An unconditionally stable space-time isogeometric method for the acoustic wave equation

We study space--time isogeometric discretizations of the linear acoustic wave equation that use splines of arbitrary degree p, both in space and time. We propose a space--time variational formulation that is obtained by adding a non-consistent penalty term of order 2p+2 to the bilinear form coming from integration by parts. This formulation, when discretized with tensor-product spline spaces with maximal regularity in time, is unconditionally stable: the mesh size in time is not constrained by the mesh size in space. We give extensive numerical evidence for the good stability, approximation, dissipation and dispersion properties of the stabilized isogeometric formulation, comparing against stabilized finite element schemes, for a range of wave propagation problems with constant and variable wave speed.

==> Graphics/CnTableBumpOur_p1.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,0.000123192505552434,0.000990349816182076,0.0144896669768487,0.00328480901633664,0.00765205129720275,0.0373808483554229,0.0246347479514295,0.0738047024258978
0.0404040404040404,0.000207227583071438,0.00168626235918645,0.0223708126698017,0.00547033943702253,0.0122383984244997,0.0549410110271429,0.0367763167874515,0.108433993048366
0.0606060606060606,0.000339730618708025,0.00255205635122943,0.0324031758939752,0.00787500439072166,0.0175812371480491,0.0859896483353398,0.0541071411244478,0.185276166390463
0.0808080808080808,0.000453477676929981,0.00332580075219676,0.044155435681677,0.0102216782738202,0.0227412807330321,0.125120265631319,0.0773232108586352,0.2559006448766
0.101010101010101,0.000531968338865477,0.00378757945628621,0.0547159617563823,0.0116810575071325,0.0270336701517482,0.148730978593399,0.0965001447804662,0.29160648253294
0.121212121212121,0.000642144362305592,0.00444535807495834,0.0691478861773338,0.0141854523263009,0.0344449615647456,0.175837832749117,0.116044702426705,0.369633137848984
0.141414141414141,0.000741336891851858,0.00510404149387519,0.0809283927191691,0.0169865227415415,0.0422344061309359,0.210268988402582,0.132990504075972,0.438116382744581
0.161616161616162,0.000809478680855442,0.00554133102548262,0.0872577958279237,0.0193316688839797,0.0471140307204699,0.239174878038103,0.148510468052525,0.474770961488388
0.181818181818182,0.000896199156837748,0.00629473963843626,0.0988398617825989,0.0224983538524796,0.0527548130292773,0.269559378003562,0.174514583745821,0.553856663907528
0.202020202020202,0.000983800290925045,0.00713356754530618,0.113106748702176,0.025638758394718,0.0578467257979366,0.297751647243867,0.195663792573468,0.620362007746174
0.222222222222222,0.0010325174748676,0.00779280651039938,0.123793593636238,0.0274827971127118,0.0617682478313031,0.325062559417031,0.205723268755991,0.658232363561935
0.242424242424242,0.00111533822413087,0.00877034850706933,0.135787967251388,0.0298744972808977,0.0688830997598425,0.362176930696432,0.226131476209403,0.738241437110987
0.262626262626263,0.00119916564309417,0.00975374858362626,0.145931693855386,0.0321414619067875,0.0767331913277138,0.390017137176618,0.251869442312018,0.802249852204297
0.282828282828283,0.00125073317978632,0.0104733946232705,0.153577116752128,0.0336390927781581,0.0819257780555657,0.410828644516238,0.268466710794804,0.84196091455439
0.303030303030303,0.0013361863146944,0.0113683591246639,0.1676817560107,0.0364135586451066,0.0879030712646309,0.45002708409109,0.285445001050707,0.922097547148392
0.323232323232323,0.00142150673420961,0.0121974811757092,0.18228550997041,0.039479153689398,0.0929965276945996,0.483880031037756,0.304285985188908,0.984268324292957
0.343434343434343,0.00147938236140527,0.0126808243943613,0.190615432644415,0.0418991684230395,0.0966129799006006,0.500697872070005,0.32263132851993,1.02588650471516
0.363636363636364,0.00157612384633602,0.0133640980978714,0.200769119425556,0.0450488757417916,0.103395622736475,0.535135980104778,0.34717643137635,1.1060230335808
0.383838383838384,0.0016794937771717,0.0140131544208642,0.212110874298144,0.0478564255729464,0.111171071225775,0.57413557313106,0.365237037449207,1.16630240229624
0.404040404040404,0.00175774859031712,0.0144361725673938,0.222303754149591,0.0494800162090814,0.116644839624332,0.594499726945695,0.376405202597453,1.20995835571663
0.424242424242424,0.00187140213776134,0.0151509153928884,0.236916850336555,0.051736643273767,0.122972505254585,0.622721743225039,0.399817425086378,1.28970046597507
0.444444444444444,0.00198060523440229,0.0159661035282886,0.249179231960412,0.0540591507307181,0.128250958363752,0.659849667562747,0.425455750715381,1.34852833159761
0.464646464646465,0.0020475811588103,0.0166224053156604,0.255437289328244,0.0561290980302898,0.131824526071678,0.68624985126598,0.439199980399342,1.39365654443256
0.484848484848485,0.00209734730386158,0.0176205315359942,0.267131802592805,0.0600873383928673,0.138690482040129,0.713785039678724,0.45920074599253,1.46926154379448
0.505050505050505,0.00201107614566147,0.0186593089733681,0.283892611290639,0.0671447060684875,0.146870903845892,0.747422504420432,0.487145571058311,1.52371158393495
0.525252525252525,0.0018248073055249,0.0193293179095772,0.29941102777505,0.0745095257049794,0.152488846112225,0.785111020069115,0.511337516433661,1.5853014738541
0.545454545454545,0.00261423303210329,0.0208984597549437,0.310646931344213,0.0684544918443015,0.164493692699586,0.834994845005062,0.568223472656647,1.73512598812716
0.565656565656566,0.00339086785908865,0.0227431132302002,0.330802633065242,0.0657528901148034,0.176534385652246,0.909894678376182,0.593518267753251,1.92898779636413
0.585858585858586,0.00351104652797744,0.0233848786731472,0.347720281908346,0.069153767748831,0.179116193932989,0.947556690522328,0.560212945908179,1.92356445394054
0.606060606060606,0.00316802329325758,0.0230324772169033,0.357082586796943,0.071646481486751,0.180063485017484,0.94563646314928,0.555598354448711,1.83416941998906
0.626262626262626,0.00285074914910832,0.0226262265176848,0.360817316230956,0.0719926349460822,0.183135330574304,0.931663140054898,0.573206925746366,1.82380240939313
0.646464646464647,0.00284969595582834,0.0227958730165383,0.362215205992277,0.073368710856469,0.187122087034792,0.933739926803423,0.593152543330993,1.92254056921503
0.666666666666667,0.00310858096401898,0.0240488241346365,0.368009113984746,0.0830723022312349,0.191652344735052,0.967691725709197,0.618018887478754,2.05392788326359
0.686868686868687,0.00331397861321743,0.0252040264170974,0.374034785187248,0.0916386469341635,0.19503971791596,1.01193182307023,0.655553999612954,2.13738896005981
0.707070707070707,0.00333094016008559,0.0256574076664536,0.385109500327203,0.0915095004954289,0.199299220335552,1.0409777534212,0.678492181225204,2.16441500585141
0.727272727272727,0.00337282290392385,0.0263966462817562,0.403849209517861,0.0909658536306652,0.206894266662555,1.07173422470798,0.689549821793007,2.20470461135163
0.747474747474748,0.00346270783989121,0.0274140913302553,0.415813488972394,0.0936820087381027,0.213747376604393,1.11255444202608,0.70991574683004,2.25809004378088
0.767676767676768,0.00350630574091231,0.0281350400872323,0.421040812580609,0.0949754286878652,0.219277505145513,1.14092172435759,0.731855057466094,2.30231734959813
0.787878787878788,0.00360155459088527,0.0291337420117058,0.430422417658924,0.0980749556951243,0.225965751228474,1.17306894014481,0.761704074683265,2.35316831578028
0.808080808080808,0.00371823637260976,0.0301636234867592,0.441984250924533,0.103052743176741,0.230878332547795,1.2105247685994,0.785717068495419,2.40741599889829
0.828282828282828,0.00374830333689354,0.0306270101620906,0.455887731694812,0.104319036204296,0.234829394665356,1.22315535841579,0.782481726457358,2.5178725743599
0.848484848484849,0.00379459384892666,0.0312327234575688,0.474261594847501,0.105841733794298,0.241738995398611,1.22842630316468,0.780618177617329,2.64870810180621
0.868686868686869,0.00395845236018052,0.0320873124848395,0.493333142056008,0.109220737560501,0.250226377654615,1.23763267831698,0.777781646105327,2.69880736674178
0.888888888888889,0.00409505267774208,0.0326521763759742,0.509891247003675,0.109447765538512,0.25888807025642,1.27504163235023,0.779604033472179,2.63672477885787
0.909090909090909,0.00427003679379456,0.0334574012590291,0.528536915998435,0.109033836173724,0.269942865662849,1.35747101448834,0.812365634818756,2.59510174506134
0.929292929292929,0.00468506095365101,0.034654484718329,0.541950742737587,0.10569113874346,0.281674443535709,1.45116951914623,0.88157831284817,2.69747967990675
0.94949494949495,0.00520266728923065,0.0357468292256722,0.538977210075978,0.100201715598985,0.289211394074587,1.49855252970529,0.976762588201524,2.94791568770693
0.96969696969697,0.00531375402183473,0.0366099257742134,0.535793550010312,0.102102305750412,0.292864730523795,1.49859989565788,1.03415976100014,3.11307363217879
0.98989898989899,0.004489225962087,0.0370127190797127,0.549467946455319,0.120115063959731,0.292855750380095,1.49928531975095,1.01249024052536,3.13908950817907
1.01010101010101,0.0037935573553799,0.0377015798873286,0.569380214929739,0.136602399646782,0.296546354318407,1.5173751571995,0.998677194282082,3.1182168651453
1.03030303030303,0.00371127770082859,0.038763716385928,0.587375344563095,0.143431642310699,0.30459279400171,1.55689711163384,1.02201576762637,3.06260933083945
1.05050505050505,0.00429305939231711,0.0392673528030912,0.594851163508837,0.139440908307307,0.308691289578558,1.5842479065316,1.03637201876751,3.01058244996133
1.07070707070707,0.00500056808675842,0.0389672115770942,0.598942567605596,0.134846770166632,0.306848644932452,1.59605059014857,1.02181100744573,2.9842957482573
1.09090909090909,0.0054431877282707,0.039099919857757,0.61169156886193,0.13607592134955,0.308935387916107,1.62848260495668,1.02712320260043,2.93082881471856
1.11111111111111,0.00547209543418394,0.0399717647774797,0.62397013746723,0.137937051167557,0.315685261761611,1.66412566711437,1.05293476074107,2.86674083621839
1.13131313131313,0.00528942782863758,0.041075517645534,0.629784838985552,0.136218950202954,0.322237327925605,1.68275664918691,1.06510517974979,2.82563742943301
1.15151515151515,0.00517543337865161,0.0423961023686328,0.639100924360208,0.13416172426958,0.32967667956527,1.7092748371147,1.07134022885091,2.7705331048377
1.17171717171717,0.00533305076735889,0.0428898358544506,0.649967453351838,0.139412953561236,0.33723390730365,1.73926213643178,1.09324849459199,2.70467320729671
1.19191919191919,0.00551270940212565,0.0429695529620364,0.655293692720031,0.146918146069379,0.34315163169273,1.76124768411975,1.11632791386927,2.66185695816308
1.21212121212121,0.00563474372121261,0.0436865854575222,0.667232924194786,0.151730464792466,0.34923475346579,1.79213142143638,1.1407977274529,2.60611099624741
1.23232323232323,0.00568893661480429,0.044753548780604,0.684294480023629,0.152716711964268,0.353914654143072,1.81889768003839,1.16574625512435,2.53905507192354
1.25252525252525,0.00572639586882093,0.0455313925644883,0.695893650664102,0.153178416514154,0.358154032880282,1.84024107284578,1.18400575022237,2.49331792610533
1.27272727272727,0.00580683102153356,0.046532940066852,0.70643663264934,0.155303539757737,0.36590818604638,1.8793242063323,1.20549044671611,2.43802039691938
1.29292929292929,0.00584651437035437,0.0476175256882123,0.71785768049839,0.156220441240676,0.37249595151508,1.91124220674822,1.23123311396378,2.3709629720132
1.31313131313131,0.00590691352326357,0.0482391041260743,0.727141958466947,0.158193879539984,0.376548724887704,1.93018213772944,1.24592927778099,2.31977210748411
1.33333333333333,0.00606039974612455,0.0487941199083539,0.739760567774856,0.163930509129749,0.383002475132972,1.97204961973118,1.25640124975867,2.26529990491778
1.35353535353535,0.00617094785171932,0.0494663776723658,0.752735929687669,0.167608150101663,0.388659943389469,2.00865542306697,1.27561475992842,2.18926369958155
1.37373737373737,0.00616388462463345,0.0500955798624046,0.760039144026484,0.168041432462175,0.392841237648712,2.02551829115546,1.29554699702718,2.13610058240474
1.39393939393939,0.0062075501417715,0.0509167641504892,0.770193762754942,0.169815227393937,0.400429832464077,2.05886128137157,1.31650088857463,2.08055454940658
1.41414141414141,0.00641438429062295,0.0513727870705732,0.784477648793859,0.173049119354298,0.407715189752035,2.09535133871922,1.33857366822827,1.99678628222199
1.43434343434343,0.00651178927206094,0.051838456637759,0.795758967849433,0.174535966071291,0.412012924443347,2.11764489921739,1.35122716764019,1.94910876985772
1.45454545454545,0.00648022816850769,0.0528908615231236,0.807199106979398,0.17796536019394,0.418708439483566,2.14412220362188,1.37444785366633,1.88820649340888
1.47474747474747,0.00648333717943854,0.0539121411392916,0.817249401921393,0.181973323685591,0.424939601864715,2.1771509706934,1.40025687328879,1.80346680496002
1.4949494949495,0.00644124299009978,0.0547069452322272,0.824359655007702,0.186355317486198,0.430204413469359,2.20227511973439,1.41756394539917,1.75465481363189
1.51515151515152,0.00619913039326175,0.0556803425351478,0.841433776543993,0.195932853832858,0.438639741953433,2.22817236146818,1.44915223277577,1.70328973589915
1.53535353535354,0.00636256502987157,0.0568573762632457,0.859442203721001,0.19970754475725,0.449878980997589,2.25645895340724,1.5202049290608,1.65890842112768
1.55555555555556,0.0074970762649265,0.0587915694087497,0.876947398235795,0.190609978209786,0.465465405477782,2.32925786688816,1.61669530350838,1.55257064961222
1.57575757575758,0.0085172416455143,0.0611511188999178,0.911252416026275,0.189001521924477,0.47997537740904,2.45204205273897,1.63609601807395,1.36530827646863
1.5959595959596,0.00870902694050069,0.0622305664206547,0.946539774445379,0.198757988974221,0.482813465432917,2.53591459379541,1.54982798425268,1.22404883541679
1.61616161616162,0.00841094299026542,0.0618185397323567,0.957411155981484,0.205409290640541,0.478260635039782,2.52334340280217,1.46726575946196,1.19735530078543
1.63636363636364,0.00801304006223835,0.0610204216055397,0.954267049033536,0.20469304300704,0.478344573087888,2.48289545791926,1.46426723432716,1.22930038338456
1.65656565656566,0.00766904817544538,0.0602767211583291,0.945316659979762,0.199205447045227,0.482209067162779,2.45757494914326,1.50745182105088,1.21909998716317
1.67676767676768,0.00753314218418294,0.0600070881225937,0.938385457703501,0.194530856105342,0.486705556354162,2.4682559113104,1.56175776293565,1.1672346726128
1.6969696969697,0.00767730317394544,0.0609873565458277,0.941974343562415,0.200423571333565,0.490912882053933,2.51836113785104,1.60901779657235,1.07515707366026
1.71717171717172,0.00791077040691919,0.062453621805872,0.947303392166348,0.212277460922651,0.491983975352208,2.5621789692468,1.64719067970015,1.01452633139596
1.73737373737374,0.0080196170986138,0.0634034742577437,0.95359439400626,0.218209652373056,0.493571111062294,2.58338691776061,1.6725950700971,0.989395782507626
1.75757575757576,0.00810668082294708,0.0644129469335001,0.965911364344454,0.221108561959431,0.500063412342223,2.61387767473056,1.69432737315079,0.918560917833755
1.77777777777778,0.0082095601135893,0.0654865204497345,0.975549434811058,0.224380885172251,0.507228191814961,2.6545423151151,1.71658211144266,0.848484776765097
1.7979797979798,0.00834237629502611,0.066486750709664,0.977152664311756,0.230570253891386,0.510269372954063,2.68848667963928,1.74662369750462,0.826264433433034
1.81818181818182,0.00845759654534082,0.0674906604786749,0.987140935115337,0.236050838216063,0.515084573006884,2.7233864870618,1.77750551877939,0.768775434508575
1.83838383838384,0.0084328016878406,0.067902045832427,1.01019016615644,0.234440036702214,0.522956780544905,2.73372960430825,1.76452338792122,0.70415509422314
1.85858585858586,0.00839225938756765,0.068023924767167,1.03573800042526,0.231512207903582,0.530605360957608,2.709636622717,1.71493294257201,0.641484701007591
1.87878787878788,0.00857016831551096,0.0689234247557923,1.06573656849255,0.232977301106385,0.541522006940012,2.69674857093848,1.68147952711669,0.548176272361687
1.8989898989899,0.00895902921007989,0.0702308808776014,1.0982515605838,0.232718001722427,0.556239254778797,2.71983956083177,1.6686772740894,0.493976691501989
1.91919191919192,0.00945597689463367,0.071474779796188,1.12027398394478,0.22762678986157,0.570915644445781,2.80921590922893,1.69987004853217,0.500547733951953
1.93939393939394,0.00998453313043171,0.0727956535648272,1.12666311830281,0.220434882587059,0.585293227019446,2.94870293793753,1.80974443580431,0.439338640793524
1.95959595959596,0.0103410570072932,0.0736502913703379,1.11121703169237,0.213330423106684,0.59264972735035,3.03639274282581,1.96435305657058,0.337645570014269
1.97979797979798,0.0100367945053722,0.0738587348484495,1.09705698227807,0.21886386218334,0.589807775497823,3.03382964144756,2.02976860946484,0.273457957111456
2,0.00902902506078255,0.0744431297670913,1.11016026643448,0.241019344063329,0.58912814132358,3.04199369957749,2.01991750995161,0.149599422795214


==> Graphics/CnTableBumpOur_p2.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,6.91691509697573e-06,4.33284292894286e-05,0.000664355002759975,0.000133283708101754,0.000340481319126389,0.0016292920984537,0.0010300167252763,0.00253623036473099
0.0404040404040404,8.76781570221971e-06,3.57206359490419e-05,0.000912308007297251,9.48545582160599e-05,0.000357634282616719,0.00401249455814082,0.00177475046795328,0.0127915795404003
0.0606060606060606,2.16002906885619e-07,2.22550100944912e-05,0.000906466202722104,0.000117335110124434,0.000336877519518487,0.00419290915877319,0.00228827846781724,0.0118040353988405
0.0808080808080808,5.71204353572767e-06,4.63115379321479e-05,6.02824846211847e-05,0.000118584217932808,0.000129275489694566,0.00153630796987348,0.000515286703711351,0.00932976798966268
0.101010101010101,4.90940509281308e-06,3.9027092270206e-05,0.00147582883412238,0.00019993375588878,0.000616596934243902,0.00640683724261389,0.00304145112419668,0.0231597997991694
0.121212121212121,3.14211798766331e-06,4.18706833252557e-05,0.00148995209405619,0.000188238800547446,0.00061783716455487,0.00802328411094548,0.00357257517923159,0.02398592047613
0.141414141414141,6.31215189058011e-06,3.90243851781168e-05,0.000406508891442176,6.93805403206803e-05,4.19695560539073e-05,0.00491295515592166,0.00207957594829249,0.0209261523769304
0.161616161616162,3.08663888016215e-06,4.22718339926507e-05,0.00199586806129889,0.000194416387849571,0.000647702576816719,0.00897624624374709,0.00464058317463995,0.0332414270597966
0.181818181818182,5.55986855638732e-06,5.95400613647704e-05,0.00244810920095262,0.000265378616123706,0.000865147646414335,0.0112708465647827,0.00513818033194872,0.0360321048139637
0.202020202020202,6.48573087542288e-06,3.43997467223621e-05,0.000987623385313949,5.4405762752405e-05,0.00020188893986673,0.00832374452062511,0.00304191115824368,0.0326402757970778
0.222222222222222,2.64314914935764e-06,3.93001132039661e-05,0.00224673900718816,0.00020521726660788,0.000857834352724652,0.0119168658286515,0.00598209700775865,0.0429965624441614
0.242424242424242,6.53181322844794e-06,7.07376635436359e-05,0.00298905575852563,0.000330754005120255,0.00114761598485745,0.0143218946194719,0.00721506429561137,0.0482276928873519
0.262626262626263,6.10403816921573e-06,3.25337185116431e-05,0.00164858787543423,8.88924762110459e-06,0.000321382250879707,0.0114224264209939,0.00440795291478741,0.044290508094972
0.282828282828283,1.7300576486015e-06,3.26172503664616e-05,0.00289682307972765,0.00023641064826442,0.000877112610027253,0.0150946675909802,0.00671858988913855,0.0526088638343592
0.303030303030303,7.59260835346018e-06,7.80494574370359e-05,0.00367925966841349,0.000412632476070771,0.00133485108161254,0.0175541065225947,0.00884794139690346,0.0605379565561184
0.323232323232323,5.77180205254079e-06,2.63495224108304e-05,0.0020614544318344,5.12306440219157e-05,0.000570233903152891,0.0142467149987733,0.00633778367288795,0.0557795114235532
0.343434343434343,9.70344952333544e-07,2.84706539548198e-05,0.00316776327939585,0.000240335495112215,0.00109336909054645,0.0181279408536157,0.00789552127341265,0.0623205898418774
0.363636363636364,8.14603944503164e-06,8.96222952612568e-05,0.0044012048786227,0.000440410341146438,0.00159269609200783,0.0211002248655831,0.00994502825491556,0.0728246532096836
0.383838383838384,5.14969961703463e-06,1.41208854283469e-05,0.0029078367826741,8.99705535626932e-05,0.000746218440140451,0.0171454648193582,0.00780834270471484,0.0671023766311206
0.404040404040404,3.85963737989534e-07,2.99429671413625e-05,0.00362488950851707,0.000255372978171887,0.00110509481891277,0.0207578903390443,0.00953834837230023,0.0723315931329631
0.424242424242424,8.39567902616665e-06,9.88678671363057e-05,0.0047963072885106,0.000498375071367601,0.00172964188744629,0.0247324669277794,0.011497028976805,0.0849189092163765
0.444444444444444,4.80308800448563e-06,1.82078790612152e-06,0.00341636838128411,0.000184535763426402,0.0010226705096842,0.0204491953841456,0.00901489000675095,0.0783018911329548
0.464646464646465,5.06336759858206e-07,2.65199818379085e-05,0.00414295145384812,0.000252203521125097,0.00131171436454641,0.0230698560983279,0.0105129973352973,0.0828318447616884
0.484848484848485,3.20502918236762e-05,8.78405370140168e-05,0.00532980037037435,0.000175516460286403,0.00185120032925808,0.0278466351745314,0.0124409251268112,0.0966942660508536
0.505050505050505,1.09093989611732e-05,9.43381876597118e-06,0.00406136212784333,3.4639931371258e-05,0.00107282644148837,0.0243711298898778,0.00968619486461559,0.0903280018665111
0.525252525252525,0.0001644853508263,5.67012742698353e-05,0.00673996387624526,0.00313667711967678,0.000702444455860619,0.0294345116532763,0.00685474864391963,0.102143419787141
0.545454545454545,0.000113378716566027,0.000269608098735159,0.00670780687271039,0.000426163334946551,0.00331171654895602,0.0363015477774271,0.0212912291875783,0.130138957864451
0.565656565656566,0.000105183873813205,0.000175298488807237,0.00557509230489731,0.000985421307479371,0.00273380758169202,0.0344271665121878,0.018690858918073,0.121814190460022
0.585858585858586,9.66320262356424e-05,0.000196925336805464,0.00329716741193699,4.71836831507229e-05,0.000932701921211364,0.0281361575766465,0.0154429811462228,0.109559375841979
0.606060606060606,2.14631910403264e-05,4.40713139186192e-05,0.00603139769730549,0.000666775840944748,0.00204114984146539,0.032685382251736,0.0151701916420863,0.112588599278595
0.626262626262626,5.13588303386669e-05,0.000198922079514384,0.00661422420156734,0.00152073854035216,0.00179663153345107,0.0298531031731691,0.0107313621385406,0.105425625997395
0.646464646464647,2.34189879064195e-05,4.93041150268066e-05,0.00569907349157872,0.000489049674038334,0.00187276493697678,0.031404295522863,0.0142076180094171,0.114589904550085
0.666666666666667,7.83356454070575e-06,5.93813125698591e-05,0.00711451506940461,9.95980208426863e-05,0.00249558463964484,0.0362646656597635,0.0175030327709567,0.131095168947425
0.686868686868687,1.97661866584379e-05,0.000138460615383208,0.00592119526900546,0.00141917529463498,0.00175158785788978,0.0364842763826442,0.0176084798302243,0.130046769526485
0.707070707070707,1.0258737167983e-05,1.78870414729007e-06,0.00623893388929501,3.50238515411277e-05,0.00200712598131691,0.0341121418826899,0.0144446351142627,0.128646530294083
0.727272727272727,3.89966834348828e-06,9.58616429809752e-05,0.00748437903547534,0.000475136094697931,0.00264984892269926,0.0387685698248484,0.0181971657247457,0.137623707815958
0.747474747474748,5.90009076508564e-06,9.74899139575529e-05,0.00721967817456351,0.000698173697164064,0.00241960350630171,0.0398920736819735,0.0188610714253055,0.137992951271656
0.767676767676768,5.8942158869664e-07,3.3652830405896e-05,0.00620992737678955,0.000620974703879634,0.0017741425265547,0.0387006669087451,0.0175087403040646,0.13583976834851
0.787878787878788,1.94603464035623e-06,8.70947952886885e-05,0.00815781734260255,0.000467707282997082,0.00271125361403377,0.0421102625864025,0.0192226993401312,0.147172345020581
0.808080808080808,5.14751501244317e-06,0.000100512593974838,0.00816595238518121,0.00062816093181719,0.00277277141902416,0.0425586428174434,0.0200943910936713,0.15481788343916
0.828282828282828,3.32130556450181e-06,5.02138888880915e-05,0.00655738357922693,0.00080703194499114,0.00196546717691048,0.0399975258711396,0.0182762404984255,0.154942446673576
0.848484848484849,7.17467068724014e-06,5.88659023079329e-05,0.00842608887407307,0.000264010419261313,0.00293536919592367,0.044554131460101,0.0202360739478537,0.160640943891391
0.868686868686869,1.5810367957901e-05,0.000147465233565894,0.00937818610406571,0.000903995527717458,0.00305538349654291,0.0450483380838873,0.0199434233225809,0.16015872483162
0.888888888888889,1.16053918962787e-05,1.10231050854611e-05,0.00773068325502761,0.000378271480703979,0.00224969707445546,0.0431594266815357,0.0188592482373109,0.15006633145685
0.909090909090909,2.00741921667584e-05,4.13873926715808e-05,0.00857952117413248,0.000465730800492032,0.00281657431987721,0.0503025276289431,0.0227655808526778,0.164320387414076
0.929292929292929,4.8846705189049e-06,0.000119609913173783,0.00939620549599046,0.000527544846728952,0.00341121921056519,0.054471158782114,0.0259261020721228,0.191834836441801
0.94949494949495,5.06050506584546e-05,9.59681773608134e-05,0.00783980218656214,0.000408614075760949,0.00315568307037676,0.0495977315589596,0.0271596998675386,0.196002616402824
0.96969696969697,0.000163977080718197,0.000272896272209569,0.00861298047101748,0.00151203524203805,0.00455237184369534,0.0528433476995499,0.0345698843858991,0.197271952014793
0.98989898989899,0.000205274223710727,0.000154687211283758,0.0141947650694025,0.00499673358997454,0.00358579765624744,0.0620632627908202,0.0261253057892018,0.210402965769177
1.01010101010101,0.000116553252085784,1.57019207876271e-05,0.0110251408713412,0.0028289436142426,0.00245525173655938,0.0549607077237348,0.0213251089159842,0.195899640605775
1.03030303030303,0.000166301938562179,7.05137928508516e-05,0.00860710772726455,0.00158816272104826,0.00178859736101347,0.0535902850868148,0.0155804429258508,0.197303824362666
1.05050505050505,6.34922490514556e-05,0.000113120811086237,0.0101908681936408,1.066993294096e-05,0.00322693788986462,0.057221303184326,0.0228457377715445,0.205114163259998
1.07070707070707,9.08607606169943e-05,0.00021326062935694,0.00821130402183777,0.000848580592926374,0.00376552181305735,0.0500690698026046,0.0255860789736399,0.188593946365191
1.09090909090909,1.60880727123517e-05,0.000109983966854086,0.00998475075305017,0.0010427653666939,0.00356227682818349,0.0538490257065574,0.0268366170528629,0.198164948971631
1.11111111111111,7.42690749884217e-05,7.4727047735038e-06,0.0126246027980979,0.00178925339213179,0.00365048382749725,0.0596940898770779,0.0312355557665094,0.20625847971415
1.13131313131313,2.19769013964528e-05,0.000133215900954601,0.00990707362426949,4.77290888667449e-05,0.00290378752076985,0.0583642213308188,0.024512643880954,0.202893664013889
1.15151515151515,2.82233336191099e-05,0.000179585848594236,0.0103004624093696,1.59626137032832e-05,0.00314862778007763,0.0598508954810475,0.0249365656191084,0.21241265333277
1.17171717171717,3.73936528866633e-05,7.13580126333869e-05,0.0113676639823111,0.00211540442908893,0.00452084736468407,0.0624171668780691,0.0283502094061044,0.226552502791304
1.19191919191919,2.89556132266252e-06,9.22616106796547e-05,0.0110404069072389,0.000596497245143857,0.00329773582988253,0.0598564977810778,0.0280156467071657,0.218142471650115
1.21212121212121,8.25061817318168e-06,0.000119767502151539,0.0113766803215248,0.000361943321285066,0.00328691751088477,0.060634578690362,0.0293885562396466,0.224139841023059
1.23232323232323,1.18860359643753e-05,0.000161531912532475,0.0121956895024046,0.00117102038994507,0.00431344298950572,0.0660799465359699,0.0303505491978697,0.231350497420337
1.25252525252525,3.12748969769297e-06,9.01602446666074e-05,0.0113461103402598,0.000944790449133673,0.00374515127454235,0.0642732140718318,0.028502778682586,0.22857488688137
1.27272727272727,2.86205551396956e-06,6.73626325870269e-05,0.0112553399569212,0.00100570448281615,0.00368785567552286,0.0652513648304684,0.0278729787365731,0.232006626447344
1.29292929292929,8.32428543033059e-07,0.000202575227848473,0.0135057370246283,0.000668355345841053,0.00406060611400989,0.0680210634475981,0.0333698211349398,0.244373420243602
1.31313131313131,7.0586053796426e-06,0.000102951623676218,0.0122073444162767,0.00107286983676865,0.00403345154074135,0.066987951202304,0.0314259455277415,0.244365601570879
1.33333333333333,7.92553286965534e-06,4.68898320365579e-05,0.0115137632559594,0.00119824966127095,0.00397067398441102,0.0673215475620861,0.0299760132625192,0.244806456662016
1.35353535353535,1.15536640069102e-05,0.000234955675703882,0.0134102562219618,0.000539124386495184,0.00438175635409899,0.0730905402820463,0.0318889597245745,0.25243043810005
1.37373737373737,2.07719077463029e-05,9.98695769238266e-05,0.0135355832919435,0.00125233141273451,0.00428476498914889,0.0707532602868676,0.0337664541590727,0.2557594801129
1.39393939393939,5.04082647114364e-06,9.0403544810765e-05,0.0123599560803085,0.000868064821391155,0.00389640602129028,0.0695603776754008,0.0320362118115862,0.253836853405135
1.41414141414141,4.1367794903095e-06,0.000199510696426949,0.0135873049351184,0.0010957146618851,0.00468011845691862,0.0749229933264535,0.0343309907126735,0.265208768626248
1.43434343434343,2.08736777547003e-05,0.000144798271693984,0.0139194930802901,0.00101545299441716,0.00446906827121413,0.0756070922151398,0.0339043151027887,0.27069638313246
1.45454545454545,2.90558152565393e-06,8.55619602908329e-05,0.012974170173633,0.000924707664416827,0.0040633837287997,0.072537835744531,0.032906391719745,0.263927436810562
1.47474747474747,2.7973854992944e-05,0.000151326153623426,0.0143696323416279,0.000888644846250204,0.00466073292692626,0.0779016853389034,0.0351927813719111,0.276216317418333
1.4949494949495,6.57874891316648e-05,0.000140247012790204,0.0142184916795151,0.000334063168188245,0.00459739123975138,0.0788929692874161,0.0346185059951848,0.282698913791304
1.51515151515152,0.000170574130709158,9.34400761272983e-06,0.0160442768648307,0.00397436609081383,0.00353321806714838,0.0804399215851624,0.0299501882670602,0.285354694563841
1.53535353535354,0.000122710517881553,0.0001471101491461,0.0176495675807523,0.00385960606237636,0.00469039088189182,0.0877011131198586,0.0359642519587435,0.31257640699255
1.55555555555556,0.000252629581322198,0.000578869746171942,0.0175735703289227,0.000973223436305872,0.00796147250059842,0.0977347677731538,0.0519344844890327,0.353244926405918
1.57575757575758,0.000119336574778431,0.000271208262664443,0.015575771359175,0.000657350988405815,0.0060802948166525,0.0916364523939344,0.0428370250054177,0.317248527810286
1.5959595959596,9.88714595339913e-05,0.000123931375175823,0.0133848246457618,0.000248059965944144,0.00481579718769693,0.0870238343383038,0.0432645489624707,0.300461141144465
1.61616161616162,9.92794592801868e-05,8.55920644912911e-05,0.0139537288995618,6.12007584859703e-05,0.00500659009988874,0.086269300089732,0.0428769391141265,0.298580156320771
1.63636363636364,5.86013274493458e-05,0.000305660662582362,0.0147510368717252,0.00318567602039197,0.00398253539915206,0.0764840720510372,0.0324247238731782,0.2926504847905
1.65656565656566,5.2117736429271e-05,0.000317279673596582,0.0159823613319673,0.00283205592099915,0.00467257968786814,0.0801493144987585,0.035391116799637,0.317471116038951
1.67676767676768,2.44470751411246e-05,8.0685296813273e-05,0.0181543434508358,0.00047391631963961,0.0063364190673807,0.0876076029220676,0.0386820564235717,0.320158013655819
1.6969696969697,1.41934491941085e-05,6.58562448857384e-05,0.0154393907292213,0.000439946220046307,0.00501954071105078,0.0866271952187858,0.0387600318120456,0.307188800692985
1.71717171717172,1.76899800497151e-05,0.00021279073051078,0.0148201115504965,0.00209278365295377,0.00478439152608817,0.0915593085887775,0.0442633666754592,0.311486107783306
1.73737373737374,1.57248058909412e-05,0.000238404212087898,0.0167915356309942,0.00170845563260149,0.00566239670338892,0.0932415359783183,0.0443729885086419,0.322738369558564
1.75757575757576,7.74247904410032e-07,0.000125040137165704,0.0156660470433373,0.00124027529038493,0.00492195731834032,0.0897363621452685,0.0410245020987644,0.319184762284561
1.77777777777778,3.87037100499017e-06,0.000123942357537661,0.0169811338518233,0.000848299981426433,0.00546128865446071,0.09141718043613,0.0408343116544157,0.327630071148407
1.7979797979798,2.66191565773447e-06,0.000184847356396277,0.0184083664531703,0.000938234373734776,0.00620750986911028,0.0944604406441471,0.043092141851138,0.339307213787821
1.81818181818182,2.4623538623259e-05,0.000221150322132046,0.0155172438542194,0.00244043806868786,0.00474683734650556,0.091806740691457,0.0434878691069773,0.34286695992239
1.83838383838384,8.59703400214341e-06,0.000112818837005129,0.0167311683069636,0.000968096702545363,0.00550476856095882,0.0932584950836308,0.0427705764017311,0.349768035055845
1.85858585858586,1.09962141791368e-05,0.000153910186256074,0.0187815085130377,0.000755821150210307,0.00639177359136552,0.0968215403122845,0.044079155201142,0.347722201049312
1.87878787878788,2.60948163810412e-05,0.000215379931551368,0.0185002915811369,0.00159924547300473,0.00565436650324849,0.0932165934180654,0.0398270672292875,0.327527286413256
1.8989898989899,3.0121836425448e-05,7.43805696430703e-05,0.0175990017230001,0.00100490084905354,0.00550060588918839,0.0987333576056627,0.0434590173238779,0.328397060986243
1.91919191919192,3.5433067473183e-05,0.00012070185208392,0.0185069068675065,0.00114298366817133,0.00622891516713704,0.108411298623525,0.0496194587632816,0.362915218494165
1.93939393939394,5.49453019654095e-05,0.000220664029954227,0.0179605747189907,0.00022072052240317,0.0067116356040495,0.108265345669383,0.0540355894264741,0.403288093529363
1.95959595959596,0.000210097779309835,0.000395315933155179,0.017415302999695,0.00159831594806965,0.00793495886451252,0.106136618791113,0.0627615645317674,0.407145377057627
1.97979797979798,1.56141490151133e-05,0.000359452319879023,0.0210209079635369,0.00210091511570256,0.00764418863691803,0.110863078452022,0.0581792395874342,0.397433030981868
2,0.000300218522343306,0.000210823993369351,0.0245728566748342,0.00731535027347208,0.006401470639148,0.115436105870073,0.0502329484954513,0.402971878192129


==> Graphics/CnTableBumpOur_p3.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,1.318917652555e-06,2.15618556549456e-07,4.09924490747773e-05,1.6897443340488e-05,1.16447625411196e-05,0.000282185388807674,9.26473706480148e-05,0.00102297590325971
0.0404040404040404,1.75153558818507e-06,1.53593401550379e-06,4.98476092466039e-06,2.34007032256552e-05,1.04224184381633e-05,6.68881173642498e-06,8.21359118181751e-05,0.00014667536878216
0.0606060606060606,1.27391281439671e-06,1.61010879535891e-06,1.23960335058647e-06,1.58333896953757e-05,1.1775421483458e-05,9.43776743732644e-05,5.29974892071289e-05,0.000792446155465878
0.0808080808080808,2.39653675973843e-07,3.82240303326477e-07,3.65461302220619e-05,8.82726886688347e-06,1.3017104997604e-05,0.000296955298844234,0.000142073162281062,0.00147875715414498
0.101010101010101,4.7750621094472e-07,1.00622001983309e-06,2.12016881499871e-05,1.23079216825337e-06,4.11640571101119e-06,0.00020894532951719,6.26024600495075e-05,0.001027308319988
0.121212121212121,7.70259660639989e-07,1.90065395654142e-06,3.14269337375497e-06,8.648277651692e-06,3.68082241510497e-06,0.000157972391984467,1.52360265308949e-05,0.0014545831856824
0.141414141414141,3.47779779075387e-07,7.54012224000316e-07,5.8489606191242e-05,7.53486498138151e-06,1.26641969013607e-05,0.000414135273799075,0.00017278479811624,0.00222433184970907
0.161616161616162,4.35750156984379e-07,1.5374024786461e-06,3.18732764401981e-05,1.25331509920045e-05,3.07464674674732e-06,0.000398253884573142,9.77047912251748e-05,0.00200478485364479
0.181818181818182,7.35419914903421e-07,2.92305054270401e-06,6.46312668585918e-06,2.95428896386482e-05,1.6210523670049e-05,0.000285401026201901,6.16540580957086e-05,0.0021899077244739
0.202020202020202,5.12395835401018e-07,2.26629236352655e-06,8.3664408330306e-05,2.15935165547945e-05,3.67538216764109e-07,0.000482895619100243,0.000264656444587587,0.00293687698760822
0.222222222222222,1.84290041594492e-07,6.28144151194518e-07,4.40009645557073e-05,1.12664078495234e-05,1.70133993342975e-05,0.000572284416315637,0.00013507346105124,0.00301445729724836
0.242424242424242,4.22033279792091e-08,5.87891828729726e-08,3.27814154797154e-05,2.31537403795308e-06,1.27394838481056e-06,0.000426693392621221,0.000131792255101641,0.00289562423277405
0.262626262626263,9.14098884059373e-08,5.3211818091675e-07,6.86530343960676e-05,2.75003298303862e-06,1.22145513922211e-05,0.00059942025240889,0.00025068429187171,0.0035840336635513
0.282828282828283,1.23085084771825e-07,2.06027943778161e-07,6.22446667429954e-05,8.44555020284914e-06,2.09683449719286e-05,0.000710657549714012,0.000232205306345477,0.0040526059207111
0.303030303030303,2.46303078194766e-08,2.13183901241792e-07,4.08424485883691e-05,1.66077130885654e-06,7.81572439788749e-06,0.000590195098378192,0.000160680002056572,0.00365323850352784
0.323232323232323,1.30572198959937e-07,6.07096636581512e-07,7.57161288670348e-05,3.71926764997753e-06,1.1283155606081e-05,0.000721285566640109,0.000244019962788764,0.0041711431957227
0.343434343434343,1.24051715063636e-07,6.77084806306479e-08,8.9680004149348e-05,7.62956529729859e-06,2.14357455978213e-05,0.000838983350465974,0.000314262093203224,0.00505241444826403
0.363636363636364,2.13140209976793e-07,6.01148122097282e-07,5.54577566590289e-05,4.33274114416715e-06,9.13108710144723e-06,0.000739479913056472,0.000227558324648844,0.00447918972341857
0.383838383838384,3.83255145510253e-07,9.84081412107869e-07,7.53357838574832e-05,7.96313060305414e-06,1.36361880102253e-05,0.000825837785196905,0.000283631402605807,0.00482281594008058
0.404040404040404,3.42065738997731e-07,1.13631451209589e-06,9.93622776669974e-05,1.37657879158418e-06,2.74949550076435e-05,0.000992098619775623,0.000336391802992308,0.00593645803946467
0.424242424242424,9.9070512423126e-08,1.11049397940147e-07,8.14129748228506e-05,9.24144542935935e-07,1.47383974043806e-05,0.00088084912336379,0.000291937799131453,0.00535623311916273
0.444444444444444,7.97281193397312e-07,1.29775216736212e-06,8.539244286282e-05,3.99216618928703e-06,6.2108113662601e-06,0.000954301205241293,0.000284813841215303,0.0056009911263974
0.464646464646465,4.05765581189987e-06,4.20187361529191e-06,0.000137796118907125,6.14353312482925e-05,5.6132830242123e-05,0.00113501032895027,0.000579339768515127,0.00655850255900973
0.484848484848485,1.97424593711292e-06,1.85233953279568e-06,3.30303571341655e-05,4.66854241491903e-05,3.04280449262905e-05,0.000890027520574653,0.000387483143121203,0.00589250505773365
0.505050505050505,3.19471959543649e-05,4.18102341453409e-06,0.000405225935639436,0.000573115424443332,2.22422261753243e-05,0.00017793931491104,1.72023636465581e-05,0.00471328372346901
0.525252525252525,8.15051561291892e-05,4.44339265348129e-05,0.00116181095214598,0.00138198816011766,0.000349704252094537,0.002755347273855,0.00234634954813747,0.00965208023428243
0.545454545454545,7.01149960714546e-05,8.75826579521636e-05,9.47796945048106e-05,0.000841049145173422,0.000665620090039069,0.00265652468987688,0.00385462488367117,0.0132678646032435
0.565656565656566,1.44099927908449e-05,3.62409156025788e-05,0.000320536506788467,7.59937027725859e-05,0.000118814108767446,0.000554385121454344,0.000923723707166722,0.00870644083698407
0.585858585858586,3.20833171604216e-05,6.04037295141069e-05,0.000360854393107202,0.000155924383574383,0.000284539571652703,0.000275791545297372,0.000310274629030607,0.00748654144398171
0.606060606060606,3.58778537663025e-05,9.12216306300775e-05,0.000921934057783277,0.000340534033365667,0.000200449731494255,0.0013550115467768,0.000999351330204942,0.00513950683102921
0.626262626262626,2.0593786522787e-05,6.2438800674267e-05,0.000147652935405361,0.000498989554398361,7.91564230831098e-05,0.0020373985663806,0.00151813766953219,0.00833124433843648
0.646464646464647,3.21876141109966e-06,1.29567252925582e-05,1.54450417724627e-05,0.000189767809120401,5.00584566817934e-05,0.00128796850140817,0.000538075914800741,0.00954103211825139
0.666666666666667,7.49491148145891e-06,2.59666152145938e-05,0.000113561680296235,0.000291206809371818,4.60848762735104e-05,0.00119966885382244,0.000261820582075725,0.0103729988032744
0.686868686868687,8.72738293144222e-06,3.27459139084964e-05,0.0004331476535569,0.000445532306846837,0.000208397351510899,0.0012944155061809,2.2257880023682e-05,0.00825888790427234
0.707070707070707,6.27721288462463e-06,2.51297147401343e-05,0.00024353507393292,0.000377888362789542,0.00015234895353877,0.00220601861801438,0.00151685867088168,0.00810021157468196
0.727272727272727,1.75874522070934e-06,6.88823814593326e-06,0.00031564737275803,0.00010854861520978,9.72008588220748e-05,0.00143378412718237,0.000177225242830799,0.0108541238995795
0.747474747474748,6.05308900302982e-07,2.21143208430437e-06,0.000190590773431301,3.3822440558072e-05,4.83170479184757e-05,0.00150189222833478,0.000393897068886492,0.00998612770093298
0.767676767676768,7.76136522089518e-07,3.10038779140126e-06,8.97680261342096e-05,4.88985624940017e-05,6.09241532721228e-06,0.00171811531682398,0.000695697050349246,0.00950707459633143
0.787878787878788,1.52790980137393e-06,6.78131346307098e-06,6.1773720793597e-05,0.000104503005346167,9.72005248445662e-06,0.00215683325160888,0.000997770963901747,0.0103201986937224
0.808080808080808,3.89365846669649e-06,1.48594518166619e-05,0.000357620308598828,0.000214806373124244,0.000132749989177078,0.00156569669220829,0.000160648013413467,0.0108627018612205
0.828282828282828,6.73442548634508e-06,2.45560593201122e-05,7.81843172501786e-06,0.000317946439510276,8.84722120110867e-05,0.00159785597958351,0.000683938372909932,0.0116571932087601
0.848484848484849,8.27491268652038e-06,2.69474951443184e-05,0.000200115487523615,0.000279206702054191,0.000113949501145196,0.00228170938214455,0.000994010547672472,0.0115211125638341
0.868686868686869,7.12217185941458e-06,2.11714533555624e-05,0.000297652979682587,0.000156324860803307,3.24672500030211e-05,0.00171032263033785,0.00024401709973364,0.01074653151817
0.888888888888889,5.91339734686908e-06,1.4461895010992e-05,3.67172714152579e-05,4.19296889191817e-05,6.6616158376905e-07,0.00185186756128757,0.000781908454083907,0.0110160726657342
0.909090909090909,5.53739392806527e-06,1.20884492443591e-05,0.000304729805528743,7.1913223097598e-06,8.81425691580993e-05,0.00227741711051079,0.000634164625495841,0.0120038091084369
0.929292929292929,1.32377805923223e-05,2.21874521774611e-05,6.51866432728209e-05,9.74343478014376e-05,8.36088781754691e-05,0.00183615834210623,0.000584527438408965,0.0130643597241814
0.94949494949495,3.69760541474421e-06,1.36683880839003e-05,3.59294665388566e-05,6.85382263856932e-05,1.63905254888538e-05,0.00172609691900035,0.00104523221699503,0.0137980863475705
0.96969696969697,7.50648699807753e-05,6.88607449127744e-05,0.000313426654678297,0.00109632681502643,0.000596066382383931,0.00235857819231825,0.00450348034067177,0.0164945491671609
0.98989898989899,0.000117430769745557,2.03933768079436e-05,0.00208976840611945,0.00213778457703822,0.000135868997564229,0.00570360930134546,0.000652905921361236,0.0209120054435576
1.01010101010101,4.37839640477242e-05,3.32826504261219e-05,0.000303887913728205,0.000716109017719415,0.000251769903547087,0.00164898995130498,0.00149992794969227,0.0131845182951124
1.03030303030303,3.77998405197601e-05,1.66044866473102e-05,0.000366461425167547,0.000680134729152028,0.000120385806098258,0.001383612342469,0.00067463697593217,0.0123687354432307
1.05050505050505,5.16183002615736e-05,6.95453642844611e-05,0.000132000316485621,0.000538828706880465,0.000532519545400519,0.00123684788811516,0.00318247665081362,0.0106266267285568
1.07070707070707,1.33199000006968e-05,3.15200428899231e-05,0.000527393974333424,7.89055452958424e-05,7.56120703467636e-05,0.00276321293509312,0.00111192715132455,0.0134952510872483
1.09090909090909,2.52741176630177e-05,4.95135461917581e-05,0.000616675194356679,2.30280019445297e-05,0.000197900113073237,0.00324566490227394,0.000663974582961344,0.014329518658314
1.11111111111111,3.50979203584915e-05,9.16586215887467e-05,0.000432481650626449,0.000409975177899373,0.000192578044448219,0.00281943989324636,0.000963704091730737,0.0180456366323305
1.13131313131313,2.13805934656367e-05,6.53982594075508e-05,0.000428525804804494,0.00052065382894419,0.000141031887048486,0.00151924184560366,0.00220462219025188,0.0149055724450529
1.15151515151515,4.28098702474641e-06,1.6528863026528e-05,0.000372611154422211,0.000193272701798227,5.95716783275698e-05,0.00257472663801807,0.00100406209838972,0.0136843881923201
1.17171717171717,8.26688011284184e-06,2.89574368825081e-05,0.000330002241851104,0.000273419514367127,4.97931629825306e-05,0.003115784323202,0.000702044631339602,0.0148312656249042
1.19191919191919,8.59664940778993e-06,3.18794901987978e-05,0.000102840238113971,0.000390994798669191,0.00025834915969508,0.00295882688106792,8.54523844502052e-05,0.0163423249859495
1.21212121212121,4.11482013867238e-06,1.651436426058e-05,0.000500687374196704,0.000206395443731534,8.57017794101266e-05,0.00201781402412774,0.00170594055827736,0.0166302206862568
1.23232323232323,4.41267834651044e-08,5.38182247602099e-07,0.00026741657610038,9.14288822734165e-06,5.76376852510699e-05,0.00286359558411066,0.000924243475984908,0.0166383680744181
1.25252525252525,6.96979363259459e-07,2.14177716470673e-06,0.000216089407750067,4.36524852757293e-05,8.09532329745377e-05,0.00297239538317455,0.000780078425656838,0.0164598169434327
1.27272727272727,1.69816794033471e-06,6.67427414718922e-06,0.000108808590376185,9.80165796865958e-05,0.000107473865219622,0.00299974848859494,0.000464289855329014,0.0155776296336118
1.29292929292929,4.55769662212077e-06,1.82524356059543e-05,0.000529964440877131,0.00021692255278846,7.37480595409167e-05,0.00248242360241187,0.00174165266176598,0.0180208937255742
1.31313131313131,4.61229983495946e-06,1.61825628409144e-05,0.000155735776912014,0.000198457068449059,0.00015469247997666,0.00303132595383431,0.000791321825365385,0.0182292020266232
1.33333333333333,2.77407138134428e-06,9.08418768911487e-06,0.000237543215220635,6.9037232563005e-05,3.30936035446603e-05,0.00303840907560091,0.00072951229483493,0.0170505368847417
1.35353535353535,2.97081899086297e-06,1.13380800925395e-05,0.000335328700613652,0.000112331684899969,2.02368585000564e-06,0.00311941213695028,0.00100351239753277,0.0174503076752166
1.37373737373737,9.12081862740899e-06,2.67535273586788e-05,0.00040969101307117,0.000210661325926736,9.11565775563314e-05,0.00283207422255468,0.00168551514402121,0.0182741453274273
1.39393939393939,1.19669463355912e-05,3.10778806837014e-05,4.11805935405451e-05,0.000127088952178688,0.000107543098206377,0.00307885070675236,0.000405078044583073,0.0192047758449149
1.41414141414141,1.53050405062451e-05,3.15234165848011e-05,0.000536593588790257,2.47401907710228e-05,7.19047411072773e-05,0.00344888440162387,0.00111252915236697,0.0184304442479727
1.43434343434343,1.2047734795996e-05,1.89205170171467e-05,0.000250833699527406,0.00010659054368498,0.000184089467499886,0.00298511536056858,0.00158791360044997,0.0185983852879715
1.45454545454545,3.23783657019634e-06,1.50488629578686e-06,0.000248056240515658,5.03306417925644e-05,4.17929705685976e-05,0.00316680633934077,0.000915100611909345,0.0193077247041703
1.47474747474747,7.6132140809081e-06,6.74156050652907e-06,0.000330976830073949,0.000113728405412468,0.000103376571889963,0.00316685951647083,0.00130343489553748,0.0191361763783291
1.4949494949495,3.6218436185174e-05,6.87001940020295e-06,0.000222349079353567,0.000640462770757138,8.64191832589343e-07,0.00250646141479838,0.000581749079652856,0.0185383201979182
1.51515151515152,3.69862634526494e-05,2.99442456745555e-05,0.00079706635255924,0.000635465084180603,0.000197490647318586,0.00413582673223356,0.000856061171741705,0.0216678864979851
1.53535353535354,4.33738705190943e-05,9.18969104848075e-06,0.00117063376989103,0.000876926329249325,5.5011553257014e-05,0.00515493145374127,0.000191666164287106,0.0248953306366302
1.55555555555556,0.000111114117983205,0.000149773379737266,0.000522231578394013,0.00127335059521367,0.00114119921171365,0.00662551698804239,0.00636095685094415,0.0331756390539516
1.57575757575758,4.95958481256569e-05,0.000109971300439853,0.000725947700265268,7.58372696181227e-05,0.000349035705447615,0.00237180554764413,0.00240648134084064,0.0246455824438104
1.5959595959596,3.61400882103472e-05,7.20675187691836e-05,0.000391089672301373,0.0001287799292496,0.000299334796486767,0.00215257879114746,0.00126728715694812,0.0203511119599198
1.61616161616162,5.17079194781736e-05,0.000143078058078536,0.00139508738055211,0.000811533856239151,0.000172287063961247,0.00253136088662621,0.00153267938008331,0.0164301531572163
1.63636363636364,1.43093221662316e-05,4.83238592678097e-05,0.000423270276596274,0.000529716214505715,0.000234307450983015,0.00439915521594209,0.00175606589444962,0.0203668888199384
1.65656565656566,1.37622673199166e-05,4.48063679575304e-05,0.000272678160336937,0.000449764845685435,0.000169097541094774,0.00430551788711153,0.00191502881496048,0.0212615905276404
1.67676767676768,1.42217341615035e-05,5.34886422920284e-05,0.00012479962488617,0.000724870482438875,0.000215747205996054,0.00372647197263785,0.00188069295428658,0.024721038635351
1.6969696969697,1.00764502525508e-06,4.13252649849691e-06,0.000528377748010685,8.22099850270952e-05,0.000136604695400734,0.00339512618278321,0.000792228399220647,0.0242080967128699
1.71717171717172,6.18227542557295e-06,2.40435505676956e-05,0.000729731599418649,0.000359504026753302,0.000248427641794606,0.00307612265920864,0.000244252616572255,0.0232540685845853
1.73737373737374,3.7245002215398e-06,1.56031453681079e-05,4.93400791109005e-05,0.000248657832064781,5.55740200536435e-05,0.00458670916465974,0.00216935391026162,0.0209685680989503
1.75757575757576,2.7117214320595e-06,1.1900137935041e-05,0.000158846181079195,0.000185384229932423,1.04248201475843e-05,0.00457636972144639,0.00204499694249838,0.0221714257023469
1.77777777777778,3.55539430471545e-06,1.36165047439048e-05,0.000581370616328495,0.000202555178569542,0.000179336854477234,0.00350984342376057,0.0007392104946583,0.0238648317273734
1.7979797979798,1.44202590203013e-06,5.73374736321229e-06,0.000499115544142992,9.72767420094041e-05,0.000130790592421397,0.00356647854396403,0.000848721226660414,0.0245315288178362
1.81818181818182,8.39945219527551e-06,3.24556826278227e-05,7.50941430856167e-05,0.000451712696730853,0.000100376151420321,0.00431346405066874,0.00195434164269192,0.0256698735742059
1.83838383838384,9.54864882597908e-06,3.2228987080696e-05,0.000464114003392161,0.000365287894945369,0.000191839610149026,0.00438014370310312,0.00159289163881719,0.0242608461480791
1.85858585858586,4.31847221224222e-06,1.28572176732372e-05,0.000460087466593605,9.21354475853473e-05,7.72144989350758e-05,0.00374107670213254,0.000981555187162697,0.023776843233402
1.87878787878788,6.14696461932471e-06,1.96598197675169e-05,0.00049601135512597,0.000167502781222361,6.64590005824705e-05,0.00393481954492026,0.000982415606734562,0.0235686701546126
1.8989898989899,8.28443548561963e-06,1.90217874891862e-05,0.000226099705497992,3.32647735642858e-05,3.13041586697784e-05,0.0042807927684214,0.00167141869153865,0.024732749404586
1.91919191919192,2.32931138235204e-06,4.68385681094353e-06,0.000406064163559447,6.5111708068486e-07,9.59878477445212e-05,0.00446635748770322,0.00147651214411968,0.0257514574023213
1.93939393939394,2.63832553004322e-05,4.44553285452191e-05,0.000140316269031623,0.000172757914083896,0.000158698511676427,0.00387431003960333,0.0012495422495517,0.0281866643813142
1.95959595959596,5.7268057700891e-05,5.19619774016782e-05,3.22778607350832e-05,0.000879592329844241,0.000530705664782432,0.00471671991765632,0.00486312671561895,0.0316291332292811
1.97979797979798,1.83452005721146e-05,4.25217426070856e-05,0.000559394459621377,0.000138210352235416,0.000414548777664877,0.00541687913633972,0.00376206200290095,0.0309591539094721
2,0.000132323061595711,1.55577851431684e-05,0.0026250674449102,0.00245060049836357,5.87043867264317e-05,0.00871486045802695,0.00035954185080655,0.0366243420586416


==> Graphics/CnTableBumpOur_p4.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,8.67499053554293e-08,1.46286137850029e-07,7.78292289457068e-06,1.69949409956362e-06,2.85989807636495e-06,4.72551104117963e-05,2.38336866759584e-05,0.000201809713175542
0.0404040404040404,1.17499051056954e-09,7.58124433290931e-08,1.54440395669878e-06,4.92790656342048e-07,3.88576002986634e-07,4.96475665294145e-06,1.91805888417246e-06,3.8659879633608e-05
0.0606060606060606,3.36671663543595e-08,1.53408432557298e-08,8.12514164814999e-06,2.14518394379227e-06,1.95575632652686e-06,3.67155187302008e-05,2.2708412277558e-05,0.000114528337538214
0.0808080808080808,8.68869656002261e-08,8.29569360723546e-08,6.65752024216347e-06,3.03495724739837e-06,3.18743459151002e-06,2.05114852823888e-05,2.58689532534858e-05,2.43538051921128e-05
0.101010101010101,7.6108468433509e-08,3.178304088616e-07,2.90901533157332e-06,3.41236124545157e-06,1.00961866454854e-06,6.05881216174518e-06,1.81110761458633e-05,0.000108681933401144
0.121212121212121,7.13898641513562e-08,3.4746099622991e-07,6.19442321108554e-06,2.82265003327321e-06,6.20076361813782e-07,5.34103107651393e-05,9.27487400867658e-06,0.000239800177233868
0.141414141414141,2.33395873142369e-07,6.22953653935914e-07,7.22936365853645e-06,4.77259818837667e-06,1.44765664765987e-06,2.18849012051207e-06,2.30733084435687e-05,5.74053810010401e-05
0.161616161616162,3.48299002127853e-07,1.16709881451613e-06,2.70819399949489e-06,1.045794261828e-05,2.71679750584982e-06,1.50231029512012e-05,1.0652462385057e-05,0.000137016959949856
0.181818181818182,2.35186443755266e-07,8.91857787002932e-07,1.21462044293753e-05,8.68219466469599e-06,2.16964804703167e-06,5.675964676309e-05,2.53555666099674e-05,0.000282925567178947
0.202020202020202,1.80653346545186e-07,6.95771890534876e-07,8.82257380155384e-06,8.30814005173742e-06,4.43702131992322e-06,2.64601790984673e-05,2.10260329644414e-05,0.000178440317411174
0.222222222222222,1.51775495579418e-07,5.42573289377947e-07,5.8511474145397e-06,8.04760364881919e-06,6.16383207745074e-06,2.77662052365453e-05,2.45753330737664e-05,0.000157184761803456
0.242424242424242,4.44834331326898e-08,1.29614008091501e-07,2.36403872395488e-06,2.62775758433614e-06,3.00064525036322e-06,5.75459027177482e-05,7.19651049822754e-06,0.000320759574070873
0.262626262626263,4.04331517778007e-08,1.34732426634264e-07,7.99604975124226e-07,2.30374180043876e-06,2.26963914271715e-06,4.91916942582435e-05,2.61208502114206e-06,0.000315665147542209
0.282828282828283,6.51261000078718e-08,1.87623683010156e-07,7.43582997939974e-07,3.57169114643719e-06,3.60352039014461e-06,1.20723158302764e-05,2.99635713603092e-06,0.000162088002322335
0.303030303030303,8.87444077469391e-08,3.1157996856107e-07,3.00253749749024e-07,4.00104297627356e-06,2.74691104832246e-06,4.25940121255127e-05,4.55273330205761e-06,0.00034705430451666
0.323232323232323,4.71494438310358e-08,2.162917777106e-07,7.16133380411654e-06,1.3045076367177e-06,1.15013729732429e-06,6.51369023610067e-05,2.0995460399749e-05,0.000450568455953764
0.343434343434343,1.22776132715856e-07,3.62481533314157e-07,2.21090564295211e-06,4.426556467993e-06,2.89438655928212e-06,1.16592909945374e-05,6.59580466607047e-06,0.000219205719255659
0.363636363636364,2.68441757415073e-07,8.35802757926129e-07,2.34276114681156e-06,6.39861149995054e-06,9.43511271299969e-07,1.74405306697218e-05,2.04222881338706e-05,0.000337140504375507
0.383838383838384,2.68579625068094e-07,7.89078183191605e-07,3.41580222503302e-06,3.6765752317492e-06,2.6481514698198e-06,7.89230355544817e-05,1.01439738038561e-05,0.000555978849904691
0.404040404040404,2.81239014126485e-07,6.69946562357952e-07,4.79437833533586e-06,1.56182426129324e-06,2.37511466108324e-06,3.26342494864032e-05,1.25693849421021e-05,0.000338461402251046
0.424242424242424,5.2772521539359e-07,9.23904064378115e-07,8.98145468741961e-06,1.14479171059781e-06,3.73978099976457e-06,3.76734420885007e-06,6.58583094121038e-06,0.00032918187624825
0.444444444444444,8.99393409991085e-07,1.10311775348661e-06,8.22473296058855e-06,9.25359474494139e-06,6.26236075137086e-06,9.36828959155201e-05,1.71741441195249e-05,0.000635679615212172
0.464646464646465,1.19911341681715e-07,7.0995114211566e-07,1.49498993058444e-05,4.16646823089226e-06,3.2264369416188e-06,8.52630328321778e-05,1.02119665748756e-05,0.000552202752129392
0.484848484848485,7.47245009301043e-06,4.80056603427776e-06,7.71982542121608e-05,0.000120348276802043,3.88299911098517e-05,0.00010077506218751,0.000282854330110307,0.000397315288163651
0.505050505050505,2.83310458981588e-05,2.03592116875895e-07,0.00043504618617439,0.00051049450287548,1.84517570931005e-06,0.00070884773923053,1.36426542571281e-05,0.00101579144081312
0.525252525252525,5.24245649161708e-05,2.9829593194772e-05,0.000641436239408475,0.000875150540085906,0.000248768995728152,0.000912752758569057,0.001799529242821,0.00166604008642181
0.545454545454545,4.68029015645248e-05,5.37540750197006e-05,0.000116867670329727,0.000603991020456714,0.000398180394983115,0.000649501666258288,0.00222969251644472,0.00329216698952716
0.565656565656566,3.02776333962364e-05,5.36095623323025e-05,0.000348693103562586,0.000177188163943226,0.000294378171707992,0.00100714181980297,0.000439332737452928,0.000512261581183881
0.585858585858586,8.19001667126631e-06,2.20177193296301e-05,0.000228012008427759,9.24744803622081e-05,4.39907177729386e-05,0.000104838494509418,0.000451262137631456,0.000246896029857758
0.606060606060606,5.63605880111055e-06,1.10255982392823e-05,0.000129656879906963,2.95250245412579e-05,6.36139894631442e-05,0.000294867468625556,2.57713863296749e-05,0.000275613254242821
0.626262626262626,1.19881787086407e-05,3.33771386914921e-05,0.000235837420288269,0.000198737077099422,2.02645609807992e-05,0.000304953364036345,0.000640213613978387,0.0014404978994174
0.646464646464647,1.25310106717547e-05,4.04769734484403e-05,5.87942554651534e-05,0.000394652504830817,8.31847147996245e-05,0.000468770494513916,0.000561706589977371,0.00114506296510942
0.666666666666667,9.07390908286451e-06,3.22762893156752e-05,0.000167669512558608,0.00039873548036622,0.000138987796203668,0.000309049169695299,1.41950913342642e-05,0.000366336001258886
0.686868686868687,5.74762940193436e-06,2.18558438283669e-05,0.000248803834133646,0.000309406673893095,0.000135303951516409,0.000258116429196157,0.000489996925136828,0.000764700978233631
0.707070707070707,2.3934054993712e-06,9.56014298868263e-06,0.000169951702760349,0.00014707204467408,7.4878963139307e-05,0.000231565784622117,0.00042081170424647,0.00142738355923894
0.727272727272727,2.35191833965164e-07,1.02867436504269e-06,1.72020647673054e-05,1.69394429670291e-05,7.79755655962794e-06,0.000165923861160536,0.00010704566754599,0.000610203743348404
0.747474747474748,5.17421445409631e-07,2.06823600384261e-06,4.44421856991875e-05,3.28971040808076e-05,1.90815264482975e-05,0.000146397662891976,0.000129364782933826,0.000367433850740998
0.767676767676768,3.286461244239e-07,1.30574503701252e-06,2.53480067311741e-05,1.94808639311588e-05,1.03437489489186e-05,4.78194894467621e-05,3.33579941989181e-05,0.000860278545890509
0.787878787878788,7.46498566078428e-07,3.00944174420713e-06,7.10806052786762e-05,4.86218495548682e-05,2.81186688240352e-05,3.31824973846412e-05,0.000149718243771233,0.00127477414828719
0.808080808080808,1.76929728594293e-06,6.89693981063074e-06,0.000100004696006009,0.000103177038684759,4.92036812195405e-05,0.000206323678642669,0.000250701717283145,0.000608594360052086
0.828282828282828,3.43217177878795e-06,1.26491630396424e-05,0.000101738434891965,0.000167775609591474,6.50075423540446e-05,8.4625802358538e-05,0.000101211661353564,0.000440505273380303
0.848484848484849,4.93079389086644e-06,1.66959023489554e-05,1.42513983652523e-05,0.000182844929469811,4.90882489865139e-05,8.76310054884714e-05,0.000119669415650532,0.00139532833598837
0.868686868686869,5.32140910253565e-06,1.61438512200788e-05,6.11670854716595e-05,0.000130678809956719,1.56671082322859e-05,0.000281262819158808,0.000299544207961658,0.000992055363114692
0.888888888888889,5.80491573579938e-06,1.52159553213664e-05,0.000119482155331435,6.9608114990147e-05,1.91977697220362e-05,9.74207096444658e-06,0.000247453229666661,0.000358130821850549
0.909090909090909,4.74230900731288e-06,1.02521291220084e-05,7.92434581645566e-05,4.65709936697087e-06,3.50255804742645e-05,2.24319805276459e-05,0.000108342311264051,0.00112165421657719
0.929292929292929,5.14431128064662e-06,9.91244408883559e-06,7.88463437516888e-05,1.54308960607453e-05,4.67452317075099e-05,0.000262079974563681,3.56229283940622e-05,0.00113105072973229
0.94949494949495,2.00255402309691e-05,2.82712006056441e-05,6.99717260652551e-05,0.000201658277174763,0.000188589173596357,0.000435084663105395,0.000742434934836865,0.000318078595838055
0.96969696969697,5.11734312340379e-05,4.08690371010436e-05,0.000439798341395277,0.0007868811574007,0.00033268835916203,0.000119396586622804,0.00229972153110416,0.00195311329757837
0.98989898989899,7.48702231699816e-05,1.54600903424716e-05,0.00115444635017369,0.0013420543911399,0.000133063038717281,0.00213148567606274,0.00100798084796748,0.0052335933596587
1.01010101010101,5.14884852459645e-05,2.22476635110297e-05,0.000713678845027895,0.000895015327513929,0.00019303687389201,0.00102959982325364,0.00145631550720757,0.00091021441653882
1.03030303030303,1.57909659168989e-05,2.22904746285445e-05,2.5327196501803e-05,0.000170064847639693,0.000166065612230045,0.000325500485128503,0.000965243949046391,0.000543619622709378
1.05050505050505,1.46594489410937e-05,1.21323994847462e-05,0.000146825377918795,0.000237871242827954,0.000113335979625011,0.000139468898914187,0.000897184694656995,0.000463555930393244
1.07070707070707,2.40686336942301e-05,4.0006773813627e-05,0.000226201316611833,0.000141500434839091,0.000234003987090308,0.000865988227450735,0.000669087220484637,0.00232582038416098
1.09090909090909,1.96916078942721e-05,4.39231401384064e-05,0.000366590435593779,8.14293990447742e-05,0.000148651620192628,0.000293401291482532,0.000395237152236196,0.00184096445604795
1.11111111111111,8.92513712907378e-06,2.50736574315513e-05,0.000168945265907521,0.00015278299517177,6.05397928077907e-06,8.61227706736523e-05,0.00064740555280959,0.000547243898496218
1.13131313131313,1.45268246477346e-06,2.67347128070708e-06,7.61929674939895e-05,1.20916214108094e-05,2.7916194584817e-05,0.000176909043403442,0.000150715834495067,0.000707623298440356
1.15151515151515,7.77615155019382e-06,2.4589836681382e-05,4.09531741772405e-05,0.000208030151891061,5.16987126829637e-05,0.000462699812305255,0.000443348349723495,0.00082895720577346
1.17171717171717,9.29951241266292e-06,3.27852421331114e-05,0.000170479334395275,0.000348929101092184,0.00015560800925204,6.18201551157625e-05,7.5457391080051e-05,0.00239463994916869
1.19191919191919,6.75731306130075e-06,2.55496557891359e-05,0.000309053476260794,0.000307014400855702,0.000166900662390704,0.000182377513506199,0.000792049313913845,0.0012671960981
1.21212121212121,3.70271365287507e-06,1.46338370662523e-05,0.000241454100915931,0.000188965150992492,0.000115475297158569,0.000590038371369817,0.000752855362222573,0.000144821123828985
1.23232323232323,7.04660242843149e-07,2.84108596292712e-06,6.26483629751396e-05,3.85708137090411e-05,2.46690217937014e-05,2.20699290647496e-05,0.000232528550792958,0.001661628908451
1.25252525252525,8.50554602484186e-07,3.48726829228485e-06,7.83746473655773e-05,4.56447345058123e-05,2.71142185832613e-05,1.51582796610003e-06,0.000277254402507655,0.00186562712007708
1.27272727272727,7.46595131195043e-07,2.94128402614256e-06,4.14507391026643e-05,3.69552646184398e-05,2.19737694788823e-05,0.000193489052291981,0.000110023058773556,0.00113448396575238
1.29292929292929,4.36772314970581e-07,1.92967887830024e-06,4.69844365135583e-05,2.78520153632402e-05,1.99219119587563e-05,0.000258198552967696,0.000164562608583343,0.000845432837070574
1.31313131313131,2.66867754668493e-06,1.02525763812393e-05,0.000140573689862713,0.000124539185540546,6.77847944964272e-05,1.00157299064406e-05,0.000385586717622753,0.00149771189377338
1.33333333333333,4.05818160763692e-06,1.4400801991228e-05,7.63953578947193e-05,0.000154373748444288,7.00595933810881e-05,6.04794551078308e-05,2.92720685138038e-05,0.00188148751407813
1.35353535353535,4.83663526285385e-06,1.5594932319947e-05,5.65247316409386e-06,0.000138484190468628,4.03602324468696e-05,0.00033169082535391,0.000216583621508438,0.00102237190283429
1.37373737373737,4.94107329163477e-06,1.403286684116e-05,8.84413078521765e-05,8.9480082039571e-05,1.82231193686275e-06,2.59551080223993e-05,0.000363208274791643,0.00121407180242353
1.39393939393939,3.55967191350692e-06,8.45148474864672e-06,6.02534807557064e-05,2.36216238328306e-05,2.54888272186603e-05,0.000123825881474021,7.35654205530495e-05,0.00173915629372079
1.41414141414141,1.26894617600909e-06,1.90447704934011e-06,1.1526976811765e-05,1.36537443652018e-05,1.60449444796794e-05,0.000178127141550599,4.49484847707719e-05,0.00144865297601875
1.43434343434343,1.91801858506835e-06,3.99863789442772e-06,4.26230085073626e-05,9.881597268196e-07,1.74035859367719e-05,0.000225364983052543,3.54845110862212e-05,0.00152917460295468
1.45454545454545,2.29052843102628e-06,2.97520942705127e-06,1.21087115081753e-05,2.62208482815493e-05,2.39630580844329e-05,0.000136576858185058,0.0001671353194527,0.00144888237274581
1.47474747474747,4.18768335233039e-06,2.80495632666824e-06,4.50056401879388e-05,6.64979368706345e-05,2.33535545700053e-05,0.000162841341173454,0.000193286933607174,0.00138845394721399
1.4949494949495,9.36526386311e-06,1.60625585018569e-06,0.000164329611437117,0.000178342066970505,1.23645522315511e-05,0.000194632047397423,9.94847338753055e-05,0.000717512514972795
1.51515151515152,3.69192193017951e-06,1.23606903022761e-05,1.7004137202357e-06,3.97014728349703e-05,0.000103355835297239,6.1326764159681e-05,0.000743818642789237,0.0011661293552188
1.53535353535354,1.96057270138284e-05,2.46698267918297e-06,0.000419180206592845,0.000404144888799298,4.13871473383041e-05,0.000990855563614952,0.000547921665784241,0.00342805645495777
1.55555555555556,5.48886634088609e-05,6.68938140080947e-05,6.25120299540764e-05,0.000704204942315767,0.000496021826953982,0.00116736164364491,0.0026348766399019,0.00583825666281304
1.57575757575758,5.77931701231609e-05,0.000108810821888469,0.000807257512227814,0.000248943448650079,0.000542531766542166,0.00177353843713984,0.000246838195309696,0.000927560514805626
1.5959595959596,2.86216491432612e-05,7.1938194710456e-05,0.000648831973520872,0.000245104472592603,0.000150320052956786,0.000201604234889184,0.00116172150693745,0.000584967717184727
1.61616161616162,9.74619426959291e-07,7.07084546634731e-06,5.36925585591244e-05,0.000139308215400663,6.34461084321003e-05,0.000516431208675761,0.000223744837173188,0.00114862286284988
1.63636363636364,1.26282048128421e-05,3.74838991270218e-05,0.000190562257219922,0.000283653197678131,1.82381495782629e-05,0.000658449962027343,0.000803576883327232,0.00239227546926278
1.65656565656566,1.1920976986394e-05,4.10130265607878e-05,8.7858415946143e-05,0.000467919529797732,0.000139121874983115,0.000302776368658023,0.000249756170012621,0.00312447705824751
1.67676767676768,4.45130174301703e-06,1.7127399834872e-05,0.000201815957183013,0.000245020293432921,0.000106229664110419,9.02851665923164e-06,0.000346410008165508,0.00133007272128302
1.6969696969697,2.11364748707952e-06,7.72425335425506e-06,5.55014418905144e-05,9.9663075047273e-05,3.78927562724576e-05,0.000251026564091998,2.61232711593552e-05,0.00118696555221508
1.71717171717172,3.85741962843054e-06,1.53836735259611e-05,0.000234926447737002,0.00023231394828367,0.000111305101242491,0.000687815355281163,0.000725752195299859,0.00111276674670663
1.73737373737374,1.77030400144621e-06,7.22911806943793e-06,0.000147898859156207,0.000113271708810144,6.02354915870749e-05,0.000171799178873278,0.000377403022782865,0.00256211795856845
1.75757575757576,1.27102311957236e-06,5.22534956880134e-06,0.000107790390812513,8.17429997282365e-05,4.3123400486149e-05,9.21667267265875e-05,0.000272500929458761,0.00234960192642143
1.77777777777778,2.75494801083939e-06,1.10475771014293e-05,0.000171563602430575,0.000167572119306047,8.09392246966016e-05,0.000585925059005591,0.000563466205655312,0.00126998722685917
1.7979797979798,1.36848821550137e-06,5.0168877090023e-06,4.47368979462471e-05,6.54376018384903e-05,2.67606792520325e-05,0.000243255094465321,3.24123495014072e-05,0.00151059415641328
1.81818181818182,2.21167196111761e-06,8.86246424892729e-06,0.000136700937741027,0.000134939375576274,6.31838959045461e-05,3.08009760686061e-05,0.000283379004804078,0.00185746110069039
1.83838383838384,7.30731932504045e-06,2.60744284831015e-05,0.00012222115171561,0.00032280168437424,0.000110635057966448,1.69367343758929e-07,5.0320064288521e-05,0.00294755578058954
1.85858585858586,1.04676352282386e-05,3.35105393712137e-05,3.89623261679504e-05,0.000319729435723968,6.93802189032616e-05,0.000680282567626014,0.000557782890850949,0.00180740530224428
1.87878787878788,1.15560751887852e-05,3.23562048392236e-05,0.000217346944236541,0.000198277072597385,1.17577699564674e-05,9.89337428724418e-05,0.000557750771107047,0.000973675505744484
1.8989898989899,1.10743373884998e-05,2.60770677989239e-05,0.000219808475179507,5.5920021792642e-05,7.02233507687434e-05,7.03004884543825e-05,0.000354580168842157,0.00237435789186895
1.91919191919192,1.20728311662801e-05,2.37241761295036e-05,0.000197520729941476,3.28460577839651e-05,0.000109329132494587,0.000592381126097792,5.06626377227952e-05,0.00217627487382573
1.93939393939394,2.23089830774339e-05,3.31090307577789e-05,0.000110557929901703,0.000216085434822112,0.000214565429469389,0.00046068438958141,0.000688872267489012,0.000825728029524949
1.95959595959596,2.40571891413722e-05,1.74231897713557e-05,0.000256378830916384,0.000404618359831294,0.000157715854411789,2.43248401108482e-05,0.00129658006411982,0.00278233358130024
1.97979797979798,4.54925104808452e-06,1.82993601433786e-05,0.000154319295869114,1.59773335090598e-07,0.000148943002600876,0.000852069826519512,0.00102419103725206,0.00445722268328949
2,4.14327735471813e-05,1.29994900520712e-05,0.000688813158099611,0.000759600288166537,0.000113758823393251,0.00148765495139282,0.00086115628532931,0.00499271143905576


==> Graphics/CnTableBumpZank_p1.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,0.000106127432079589,0.000841211203592086,0.0124663290364665,0.00277629642125452,0.006550957530008,0.0326168287598225,0.0213266602525233,0.0653885509726934
0.0404040404040404,0.000173754986783336,0.00140318709619554,0.0195507256530168,0.00460251775896648,0.0104809947716331,0.0495821114813645,0.0325760379833037,0.0994665530163343
0.0606060606060606,0.000285385861011018,0.00217607776475922,0.0295517586592788,0.00689372016902496,0.0157506905514212,0.0787498899156266,0.0498659182943926,0.166802548746023
0.0808080808080808,0.000381330021657132,0.00289111613786909,0.0405036189962845,0.00920001359227353,0.0208765050697111,0.112296659579309,0.0702214662927087,0.230078731940924
0.101010101010101,0.000448734660082115,0.00332769832176355,0.0491058671410372,0.0106042801582474,0.0246778475670461,0.132591162380502,0.0855077944281499,0.2649684321323
0.121212121212121,0.000545015676160887,0.00397742105296619,0.0615143843845826,0.0129549213254633,0.031066695140372,0.159500162449074,0.103897462422496,0.3330219782328
0.141414141414141,0.000638328548973297,0.00463934951761006,0.0724694287245999,0.0154792495630505,0.0377063148558449,0.190587190752595,0.12087410338917,0.394815982935682
0.161616161616162,0.000698482208375516,0.00505543367053958,0.0786915669115683,0.0173657517716226,0.0418036628369692,0.21386363914783,0.134303423838782,0.430444863465472
0.181818181818182,0.000782346476112352,0.00577088745771235,0.0895531649267973,0.0200961006725149,0.0472236100409799,0.242408150509787,0.156130797812251,0.499090052392327
0.202020202020202,0.000867685295605484,0.00651772307456903,0.101953223163159,0.0228521541068431,0.0523247818933051,0.270029063675841,0.175478614371123,0.559626276278
0.222222222222222,0.000914720398159809,0.0070664240902645,0.110557536382243,0.0244431739663885,0.0559047344612758,0.292600414225046,0.18549562190586,0.596198220891294
0.242424242424242,0.00099970134890078,0.00789140419062679,0.121625467658532,0.0268042953630785,0.0621584135954674,0.324848395573117,0.204747050163208,0.66522455263847
0.262626262626263,0.00108116183969761,0.00873478677239383,0.13169389804071,0.0289519938247966,0.0688146913182481,0.352058804062078,0.226401456095009,0.724239908862736
0.282828282828283,0.00113418244784821,0.00930769463148321,0.138642363907743,0.0304186887556517,0.0730932416702923,0.37116091896925,0.240345882721247,0.76197368463937
0.303030303030303,0.001216828901897,0.0100978395843215,0.150984782479684,0.0328770587449959,0.0786898886088069,0.404752064146224,0.257041449928102,0.831151231316608
0.323232323232323,0.00130012611440444,0.0108462181433266,0.163469247569939,0.0355996616856839,0.0837856675176704,0.435147712117388,0.275412237080215,0.888819860845486
0.343434343434343,0.00135352402625869,0.0112907343607345,0.170753640957226,0.0375426102426739,0.0872079403397575,0.451749902765376,0.290125173241754,0.928109834708059
0.363636363636364,0.00144352952798987,0.0119579192197493,0.180837417802078,0.0402613258248842,0.0932758201435867,0.483012528384533,0.311384964747016,0.99687265175362
0.383838383838384,0.00153785462246957,0.0126110278990788,0.191588779224572,0.0427896494650932,0.0998887083129374,0.516462243304125,0.328699694472285,1.053586707009
0.404040404040404,0.0016047228606962,0.0130211792483448,0.199984007713654,0.0442745000098536,0.104332901050939,0.534671543453815,0.339652138182743,1.09427956410792
0.424242424242424,0.00170262845052967,0.0137130221992349,0.212554168413881,0.0464460763552585,0.110099939244449,0.562371134324884,0.36048323688773,1.16233033280696
0.444444444444444,0.00180007917868787,0.014455849552717,0.223626348222816,0.0488175249840758,0.115335033254569,0.595177626289704,0.382125882169602,1.21855841302905
0.464646464646465,0.00184784255582009,0.0150066203649152,0.229846262295552,0.0505649572363441,0.118783470241478,0.616509416340898,0.394574589875556,1.2597247791907
0.484848484848485,0.00189156531138559,0.015869251055963,0.241005688201251,0.0542686740983841,0.125050494956586,0.643372852273068,0.414054649065876,1.32445452735654
0.505050505050505,0.00178899039575238,0.0167433735303615,0.255959424756651,0.0605476243165575,0.132084528384414,0.675874806210787,0.439724407328447,1.37843272348275
0.525252525252525,0.00159621070533814,0.017276398093255,0.269185316723481,0.0673670439826869,0.136526132322387,0.707906709213078,0.458406202951909,1.43716954931788
0.545454545454545,0.00235532468400022,0.0186923678986589,0.278960883427803,0.0609435423518004,0.147664426821678,0.752836183569093,0.512231684408703,1.57346961770155
0.565656565656566,0.00307958534873432,0.0204053764987735,0.298370273989835,0.0583628598842366,0.159217213828288,0.824372761026374,0.535597352379376,1.75375822568079
0.585858585858586,0.00313552270716902,0.0208855420206146,0.313498492945609,0.0617687489443163,0.161309254188348,0.854353643421144,0.503927981809735,1.72741178169112
0.606060606060606,0.0027574152948678,0.0204763380199439,0.320031467913242,0.0638572261628612,0.161974566933628,0.847450623048298,0.500463104019005,1.6408533054994
0.626262626262626,0.00248764889200808,0.0201886276272868,0.322718463682649,0.0643840981179027,0.164511941265947,0.837025389315184,0.517243856093691,1.64812812868374
0.646464646464647,0.00254186290375743,0.0205798935092919,0.324585457888324,0.0670722822056589,0.16746371846451,0.840217165081346,0.532855408098111,1.73827464725793
0.666666666666667,0.0028169759201282,0.0218470345054635,0.330677533573071,0.0766368872917654,0.171103004345274,0.869224499612424,0.555428484561048,1.85521202279009
0.686868686868687,0.00295906055170562,0.0227781838015234,0.337427043962119,0.0824103866731431,0.175126301380274,0.910358054924017,0.589670892794504,1.93410521289662
0.707070707070707,0.00295564993991338,0.0230427097130453,0.347871724649365,0.0804704935589928,0.179911819735946,0.937488470636854,0.607055253054093,1.94734089925371
0.727272727272727,0.00300755045785955,0.0237394325927815,0.363068648248846,0.0810178523889084,0.186632324943135,0.967359027952174,0.619875617311706,1.98409690903362
0.747474747474748,0.0031081454505532,0.0246358355441536,0.372869438078448,0.0842066660209178,0.192270109373675,1.00453385963324,0.642384402246171,2.03683864868103
0.767676767676768,0.00315534443745287,0.0252253535927151,0.378295115664109,0.0856679595554785,0.196712341743451,1.02714578403368,0.660005808240068,2.07555213432915
0.787878787878788,0.00326552524672582,0.0261364734953755,0.386823694243918,0.0894743797523673,0.20208617130954,1.05937275650618,0.686993461379556,2.12101470845683
0.808080808080808,0.00334970746884602,0.0269443052254348,0.398403169560256,0.0924632492257441,0.207429623731579,1.0909328907957,0.705774524466513,2.18182377245217
0.828282828282828,0.0033601621930728,0.0272788145075763,0.410526923598171,0.0924775816032643,0.211590267263369,1.09724115424481,0.701341479522974,2.28408319084504
0.848484848484849,0.00346802414305735,0.028067760605845,0.42581002803555,0.0960471708814159,0.217441277158284,1.10404539122507,0.701929484183768,2.39649885538761
0.868686868686869,0.00359899875389108,0.028846243765723,0.444029778290655,0.0983505069990197,0.22520607039878,1.1163935297473,0.698442866876634,2.43476175661569
0.888888888888889,0.00365700061760643,0.0292079658354091,0.458714620399509,0.0971831637201146,0.232657588734862,1.1528481268482,0.703673717098777,2.35683132478232
0.909090909090909,0.00387541642984494,0.0301483403144134,0.476159387320446,0.0975363110639926,0.242448059167102,1.22606347558751,0.732894031551128,2.33017768975498
0.929292929292929,0.00428097712615899,0.0313208157975007,0.487407971977757,0.0946529686072364,0.25335774325407,1.31304206346802,0.797959182107863,2.44845070951128
0.94949494949495,0.00467309353774806,0.0321853822024285,0.482855920834127,0.0902914602738527,0.259674807167187,1.35149896404222,0.8835836716395,2.69083943054932
0.96969696969697,0.00481412188253406,0.0329906219225744,0.481165309724697,0.0915494046568083,0.263849025854439,1.34696448806969,0.933973403677771,2.82962625381146
0.98989898989899,0.0040217414143337,0.0333021353385254,0.495326335816818,0.108446089565327,0.263809150364856,1.34844564285027,0.912283892320078,2.84654641906044
1.01010101010101,0.00327251468033508,0.0338359876352507,0.514504548527635,0.125088313341489,0.266575770283922,1.36997702094454,0.89851041423236,2.85358119360087
1.03030303030303,0.00329639671474928,0.0347000664253152,0.528412051293284,0.129296095460454,0.27316357479284,1.40405435479546,0.919204486948117,2.90789773079876
1.05050505050505,0.00392309617150049,0.0350124745886454,0.533977270633118,0.12412109982187,0.276139145885192,1.42436136405837,0.9275251174305,2.95215725419211
1.07070707070707,0.00452746764930662,0.0347553317915141,0.538585383855669,0.120383873814714,0.274777350820835,1.43711042615793,0.915184632825823,2.97185859763129
1.09090909090909,0.00492559323299247,0.0348872752109791,0.551317926216802,0.121747603096397,0.27717264826205,1.47037075094617,0.922016234207371,3.02849615568776
1.11111111111111,0.00485096215808436,0.0359567965513249,0.560672143364061,0.123170873150297,0.284244558342838,1.49870700549178,0.945714877598135,3.08552456170964
1.13131313131313,0.00462180832095397,0.0371566889715282,0.563582171061058,0.120761508202562,0.28995054981461,1.51175456424841,0.951976849638593,3.11301833584934
1.15151515151515,0.00461069645190819,0.0381279852596532,0.57334418038416,0.12095660814973,0.296370271414174,1.53860205016513,0.963527138455732,3.11310733383402
1.17171717171717,0.00479886429094975,0.0384786646584585,0.584037755906061,0.126907869800451,0.303408956452348,1.56604624988669,0.987774371566894,3.05368745658415
1.19191919191919,0.00495999874221226,0.0385537449939736,0.589139582501046,0.133300859888863,0.308756285447494,1.58315253550529,1.00692969089662,3.02114470567584
1.21212121212121,0.0050512311685268,0.0392995715950643,0.601014369544439,0.136248937274369,0.314041675416925,1.61156295232811,1.02825347357199,2.96498939149306
1.23232323232323,0.00508523559144229,0.0403120818799475,0.617191457067862,0.135937184174868,0.317774681101958,1.63762872808996,1.05493520940395,2.9071299409833
1.25252525252525,0.00513040663380191,0.0409066246430906,0.625576177235633,0.137002291857737,0.321814374607948,1.65886303226765,1.06756058161764,2.86952082809585
1.27272727272727,0.00519787945547297,0.0417961320307207,0.635432292547412,0.138880224646689,0.328367276366776,1.69428236563503,1.08507175418403,2.81516373061621
1.29292929292929,0.00526412053499137,0.042662407913051,0.646251294970112,0.14047906802767,0.334344533585208,1.7224662183521,1.10711584077903,2.75046921122637
1.31313131313131,0.0053541674873656,0.0430632521529747,0.652955936988018,0.143691134551566,0.338725471618344,1.74297281890581,1.11572376197494,2.70985970304479
1.33333333333333,0.00549284726803185,0.043592411256221,0.663759963918299,0.148498716189256,0.344884046701739,1.77946605877628,1.12750515736261,2.6543240971566
1.35353535353535,0.00551690967056697,0.0445096216355818,0.676882381233448,0.149043677765269,0.349277562377633,1.80783648098584,1.15059099829199,2.57948325194747
1.37373737373737,0.00552841142285858,0.0450460620984381,0.683576998728087,0.149773145621153,0.35300514806887,1.82432474773578,1.16640984119046,2.54077620598102
1.39393939393939,0.00568606869964664,0.0455462126853081,0.694419570405212,0.153127499073379,0.359656556988994,1.85367481677295,1.18833439221553,2.47832475314102
1.41414141414141,0.0058135935000553,0.046131578229453,0.706773399744485,0.155808494483193,0.3660047315558,1.8862662743543,1.20711097733083,2.40740350982522
1.43434343434343,0.0057928137627473,0.0467643304313017,0.713990121379309,0.157134307262626,0.370494449710374,1.90597535904532,1.21532086807678,2.37332045178156
1.45454545454545,0.00580816102893098,0.0476317441272037,0.724664183317871,0.160050156842706,0.37641166198476,1.93275946924048,1.23661676431831,2.30878278032356
1.47474747474747,0.00591273963174993,0.0484322939071745,0.734953176792017,0.162593904971272,0.381700019973973,1.96533470486144,1.25719811198944,2.24045816977887
1.4949494949495,0.00575313772567708,0.0491153689860069,0.742629441084291,0.168104737183055,0.386948504234568,1.98229071301771,1.27742512699433,2.20314312370868
1.51515151515152,0.00542385966635831,0.0499481090552661,0.759747840237253,0.178524173148532,0.394423438779569,2.00749735561581,1.31115431279407,2.15698880718268
1.53535353535354,0.00569236585314214,0.0510123194108099,0.773921185593804,0.17959868025722,0.404355626525356,2.03813174918646,1.37369662033902,2.11799729310699
1.55555555555556,0.00681459743301557,0.0528347885689371,0.788756592758282,0.169852436209955,0.418878944330349,2.10749910972363,1.45915875253304,1.99794221597165
1.57575757575758,0.00765013085604805,0.0548158784776652,0.82170742695189,0.169478957767526,0.431435822561725,2.22364187105421,1.46397622087932,1.78399186508437
1.5959595959596,0.00783411384192795,0.0558732202146004,0.854344444349943,0.178399480245698,0.434531479652504,2.29569729447387,1.38330396422005,1.659350877307
1.61616161616162,0.00756232390730542,0.0555145384627976,0.862488646420043,0.184377247504213,0.430452678660151,2.27248271793973,1.31365237647837,1.68364780737876
1.63636363636364,0.00706371352935542,0.0544656586179983,0.855040166849355,0.181103611103635,0.430123731191446,2.22435785363117,1.31985261760504,1.75590960972005
1.65656565656566,0.00675864732968438,0.0538531107655605,0.846390156143135,0.175874160276217,0.433380459062505,2.2050756859105,1.3635351205915,1.74717477825309
1.67676767676768,0.00672118882552987,0.0539325547338119,0.841613744705678,0.174728320878228,0.436434658389524,2.22159114701205,1.40946876705773,1.66941853104408
1.6969696969697,0.00689433015446126,0.0549694533208934,0.845479842238461,0.181715062629141,0.439737154957825,2.26817578123494,1.4517569000659,1.57406614930722
1.71717171717172,0.00710763534164122,0.0562567422638938,0.850345112123873,0.192050007036976,0.441377006683779,2.30712511408328,1.4875376090845,1.52571648857253
1.73737373737374,0.00721496869051062,0.0570672303690661,0.854550198131901,0.197635596089436,0.442760394043069,2.32729830300254,1.51031499688245,1.49785370366223
1.75757575757576,0.00729818617393906,0.0579033592061897,0.867042613652038,0.199665048715809,0.449246755489889,2.35590318099077,1.52540095264725,1.43440119279519
1.77777777777778,0.00741323855677039,0.0588652880876255,0.876907254003278,0.203202439642927,0.455284307906155,2.38857372773824,1.54321744150686,1.38502347059134
1.7979797979798,0.0075017395159434,0.0595812608876849,0.879417220499109,0.207396431677667,0.458094183811284,2.41948609843732,1.57099095536821,1.3656816860571
1.81818181818182,0.00756288184779744,0.0602977602408446,0.890845505384507,0.209930046299861,0.463521726342631,2.45051821280163,1.59229189055395,1.32115335661784
1.83838383838384,0.00753511617777597,0.0606477744446632,0.911761838445833,0.207808684183675,0.471386483259801,2.45536480391647,1.57646940860228,1.25579307935141
1.85858585858586,0.00753991928540011,0.0609111613660011,0.933317262732108,0.206290019099323,0.478025435618326,2.42823735026124,1.53369763289308,1.16431507399304
1.87878787878788,0.00780440522790404,0.0620882453165482,0.960088209737549,0.210212613135031,0.487295302145536,2.41990531094849,1.50581042102422,1.07680226006937
1.8989898989899,0.00817481526935181,0.0633903016475657,0.990497098182989,0.210117432017742,0.500287107871872,2.45195973382243,1.49690226868131,1.05629494196698
1.91919191919192,0.00845221086815694,0.0641506845773462,1.00683608643423,0.204322968653245,0.512529649323398,2.54801595427654,1.53778670509892,1.10667774912263
1.93939393939394,0.00887454114545811,0.0652937794002996,1.0091953288182,0.198183531083098,0.524881173975339,2.67823976499483,1.64831100368472,1.06347405951135
1.95959595959596,0.00937988351248704,0.066296456544324,0.995743879016168,0.190299916502409,0.533317630896129,2.75024411336564,1.78925318741877,0.927683549134908
1.97979797979798,0.00914784318476035,0.066499745983744,0.984179269972475,0.194777279650968,0.531378969399394,2.73917706026049,1.84077144012705,0.82618945000013
2,0.00806823074458058,0.0669257913430275,0.999622763943288,0.217658560361478,0.530443964868069,2.73989125310732,1.82027790748897,0.710359862167608


==> Graphics/CnTableBumpZank_p2.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,4.08601357343767e-05,0.000342358813551945,0.00559496607349627,0.00119161858332914,0.00281183706525817,0.0159848927660545,0.00990134395963324,0.0354770950705334
0.0404040404040404,4.93813438317867e-05,0.000319229405675993,0.00355661773538063,0.000904514249681809,0.00213091449797388,0.00597704147173632,0.00500722688076196,0.00313440921166165
0.0606060606060606,2.79228890722946e-06,2.1994073356483e-05,0.00192941755912103,0.000169638103189047,0.000658025316725458,0.00992636975846413,0.00471581230172004,0.0327091348367957
0.0808080808080808,3.16241615978773e-05,0.000359780766039101,0.00742760744834621,0.00132576245591825,0.00343350852069849,0.0258390605191745,0.0145029165016162,0.0676577022156203
0.101010101010101,4.79806009309704e-05,0.00030208376137402,0.00157551035236765,0.000876782622074855,0.00149748484263034,0.00414243643013626,0.000194185645804744,0.0292286953936555
0.121212121212121,1.47898294778251e-05,4.6139834994354e-05,0.00387762054409756,0.00017768473449664,0.00130241243213819,0.0198404109972529,0.00935274725345317,0.0653682422575552
0.141414141414141,3.46334514517831e-05,0.000382442707001405,0.00951017763262605,0.00146338944674256,0.00411467399586402,0.0356821118405984,0.01927699626968,0.0999057663050348
0.161616161616162,5.30051167323337e-05,0.000272784610298871,0.000295157131816824,0.000782582218483555,0.000849339445438368,0.0142124571948458,0.00445522793167147,0.0617075375377892
0.181818181818182,2.69647187624026e-06,5.78958449632269e-05,0.00573962434723041,0.000658014745291344,0.00201250402444332,0.0297945827635266,0.01407740057706,0.0978107367062539
0.202020202020202,3.69365126293116e-05,0.000403609773076545,0.0114734729107068,0.00166028658298285,0.00473730488236572,0.0455736001267951,0.0241449782957522,0.132257005036927
0.222222222222222,4.26942166249794e-05,0.000257051280300419,0.00228758297483862,0.000423180523235901,0.000169454469098639,0.0240959879302154,0.00904912448616641,0.0942574358945064
0.242424242424242,9.97203746538789e-07,8.2953945851992e-05,0.00789009217192442,0.000626730475665206,0.002613169593084,0.0398108938108742,0.0190324653090268,0.130066630000342
0.262626262626263,4.65704821135807e-05,0.000425038006312825,0.0133427483752748,0.0017521007268452,0.00541018102112071,0.0555648424175297,0.0287985798002535,0.16458290008617
0.282828282828283,3.40361167314999e-05,0.000236324209218305,0.00417007765827923,0.000433351908336472,0.00049497538814598,0.033882012568716,0.0139127541861847,0.126859500340287
0.303030303030303,9.86126116556283e-06,0.000104082652062332,0.0098012073874781,0.00070577015512762,0.00327534184187003,0.0498341042502904,0.023760671869201,0.16225989130443
0.323232323232323,5.42956828953724e-05,0.000448252167516462,0.0153796434973955,0.00191778927598166,0.00605256820652811,0.0656323472414602,0.0334951626579586,0.196892420663614
0.343434343434343,2.86549834851641e-05,0.000215402745485797,0.00621469736659021,0.000204810007391919,0.00112725507469474,0.0437280441081156,0.0187113188330693,0.159451557270506
0.363636363636364,1.46720368757498e-05,0.000132815575378072,0.0116902310832687,0.000999748359965298,0.00391483305947882,0.0597854232412537,0.0284723735847808,0.194446015710044
0.383838383838384,5.79879558435545e-05,0.00046107685941457,0.017250765801782,0.00219050065927973,0.00671869982812446,0.0756659131063649,0.0382795571800036,0.229357057889537
0.404040404040404,2.68716461039883e-05,0.000191342552320315,0.00816475857919175,2.09583050598022e-05,0.00179456489771744,0.0537012820169412,0.0234491959768695,0.191900818594496
0.424242424242424,1.3428344599167e-05,0.000142376128850306,0.0137414787566442,0.00108854353069893,0.00457463384664223,0.069653398320953,0.033168880051005,0.226787172103322
0.444444444444444,5.53656412120209e-05,0.000487360315782494,0.0192872329769932,0.00219050782661227,0.00735846366088546,0.0856740903047076,0.0430178482113684,0.261967228578982
0.464646464646465,1.48258671826576e-05,0.000194282507686152,0.0100324180358825,0.000176498219335935,0.00228813302233436,0.0640382304064297,0.0273820086034014,0.225140816769119
0.484848484848485,4.25409445408857e-05,0.000137881904041252,0.0154208992737361,0.000740908437906775,0.00499062691111876,0.0795948565636043,0.0366287732096537,0.260087139225774
0.505050505050505,1.78521453384548e-05,0.000477243847099802,0.0219863897314795,0.00310167615685822,0.00781339503086461,0.0972696882608605,0.0466017098545342,0.298381118296072
0.525252525252525,0.000288387170092709,0.000266111819782975,0.0159731258070721,0.00480427700122464,0.00218334218227443,0.0808700825085419,0.0270627787892615,0.27312441051521
0.545454545454545,0.000109356097283362,0.00041285671172307,0.0195015240150241,0.000861327732756491,0.00761980988111677,0.0998005281121834,0.0529799830798814,0.334363382822816
0.565656565656566,0.000303523130723664,0.000960931566940152,0.0260366365088894,0.000144290171511961,0.0118515823933083,0.123882476794752,0.0647979632321734,0.383998095889649
0.585858585858586,7.91536747088494e-05,0.000255695961355608,0.0133802040173189,0.000771608499970256,0.00401969312463341,0.0909231894015776,0.0425287086122045,0.29931842299516
0.606060606060606,0.00016080306033748,0.000190915785747641,0.0169164829109996,0.000142030701140673,0.00597864423284475,0.101184305719039,0.0520881861044077,0.317956007983895
0.626262626262626,4.13156659346847e-05,0.000576923241298796,0.0253963300285053,0.00331532074164842,0.00906632809735794,0.111170244817983,0.0536498955507505,0.345726097508915
0.646464646464647,1.22098077445554e-05,7.90797480050596e-05,0.0164237287035037,0.00237559285246767,0.00400535923579844,0.0877958114151458,0.0374302188109224,0.322423142623912
0.666666666666667,2.57136167610046e-05,0.000138403273043666,0.0223417004900646,0.000541463115428196,0.00766510846564305,0.107572080751784,0.050132418767764,0.363331247779892
0.686868686868687,1.79755680438017e-05,0.000490227089586991,0.0274997983923297,0.0018889736104885,0.010382013278065,0.125433142067642,0.0617091858122455,0.395499641500825
0.707070707070707,2.43139698450363e-05,2.72914012614866e-05,0.0167328210530691,0.0018032195493915,0.00452788480211572,0.106270286277123,0.0507675261473113,0.349865449833462
0.727272727272727,5.1922958951661e-06,0.000262128539082728,0.0232773853227729,0.0021245772476888,0.0077730796097511,0.120524624779887,0.0579862522716721,0.386195362855391
0.747474747474748,4.91911927049118e-05,0.000586565723290079,0.0290112762755339,0.00299338731602073,0.0106462631415801,0.135558439243236,0.0668672040954716,0.423620254483133
0.767676767676768,3.7560515509486e-05,8.9462357133554e-05,0.0201139385192816,0.000532839416736699,0.00586991680738578,0.113311962165468,0.0514851396291895,0.384290618809227
0.787878787878788,1.84843712706233e-05,0.000287928283562181,0.0249818563750906,0.00216228410465472,0.00835965610846249,0.130729321527721,0.063059306799273,0.416909797055436
0.808080808080808,6.77965371400475e-05,0.0006536676878641,0.0302047962490344,0.00381019003303468,0.0109660185242753,0.146495327160774,0.0735220911713093,0.458250169371515
0.828282828282828,3.92940583246713e-05,0.000101598385289068,0.0221701687975204,0.000333489787238362,0.00658139704234017,0.12206176306901,0.0558902312784966,0.430107025266986
0.848484848484849,2.96347326372637e-05,0.000326331532666007,0.0276773890364761,0.00264376696886393,0.00908250237238905,0.134797775909959,0.0633943475174134,0.466949641304371
0.868686868686869,6.50617047920861e-05,0.000646933810290241,0.0337912453644456,0.00356054911065251,0.0120079921537895,0.150802092664239,0.0716058060803258,0.477637965173994
0.888888888888889,5.82157993266785e-05,0.000129107664590803,0.0241104510358162,0.000607462576407781,0.00715423391276549,0.134428565746031,0.0599087487473918,0.423054417866624
0.909090909090909,9.41604983530777e-06,0.000277727891027417,0.0304759836946323,0.0018280061531369,0.0102440453294191,0.156683068992961,0.0710830745877838,0.464485273023734
0.929292929292929,6.23515457899419e-05,0.000633377290899784,0.0355375341660523,0.00260456518242692,0.0133681288074285,0.178787025946535,0.0880459492226793,0.547911816481306
0.94949494949495,0.000121304232501475,0.000170159723137519,0.0255926811021784,0.000972039604771721,0.00954275014285501,0.1548034006527,0.0831568144808521,0.551162859837421
0.96969696969697,0.000278231952182383,0.000651608349439661,0.0304000257899232,0.00118183581397089,0.0133104163784947,0.165617130182152,0.0992173245539705,0.566619968437322
0.98989898989899,0.000223166891227787,0.000752764560332916,0.0423362979921516,0.00913759266456199,0.0140617878424675,0.187252775945182,0.0930329926298625,0.58855667505827
1.01010101010101,0.000322181442441825,4.80258363157974e-05,0.0334834614920733,0.00724223761946176,0.00873368889197941,0.165767196199155,0.0754457085346846,0.549184145571177
1.03030303030303,7.90966940229387e-05,0.000186638966113626,0.0348273859310887,0.00254284405424356,0.00997885599438344,0.175441095309863,0.0751364858851738,0.571723733074164
1.05050505050505,0.000272665857443468,0.000388834089392532,0.039403088317845,0.001630853261519,0.0116941565334501,0.190908375391234,0.0788971712362182,0.606340571427106
1.07070707070707,4.39570576639303e-06,2.16145993170442e-05,0.0290029972654493,0.000713228273793668,0.00852023734256071,0.164601196434532,0.0701677914157199,0.55886953959654
1.09090909090909,0.000151215952553312,0.000738928633962907,0.0319895574398114,0.00203607637268297,0.0129454960212613,0.175589701896908,0.0814968784425557,0.587806284824823
1.11111111111111,8.17046801931062e-06,0.000783792191980277,0.0398122656275163,0.00404862625884096,0.0150410936001739,0.192758892176786,0.0949315396343001,0.619416202567471
1.13131313131313,3.35789204102921e-05,0.000162238607563818,0.0325726634940149,0.00349581308214665,0.00990339363099505,0.169709691806863,0.085829642860557,0.575067818764147
1.15151515151515,1.73795919746921e-05,0.000349385129501004,0.0377594652007436,0.00316608260923405,0.012319505949983,0.187960799023782,0.0927599272974283,0.611079683921739
1.17171717171717,6.71539081743361e-06,0.000884284026673461,0.0437082217443008,0.00256722927749488,0.0144696629816714,0.205993189473223,0.100963270118753,0.643643322488402
1.19191919191919,3.98796384699953e-05,8.46576492805368e-05,0.0333088571020398,0.00201833168157478,0.0103192613884273,0.184325527406778,0.083901266978001,0.610296326008516
1.21212121212121,3.18718911845616e-05,0.00033455620276742,0.0377526534974103,0.00434001048133618,0.0137878887313568,0.201681550126921,0.0904381140110302,0.646003606616559
1.23232323232323,5.24381610037763e-05,0.000758469486408082,0.044741200119317,0.00440605195052931,0.015875866440361,0.214734025016202,0.104867663205677,0.685540211407111
1.25252525252525,2.95100881942698e-05,0.000110270527553002,0.0357377449966553,0.00200523108413118,0.0108641810520548,0.192463115501625,0.0906921618723837,0.648480878252684
1.27272727272727,5.78978354641297e-06,0.000480247625081549,0.0417235804830483,0.00278227101762842,0.0134252003582496,0.207435651157622,0.101964923576813,0.683453162591125
1.29292929292929,6.29980828029906e-05,0.000781526936004084,0.0467061635849347,0.00436315510083869,0.0165124992508097,0.224433045644274,0.10992804557451,0.716983958152299
1.31313131313131,4.51623489025373e-06,6.30070482552877e-05,0.0368604672364472,0.00298485036994615,0.0119954110968674,0.204023639684713,0.0929042177527265,0.676954833317727
1.33333333333333,1.2635724563734e-05,0.000503189937225003,0.0430870970691341,0.00306333269707988,0.0142676252833407,0.219594959772911,0.103833974221197,0.710445705322313
1.35353535353535,4.90058956023427e-05,0.000862065685320849,0.0486935474172576,0.00409916823033272,0.0169745902355812,0.235437584069961,0.113696863957004,0.745943380399763
1.37373737373737,1.53364271288935e-05,5.30836473239913e-05,0.0398514158716695,0.0031121374486947,0.0122676112571344,0.212022053788377,0.101493873860454,0.710090304313868
1.39393939393939,3.32823021834238e-06,0.000531027028218424,0.0445417546952344,0.00358905448771817,0.0152270381662734,0.228600156884215,0.108522327766373,0.74696884834483
1.41414141414141,5.06418910844679e-05,0.000864450940175717,0.0502345708872739,0.00470438228244256,0.0179630925591125,0.244460315518304,0.118334515782448,0.782376865516605
1.43434343434343,1.35215971326036e-05,0.00011052290337917,0.0417734093593069,0.0023817992897288,0.0126025450591468,0.224052349197356,0.103365746999487,0.742765501667094
1.45454545454545,4.01027562470231e-05,0.000469841552894637,0.0472506280483627,0.00368814854997587,0.0154976554920548,0.239657222875226,0.113679044171253,0.77739706228283
1.47474747474747,9.14947201390739e-05,0.000799529107358009,0.0526455993082455,0.00465870672126623,0.0182310268325967,0.25545836207586,0.122879276369992,0.813495887846082
1.4949494949495,1.97807717959031e-05,0.000124229290948443,0.0434696097773848,0.00234257575689804,0.0131610660340733,0.233783060398075,0.107289904354068,0.776139522381072
1.51515151515152,0.000262435669582696,0.000421783238852262,0.053683792649928,0.00917572901694235,0.0156462778937137,0.257462098874692,0.115806997327929,0.824258232325393
1.53535353535354,0.000214938716043554,0.000813836078305724,0.0602726185690718,0.0105848843612105,0.0189106439435306,0.279620084259822,0.130085807109755,0.891396237566614
1.55555555555556,0.000259708552910028,0.000756213190068981,0.0503625391016856,0.00110263805002564,0.0183569153881694,0.272527909808365,0.134867405791429,0.930583743354902
1.57575757575758,0.000348406621476015,0.00115487448307047,0.0576152703985579,0.00137777640871139,0.0216489225535829,0.296795858449837,0.136247905565079,0.946997343776914
1.5959595959596,8.69850559706641e-05,0.000885089193000755,0.0598051738253291,0.00274616254166375,0.0218107097681565,0.296683254892302,0.13645932543805,0.884630065458232
1.61616161616162,0.00023400237155634,0.000365451070839354,0.0453814900758396,0.00127815011505562,0.0152915575653281,0.25959441620847,0.12510101008117,0.816842329842998
1.63636363636364,0.000136634351043302,0.000148205692407944,0.0510920407967007,0.00105652153690159,0.0178167232962548,0.267587027995956,0.1319108260904,0.868335698708582
1.65656565656566,0.000102207582477937,0.00111017127401055,0.0565004384473916,0.00844291992956911,0.0191272764227483,0.275783765084664,0.135743025124442,0.937704579076874
1.67676767676768,4.27535814729871e-05,0.000529783817341502,0.0468899163746002,0.00705981704510872,0.0140122966953793,0.257195150021861,0.123515119425322,0.914450762961573
1.6969696969697,2.08088468757088e-06,0.000546037438777252,0.0554306553338374,0.00388926263024008,0.0185918493395983,0.275683370107933,0.130543775968042,0.925848540099476
1.71717171717172,3.04859580856656e-05,0.000828376804284531,0.0618900138782232,0.00415208636801103,0.0218431275378416,0.29217116647669,0.138940360072816,0.944094592217853
1.73737373737374,3.37383935674945e-05,0.000234651078893406,0.0515564343610876,0.00299218481175363,0.0163694353581334,0.273153301800069,0.127421629613661,0.898980123384306
1.75757575757576,1.44168195905076e-05,0.000588228169404273,0.0567859272514316,0.00428436941607866,0.019076634999282,0.28982759206719,0.138250857266658,0.930895294715125
1.77777777777778,7.24547041691066e-05,0.000979786517064393,0.0612936826702397,0.00619247645120585,0.0214520329411429,0.307932287300095,0.150785819949539,0.959624006575161
1.7979797979798,1.27246471618613e-05,0.000405259016375304,0.0508135828933429,0.00532223647325142,0.0158738808712325,0.288618695103876,0.139705553710825,0.920378192921271
1.81818181818182,5.44501434520839e-06,0.000553774716711754,0.0584863056115383,0.00390171991414181,0.0197796059188732,0.29921248571192,0.143655189596829,0.980254544270488
1.83838383838384,3.30992001711056e-05,0.000837636590276546,0.0650901234976026,0.00436342126816077,0.0229028697044083,0.30886472437784,0.148760913154592,1.04009384676134
1.85858585858586,9.07682442041764e-06,0.000372115490895355,0.0564797810334289,0.0042685068399062,0.0175426842686011,0.282291155390472,0.128834691108547,0.986840088166424
1.87878787878788,3.44554399000484e-05,0.000664927228400927,0.0628738009948185,0.00500864823557932,0.0205617940709415,0.3012348677155,0.137151355009884,0.967889650719537
1.8989898989899,5.03076484931665e-07,0.000801933618424067,0.067873589693251,0.00503005765267328,0.0234528198701503,0.330166100733436,0.152794714802345,0.972194173140725
1.91919191919192,6.86275757374159e-05,0.000167787270553707,0.057955381343863,0.00255068749893459,0.0188341087121141,0.323047176234817,0.147918311984076,0.978600941375943
1.93939393939394,0.000201571553365971,0.00089768624696124,0.0642781609072545,0.00207409307229329,0.0238369882308142,0.348736094120235,0.173911693817618,1.11379161897551
1.95959595959596,0.000440931109712029,0.00148838197771358,0.0676217525352095,0.000881349970025831,0.0283384249576859,0.3547377272226,0.20130711667799,1.19888688440361
1.97979797979798,4.39753227063843e-05,0.000609597098745311,0.0606397379244228,0.00386751928739998,0.0213681547608155,0.322863368464351,0.171076833448219,1.09796680439965
2,0.00040387889335011,0.000818298068873058,0.0728796528746738,0.0135560675966628,0.0229991876865962,0.346955366561379,0.169849071504554,1.12690389117343


==> Graphics/CnTableBumpZank_p3.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,2.10539858977615e-06,1.92574022955198e-06,3.36277193665507e-05,2.82497106362006e-05,2.28562977546646e-05,0.000486657867915586,0.000242092069230572,0.00263556698752343
0.0404040404040404,1.2033009952664e-06,1.5336010030452e-05,0.00109957423340897,8.07206423968492e-05,0.000383051050407959,0.00573092322056267,0.0027343637131305,0.0192025998786974
0.0606060606060606,3.49419965654915e-06,2.22906193470934e-06,2.96931490729799e-05,3.35869889518274e-05,2.75436396763783e-05,0.000595703676770375,1.40902783999488e-05,0.00504194793105419
0.0808080808080808,3.60039888532013e-06,1.06232326541095e-05,0.000832673940360157,5.70963316735443e-05,0.000245224441455533,0.00495279458382913,0.00217397778874626,0.0190606993878015
0.101010101010101,2.70886121918332e-06,2.21002329129034e-06,0.000425347642976512,4.35695310405695e-05,0.00018004313870912,0.000771163782655733,0.000661846174666762,0.00276121880504468
0.121212121212121,5.25373134921085e-06,4.02929602898267e-07,0.000483768998943376,7.67115120826706e-05,0.000121363669522317,0.00355155638492814,0.00150135973399068,0.0167653766374533
0.141414141414141,3.40886290959558e-06,1.09630981545157e-05,0.000675010286422783,8.02101836565427e-05,0.000267083622341191,0.00153268184597069,0.00133696789636882,0.00244607293194918
0.161616161616162,4.23394823396067e-06,3.85890781886033e-06,0.000372479311511107,2.40375991541032e-05,0.000105280567276001,0.00368392743996085,0.00128309857048144,0.0192202731603761
0.181818181818182,3.28905503580975e-06,2.44481871645418e-06,0.000452499350286811,1.72028751042883e-05,8.71771269533465e-05,0.00415770564778388,0.0016000088379848,0.0217427052016616
0.202020202020202,2.33405465359068e-06,3.38181431563526e-06,0.000466466486909664,3.29073795348671e-06,9.35488380277783e-05,0.00466925869054256,0.0016729946681694,0.0243270939929925
0.222222222222222,1.87462270751269e-06,9.72382071366187e-06,0.00152928460054302,9.63749486249656e-05,0.000442461185506234,0.00995606806749235,0.0041156611939064,0.0411047735296052
0.242424242424242,9.62922145933998e-08,9.32091165870507e-07,0.000417422909978683,1.02631053520003e-05,5.87368085073224e-05,0.00479911419941541,0.00155183393553795,0.0269011041463676
0.262626262626263,2.17361155656047e-07,9.64129943549883e-06,0.00126810168730013,7.86358511607631e-05,0.000358978525187898,0.0091363008020887,0.00377263379709873,0.0408726886973159
0.282828282828283,1.53678777148267e-06,4.4069321839675e-06,3.68178376042234e-06,1.09118742525264e-05,5.1261725834066e-05,0.00343726064523588,0.00076281999738782,0.0244329639961002
0.303030303030303,2.80618296801161e-06,8.25502405855698e-06,0.000898409130075569,4.04401169376286e-05,0.000214600508540355,0.00773006975369172,0.00284642847192026,0.0385894041742128
0.323232323232323,3.76266064167443e-06,6.88203282083984e-06,0.000252307017469102,4.48915569647348e-05,0.000185831690139696,0.00261294766513081,0.000197537708482483,0.0242262017458687
0.343434343434343,3.975583466999e-06,4.45800491838415e-06,0.000819514655053696,2.44248486123336e-05,0.000162965669024103,0.00789406636035519,0.00286287901770526,0.0410245066455929
0.363636363636364,4.06596411616452e-06,2.26248820734535e-06,0.000871938942458777,1.52359980653043e-05,0.000174748626181482,0.00836196295569696,0.00308923570114549,0.0435795606595001
0.383838383838384,3.8714197801781e-06,2.29379416453992e-07,0.000906927446067408,2.39724528879805e-06,0.000202101031221562,0.00885383248387671,0.00308513832371811,0.0461808294634709
0.404040404040404,2.96425325042601e-06,9.19824979576227e-06,0.0019630717426916,0.000102053597602684,0.000559414481739735,0.0141289194128678,0.00562456872429249,0.0629266151459013
0.424242424242424,4.25482316156649e-06,2.65592483399937e-06,0.000821988951178105,2.30989914031334e-05,0.000174812069964561,0.00892827745591437,0.00311843711346843,0.0485031547964118
0.444444444444444,5.83155369530161e-06,9.96232928018174e-06,0.00166625519078566,0.000127823345946522,0.000468465312209031,0.0132492123834031,0.00530646898294196,0.0625411571144679
0.464646464646465,5.71927696372645e-06,1.34039210335648e-06,0.000413314698767346,2.14684739456306e-06,3.6253672830275e-05,0.00747983783203027,0.00231871698393718,0.046187331334449
0.484848484848485,2.96154242444341e-05,1.24947502337577e-05,0.000945444304436479,0.000447404129520826,0.00015908381759365,0.0114955018039527,0.00320769736964514,0.0600809882483848
0.505050505050505,3.24946774379893e-05,2.59549250310183e-05,0.000289422076747094,0.000647269226716202,0.000240330591608682,0.00615881326502455,0.000526899726937249,0.0455237442173462
0.525252525252525,0.000162587986948409,8.51756949714251e-05,0.00351869045399581,0.00286787631857824,0.000478567169281462,0.015857320577574,0.00129173991845169,0.0709195507309588
0.545454545454545,9.86245114580412e-05,0.000153346201354217,0.00182118797983591,0.000928091559244079,0.00134743962224994,0.0167369037051076,0.00987817260607617,0.0833665613496215
0.565656565656566,9.95177285876551e-05,0.000143056179791413,0.00183499821087874,0.00107460182604142,0.00129865817926275,0.0177204842886164,0.00884936312025266,0.0839111431848004
0.585858585858586,9.53519197990908e-05,0.000212188916516984,0.000285162301180112,0.000270337628740708,7.10887302362498e-05,0.0177641335566891,0.0104429909639031,0.0909788084732
0.606060606060606,2.13136752757894e-05,4.82713063426838e-05,0.000651165177179119,0.000191374086863263,8.12988868248047e-05,0.0118762907471806,0.00456385477897861,0.0674980808172584
0.626262626262626,6.58164267519116e-05,0.000190587806449211,0.00314165321328893,0.00145068067291299,0.000466220149670903,0.0149501983711976,0.00275076864974931,0.0773164515689631
0.646464646464647,1.37518842914947e-05,7.00055709463677e-05,0.00117755215379939,0.000778804001729774,0.000395884925079791,0.012195975929857,0.00375609518288678,0.0657032022769869
0.666666666666667,1.74112056805026e-05,7.00992873568428e-05,0.00190543965408176,0.000742501267910008,0.000655448737570266,0.0169401046900341,0.00645389314745736,0.0824019456691825
0.686868686868687,2.35960237036108e-05,6.59552697475178e-05,0.000214045264230789,0.00103983477446236,0.000457489800975087,0.011530111505288,0.00485662040482708,0.0704893133082758
0.707070707070707,4.19359210620862e-07,1.04648298535595e-05,0.00187324884775995,0.000132005818571876,0.000435447469896264,0.0158897995999986,0.0052571180504266,0.0852122690130486
0.727272727272727,2.81536918114531e-06,2.00030977618654e-05,0.00208485098976714,0.000303166824660166,0.00051513169107796,0.0160789228750195,0.00484714358528335,0.0880477297407804
0.747474747474748,4.4620176474765e-07,4.49064539846799e-06,0.00169985525825208,7.94059028134604e-05,0.000359181782673553,0.0174370132441322,0.00630459374387415,0.0888101313077862
0.767676767676768,3.49693783829306e-06,3.18796638762859e-05,0.00251084966283649,0.000399186707398948,0.000615712287013709,0.023273013975386,0.00963887830914568,0.104069532312218
0.787878787878788,3.79278018073076e-06,5.54615465377649e-07,0.00172350270904329,5.00735640179906e-06,0.000382909781811323,0.0175124422265406,0.00613372889006478,0.0911501369858636
0.808080808080808,1.02768594461659e-05,1.67157050144397e-05,0.00293179738735259,0.000307133863250008,0.000837789208401501,0.0212758980643181,0.00726301522862145,0.107489751901627
0.828282828282828,8.33103674267198e-06,4.4349441162996e-05,0.00100931030383,0.000571849294145962,2.33103251116493e-05,0.0155893883661929,0.00539053619811509,0.0942218229558699
0.848484848484849,1.22540877925732e-05,2.17564090612213e-05,0.00216765941338077,0.000227412635489652,0.000538429228284153,0.0201631489588541,0.0075229010903283,0.105460783042024
0.868686868686869,2.75842550309512e-06,1.48266847325578e-05,0.00117183458459637,0.000107355831842551,8.28164185743086e-05,0.0145039632909102,0.00407414883293085,0.0867106219136163
0.888888888888889,3.3031679908656e-06,2.42879415641499e-05,0.0022885690163384,0.000198516768187705,0.00047369103066708,0.020559457561869,0.0066417282859007,0.0994188775277884
0.909090909090909,4.11154373108701e-05,8.01955470186948e-05,0.00150830339715846,3.59383632292703e-05,0.000218401117160897,0.0212434440275131,0.00821231339856372,0.107408691486288
0.929292929292929,2.57164205081322e-05,5.62394300234996e-05,0.00156612421528136,7.59637444776575e-05,0.000335290813259123,0.0225928583193549,0.00968661872073506,0.123228522945193
0.94949494949495,4.05380588117894e-05,5.39953792869705e-05,0.00305353755192187,0.000561475483328961,0.00128114686750636,0.02921952180313,0.0146494457575298,0.149127358250863
0.96969696969697,0.000145099836242208,0.000142517705046978,0.0012418161705828,0.00205863872661664,0.00162292067012423,0.0228474556218911,0.0163576288036079,0.127662823201891
0.98989898989899,0.000180032151993635,1.15414078594357e-05,0.00628892250983596,0.00355153935993604,0.000727713757641089,0.0328902397821819,0.00986756818381692,0.14644076328831
1.01010101010101,9.31046711285468e-05,3.05365360536175e-05,0.00374534928570667,0.00188120252451793,6.19786585494214e-05,0.0249241057301012,0.00520098966731725,0.125532777854719
1.03030303030303,0.000161610282870138,0.000142226352592672,0.00158397300566555,0.00223169432659712,0.000631167635180086,0.025149682252492,0.000448140162949084,0.13300189514407
1.05050505050505,2.88190589783689e-05,2.22765390816133e-06,0.000703855790822622,0.000762516717147583,3.94942645670057e-05,0.0185318245467848,0.00345356462405598,0.113358071248932
1.07070707070707,8.79809361212175e-05,0.000177329277937926,0.00126985144832637,0.000340101467089294,0.00143503396741798,0.0213298186303071,0.0101279724473476,0.124591285617712
1.09090909090909,4.19754893608543e-06,8.42312273033778e-06,0.00258962545198829,0.000405991962264285,0.000748125256040079,0.0237510112798834,0.0107305825704813,0.127108106911985
1.11111111111111,6.12434469076128e-05,0.000144283879518933,0.003785135486476,0.000812831381438846,0.000334385841473843,0.0250674904476962,0.012470786509428,0.127515058107095
1.13131313131313,2.59313670841046e-06,4.66855717079957e-05,0.00391753004840187,0.000232353806660082,0.000711694942457358,0.0318152541934294,0.0112788719115332,0.147545890633279
1.15151515151515,3.14211118356997e-05,0.000114002494943736,0.0024033782965267,0.00088306811262545,0.000297350442573723,0.0276231168027626,0.00677697234992682,0.13456499127151
1.17171717171717,3.04670641863693e-05,8.78537644471694e-05,0.00263742171810787,0.00120228054750813,0.00136347598883058,0.0300390403778576,0.00986675456719476,0.15348018328198
1.19191919191919,4.62570626438004e-06,1.1611237359983e-05,0.00229156329136425,3.04167558770087e-05,0.000360978618821015,0.0237073095425232,0.00897416493289738,0.135498599253892
1.21212121212121,9.10290379791735e-06,4.635275649547e-05,0.00368978833847251,0.000463498774204167,0.000336465371155922,0.0274007131595826,0.0123442856689544,0.149531289636764
1.23232323232323,2.52369950004671e-06,1.48361480559808e-05,0.00175606638172872,9.25779875719634e-05,0.000332633842285067,0.0239404038613338,0.00708315895695467,0.131940935335967
1.25252525252525,1.03479241078141e-06,2.59470493962321e-07,0.00285114094818192,0.000176222822508326,0.000701062423591332,0.0291212643710474,0.00981751659160088,0.148926065586431
1.27272727272727,6.37839233155247e-06,1.77896653211699e-05,0.00255467548555956,0.000446136848773306,0.000878765303939675,0.0303856302393131,0.00888503825537663,0.149781267958281
1.29292929292929,8.66228102918165e-06,3.25927592041703e-05,0.00336539048424628,0.000196926876888284,0.000503701541936935,0.0293934864814855,0.0113966144546462,0.155422396246718
1.31313131313131,8.989407441991e-06,4.656513666773e-05,0.0044825653192034,0.000145687214388677,0.000812940091195232,0.0344806662379399,0.014091692627178,0.172447289039045
1.33333333333333,1.28486191396655e-05,5.33500846784977e-05,0.00265807198795659,0.000720579338813711,0.000885538012503824,0.0294837966674451,0.0103665737588012,0.159692086432245
1.35353535353535,2.20866894347585e-05,7.32742857085318e-05,0.00369220273808164,0.00032378624234035,0.000802408074093855,0.0351127598247277,0.0114798050242297,0.171340082154946
1.37373737373737,2.7668312882019e-06,1.97430114071776e-05,0.00279795688298241,0.000102751046931726,0.000431705123387257,0.0285180397779421,0.0101395216474653,0.154256210119953
1.39393939393939,7.96440668154097e-06,2.41673975958882e-05,0.00370670282359423,0.00023519890885261,0.000748711028565593,0.0327239637835844,0.0124035320345668,0.168317665634579
1.41414141414141,2.21092933145008e-05,2.62866114713323e-05,0.00202945971780375,8.13859360827661e-06,0.000547261843156955,0.0272289582227227,0.00910847401049735,0.15532529872341
1.43434343434343,5.31516891064975e-06,1.06345878728544e-05,0.0032591281681638,4.81357175786452e-05,0.000753756603089614,0.0329126309216711,0.0115060014622797,0.172249400194265
1.45454545454545,9.59470716071494e-06,1.17173908474296e-05,0.00339233003940588,5.24513196399001e-05,0.000606228680344562,0.0337865390252032,0.011077949933731,0.175754686407014
1.47474747474747,1.34194407013815e-05,6.06419225624817e-06,0.00334714675061776,0.000123992095967097,0.000633955116605578,0.0340032943746265,0.0111270134023249,0.177956231210695
1.4949494949495,7.3583857578686e-05,1.6442720746337e-05,0.00364340219611345,0.00106063987396232,0.000811547745089069,0.0381925544341716,0.0123506429380006,0.193294752186747
1.51515151515152,0.000117166903540137,7.03819241673667e-05,0.00526970304898693,0.00219119210057457,6.5753819755658e-05,0.0376585417489124,0.00727412930479838,0.188274010588629
1.53535353535354,0.000141592452552524,3.69176907890937e-05,0.00691751343627266,0.00288615852102388,0.00052830840455278,0.0445444860612381,0.010106970329633,0.214434904237804
1.55555555555556,0.000216879538967679,0.000329372011323102,0.00440154434649449,0.00203289987403896,0.00285478038101406,0.0431450723448158,0.0213562416831803,0.22169555645047
1.57575757575758,8.90242896559893e-05,0.000127374061217366,0.00444371379904702,0.00118692018508839,0.00195932965765565,0.0451672050057739,0.0188328648909662,0.215607657507593
1.5959595959596,0.000120029412338214,0.000317826915779103,0.000156832077278986,0.00107777411823165,0.000191634886383819,0.0333882080323947,0.0167507497721653,0.183688076701619
1.61616161616162,6.52197208811848e-05,0.000166236288376196,0.00206126991342554,0.000411460422319786,0.000368255432567958,0.0364611072282326,0.0158708624907839,0.191597761229722
1.63636363636364,6.43810005156808e-05,0.00020400077585813,0.00397108676225428,0.00222193985759221,0.000287602258674518,0.0330263685605396,0.00969194128397175,0.195263919186119
1.65656565656566,4.8416683438241e-05,0.000150859167680771,0.00406077080928215,0.00163031837960722,0.000504437558648427,0.0343728886245247,0.0104963046298557,0.206690733638594
1.67676767676768,3.15531297736905e-05,0.000119561034462042,0.00645616218122787,0.00170268420850752,0.0020221135170838,0.0420531191867135,0.0132843847394673,0.217352743178472
1.6969696969697,1.4996960036075e-05,6.37121832310456e-05,0.00440944389443919,0.000798879756092913,0.00116510129017297,0.0386001974483207,0.0129122995241868,0.197975721865041
1.71717171717172,2.02814626514055e-05,8.40861471020219e-05,0.00333206882149642,0.00128518109714158,0.000497642554943677,0.0459980334981187,0.0196326411669209,0.206650911947305
1.73737373737374,4.10556466617981e-06,1.13123228502589e-05,0.0031763319293055,0.000253937981704852,0.000540997211884509,0.0377716415445628,0.013549114016759,0.195969614212562
1.75757575757576,1.09405116198817e-06,1.60810486399699e-05,0.00414641363468107,0.000245394413290918,0.000896230452411158,0.0418699865817472,0.0154224068742706,0.210784495782279
1.77777777777778,9.52950382196363e-06,3.22499485978705e-05,0.00368479334649752,0.000407015876186886,0.000808550893968972,0.0353523762503759,0.0109715190472811,0.198669878670531
1.7979797979798,1.1537715166566e-05,2.40015210539927e-05,0.00483705980813346,0.000401081227436866,0.00120501899731155,0.0403299572928601,0.0131058477400118,0.217648271256238
1.81818181818182,1.80926668981517e-05,8.82361564662543e-05,0.00371208342601407,0.00115793706245654,0.000531041694724061,0.0414598594292707,0.0154072558253452,0.225212136638214
1.83838383838384,8.58876163024742e-07,2.96320272800854e-05,0.00406703808022333,0.000430550650564183,0.000772724762183391,0.0415176213107127,0.0151722282545653,0.229106084787178
1.85858585858586,3.31362690221365e-05,7.4552879482201e-05,0.00525621858229839,0.000685630446262136,0.0014391961217447,0.0476140348943265,0.0184331462343024,0.236646322597312
1.87878787878788,1.97947382105785e-05,7.07152158991266e-05,0.0048835080615511,0.000435143200083269,0.000973369555915643,0.041619158148115,0.0130097563328801,0.209281812703828
1.8989898989899,1.37597306258147e-06,3.35164073718062e-05,0.00543785472659073,0.000398033150105147,0.00117831025128443,0.0474009125488008,0.0157264768015303,0.222054605954374
1.91919191919192,8.41399389854462e-05,0.000172883084852629,0.00251768950150542,8.10000024687803e-05,0.000133552682603277,0.0419679005509687,0.0158539128298586,0.225313437133295
1.93939393939394,1.48982355806431e-05,2.98979618936075e-06,0.00409192331440811,0.000592416211621427,0.00132993081770236,0.049202135021135,0.0217672056107932,0.267555562577441
1.95959595959596,0.000168741786270782,0.000176759709119904,0.00296829180626716,0.00235967298924459,0.00220026566268152,0.0443628795483582,0.0255195403346057,0.255277488789735
1.97979797979798,2.09751969506258e-05,0.000106409064482557,0.00560829806816791,0.000209095830422161,0.00187205733960909,0.0499956983533195,0.0231751340550477,0.257774720810612
2,0.000271067640754807,9.51950333865474e-06,0.00967333347678077,0.00525890244152813,0.00105783474794448,0.0566038583503172,0.0171704553866603,0.268175516280508


==> Graphics/CnTableBumpZank_p4.csv <==
phyT,c1,c2,c3,c4,c5,c6,c7,c9
0.0202020202020202,1.44829121590475e-06,7.60380271205922e-06,0.000589589763334291,7.98488997573419e-05,0.000199306540349927,0.00276619172749878,0.00139494548506009,0.00820947439374912
0.0404040404040404,4.02933854917946e-06,1.53580991155307e-07,0.000515155030838349,2.25244284512981e-05,0.00014927410046118,0.00285055547996999,0.0011789317186545,0.00977143843657401
0.0606060606060606,2.74214481265568e-06,1.05818346528266e-05,3.54195673177955e-05,5.89557124241529e-05,4.48777311475597e-05,0.00014275285215622,2.46224982285473e-05,0.00158621584594942
0.0808080808080808,6.66709186349194e-06,2.72225880828309e-05,0.000527677148728885,9.73141864668438e-05,0.000240649389499435,0.00250295105988806,0.00125549461735783,0.00645978187311925
0.101010101010101,7.43644861698433e-06,2.07511173722118e-05,0.000566128459481512,2.13479064633637e-05,0.000165363467577792,0.00303275682270528,0.00136675698740953,0.011583881735068
0.121212121212121,8.42979702511926e-06,3.0407479512281e-05,9.88719539826674e-06,2.75557127608439e-05,1.16490114760782e-05,0.000356057555517812,4.31988033097634e-05,0.00336290962260807
0.141414141414141,8.15137035378015e-06,3.60383893668132e-05,0.000581623563789909,2.65538496465454e-05,0.000190757981941796,0.00225688475977936,0.00135927800879866,0.00467392006200119
0.161616161616162,8.52821634580969e-06,1.90709261344722e-05,0.000562782674907748,5.81738441442795e-05,0.000159717463624753,0.00324903356319229,0.00146491939610167,0.0133145706736282
0.181818181818182,7.63610317658049e-06,2.04060252815769e-05,3.06043044939398e-05,2.18962446062115e-05,4.76900728030401e-05,0.000591929716038418,0.00011126767089275,0.00513779587647615
0.202020202020202,6.37174294272231e-06,1.657787569457e-05,0.000526346798770475,0.00010144288780556,0.000242203723642713,0.00205537827552768,0.00133623693069852,0.00288286875053915
0.222222222222222,5.3197404151554e-06,1.38805115017965e-06,0.000563921089571273,2.98392445298758e-05,0.000162978801591143,0.00350487307099503,0.00137415299736694,0.0150391709776165
0.242424242424242,3.44309320963468e-06,8.19049107316114e-07,1.37042274399944e-05,6.02277534141115e-05,7.52808363096773e-07,0.000778167984454291,0.000182544359674517,0.00679568257835117
0.262626262626263,1.65834291558337e-06,7.06127114629112e-06,0.000533850657684631,7.07106408023784e-05,0.000178495157007762,0.00187309293925947,0.00112475784081053,0.00113245353420174
0.282828282828283,4.35660268356665e-08,3.12304959484479e-06,0.000625004906521523,4.43277578977611e-05,0.00016262525691277,0.00373345560168549,0.00145887803484169,0.0167900583682958
0.303030303030303,8.93782846225971e-07,1.40697894982742e-05,1.31615451169571e-05,6.13310609251114e-05,2.58219699441585e-05,0.00103518141814767,1.83214832230617e-06,0.00856490317105881
0.323232323232323,3.66576203411917e-06,2.27782399815042e-05,0.000528930568765149,4.39138165518483e-05,0.000248127167150985,0.00171083835415412,0.0010731751648153,0.000651973912691687
0.343434343434343,3.73738851768801e-06,2.02450548783855e-05,0.000567702389537411,4.37288535108338e-05,0.000163708742940116,0.00393223313979582,0.00166354647730576,0.0184883303555426
0.363636363636364,7.12760182034306e-06,2.40308441746231e-05,4.00377421417147e-05,0.000100924991112154,9.6328734673935e-06,0.00129906072586992,0.000110703336343757,0.0103279811740549
0.383838383838384,5.53301922037419e-06,3.69223019478071e-05,0.000476712457703249,0.000113398855742186,0.000177724831404145,0.00151709366442068,0.00118195168484467,0.0024482737234912
0.404040404040404,5.50254234776704e-06,2.11397650080845e-05,0.000624318307069484,2.41797195881996e-05,0.000177220803302646,0.00412536129471938,0.00163933008746916,0.0201448345122091
0.424242424242424,4.48165544904571e-06,2.21678932988956e-05,5.18532745019141e-05,3.50115894661547e-05,4.44005934302431e-05,0.00147159175237052,0.00041118058114468,0.0120589856829855
0.444444444444444,6.34870580180671e-06,1.81566018804147e-05,0.000523306604249838,2.10612658148934e-05,0.00021985035403131,0.00133130972962025,0.000921193426099993,0.00400644572023334
0.464646464646465,1.05815042330475e-05,9.01179458975261e-06,0.000627144753597632,0.000155767696715367,0.000224636478362872,0.00416171918209125,0.00191137550433894,0.0214075452858683
0.484848484848485,1.40181821233276e-05,6.29395748770073e-06,0.00015337300710935,0.000257581146704596,4.02781536923458e-05,0.00123418330429138,1.34702924594395e-05,0.0132177040384159
0.505050505050505,4.68019033078425e-05,1.59296314904026e-05,0.00119895901268116,0.000899288958215518,0.000271873007368825,0.00226561738979433,0.0017026353962028,0.00365818155409023
0.525252525252525,0.0001216931542051,6.54385304543155e-05,0.0022236357838298,0.00211584165745087,0.000403740710344501,0.0069089383763649,0.00268293297010218,0.0279657644347821
0.545454545454545,9.02389319549609e-05,0.000109213200275592,0.000207874272904875,0.00103590227708182,0.000803203398654622,0.00421803416831942,0.00460355653902049,0.0255221616370388
0.565656565656566,3.45342864476418e-05,7.89881452542972e-06,0.000656494073981922,0.000637240683598148,5.33995592143113e-05,1.19955050590151e-05,0.00108926466852845,0.0126677089717878
0.585858585858586,6.80485484342266e-05,0.000176641276065785,0.00073456506701574,2.87809919197579e-05,0.000470887394776945,0.00294832151933829,0.00296719197774114,0.0270253056246929
0.606060606060606,3.36083252892314e-05,4.87623367331413e-05,0.000644882421843173,0.000521696815055164,1.19019718289283e-05,0.00101413226685527,0.0013360329155194,0.014032952802995
0.626262626262626,3.14091633283333e-05,2.69196619942108e-05,2.90328739912088e-05,0.000310499335276568,0.000103701175905077,0.00107674709258288,0.00222066877674809,0.00671826566439537
0.646464646464647,2.05896643502864e-05,0.000119616180695274,0.000640879955316739,0.000926142095569455,0.000449488999778589,0.00622389837283866,0.00296862896707631,0.0259748684445856
0.666666666666667,1.76711146535443e-05,1.33839748394167e-05,0.000286729151397518,0.000546920213726118,0.000257271234408396,0.00230453462744923,0.00119705958284158,0.0214053673690311
0.686868686868687,1.30278349373874e-05,1.69888604278211e-06,0.000538714256942423,0.000189900543899392,0.00032863107165253,0.000620798757410491,0.000726563827027541,0.0123037270278814
0.707070707070707,2.4540787832628e-06,3.77355720277273e-05,0.00120238936658254,0.000539196870174399,0.000399279522706648,0.00437741531933371,0.000486536944777183,0.0299668481998366
0.727272727272727,8.00982626686293e-06,1.00592657303818e-05,0.000181942982285448,0.000122409792242902,0.000115989435491154,0.00313814285283514,0.00134986212139781,0.019151167193404
0.747474747474748,3.96815909558229e-06,1.48515791376976e-06,0.000556429712406725,3.54006983273279e-05,0.000207188415461487,2.00492481301239e-05,0.000389062491682072,0.0120712651546184
0.767676767676768,2.45527088397395e-06,9.07301608816702e-06,0.0006023940968534,8.46661039378035e-05,0.00016627805314302,0.00565751177433704,0.00227595482109699,0.0299255753278414
0.787878787878788,7.51797125645116e-06,3.27638590274163e-05,0.000618406512556387,0.00040368218515847,0.000199229270024246,0.00184161317146988,0.000683119892674595,0.0241091695907614
0.808080808080808,4.68663871043119e-06,8.09123811666149e-06,0.000698424236368818,0.000357744056236957,0.000386709828077887,0.00017607396654723,0.000213590284520883,0.015094451386226
0.828282828282828,6.73044921138298e-06,2.50289138461849e-05,0.000671805324924845,6.06937938469039e-05,0.000187876697591682,0.00567511857405436,0.00220276725468109,0.0331641908683267
0.848484848484849,7.3387293341823e-06,3.69674586581148e-05,0.000221437508210214,0.000173760401460636,5.16141811841044e-05,0.00293218858189853,0.000600006149430829,0.0241243100658972
0.868686868686869,1.53485586180699e-06,1.38112655729148e-05,0.000343770038733114,8.44877844240936e-05,0.000199060313727589,8.16981114339379e-05,0.00103923763245676,0.0154286908412951
0.888888888888889,1.21938955135467e-05,4.10115045717768e-05,0.000616954064684784,8.44517651711109e-05,0.00017358806654175,0.00579828184183204,0.00215415594314751,0.0327098105236856
0.909090909090909,8.60934076438622e-06,7.17492421048098e-06,0.000425201555520365,1.19773253300324e-05,9.42072789067696e-05,0.00345745262542871,0.000485276322638679,0.0249088151886298
0.929292929292929,4.28864456248017e-05,9.38635534077561e-05,0.000941327252887154,0.000153302501753563,0.000600824054233189,0.000851336825284266,0.000826766021799601,0.0194828312661438
0.94949494949495,6.42560488677695e-06,8.87064795726579e-06,0.000287702273290284,0.000289815279334905,0.00022756816507132,0.00587574860811247,0.00380836586834794,0.0420845124324879
0.96969696969697,0.000110201358500898,9.97125048761038e-05,0.000566600245598142,0.00161903377668281,0.000849768503322841,0.00380096914230121,0.00659593253863565,0.0345634407301932
0.98989898989899,0.000141658109588334,2.18779374232892e-05,0.00196974336498376,0.00255373964737492,0.000309608875458309,0.00519381556350917,0.00159705850880983,0.0308335085057626
1.01010101010101,7.97575196466039e-06,2.90907323382886e-05,0.00119284633387566,0.000312142336170803,8.35667294163678e-05,0.00772978838510257,3.53747855880744e-05,0.0430469057552364
1.03030303030303,0.000101779177521024,7.50842742565678e-05,0.00087402758633036,0.00163891039667744,0.000626612461380592,0.00270203310673656,0.00392243209407258,0.0310033868305785
1.05050505050505,2.70699804645934e-05,4.42327556067406e-05,0.000895240044597253,1.14834385579954e-05,0.000138129282169192,0.000741080424550793,0.000322525997863756,0.0188527977180677
1.07070707070707,5.49064795693448e-05,8.89469655178496e-05,0.000204256233385821,0.0003855516394587,0.000768108966045666,0.00430481342197975,0.00432497264600979,0.035041094466049
1.09090909090909,6.16591445043214e-05,0.000153564525764823,0.00133105215645818,0.000331030661554432,0.000376955508956359,0.0044165747703515,0.00293437757274234,0.0274160511702036
1.11111111111111,1.65859149803535e-05,4.91471984338126e-05,0.000114242245317996,0.000146493744087279,0.000327322516379044,0.0017659256079645,0.00057367628237224,0.0224931209231324
1.13131313131313,3.14301702635129e-05,9.38772654937546e-05,0.000173585776463258,0.0007697377750251,0.000143884016673002,0.00823371367869863,0.000587143583175715,0.042892750128673
1.15151515151515,3.37473418650565e-05,0.000114390889000149,7.24512319091249e-05,0.000887691357323705,0.000342089139034456,0.00290299095754155,0.00153361298828215,0.0362352001926467
1.17171717171717,1.30083978060352e-05,4.51930045691622e-05,0.000284475164183552,9.13997768527005e-05,0.000173826888169516,0.000694490650403713,0.000285587101989254,0.0261452520063288
1.19191919191919,4.66521249562994e-06,3.66279358914773e-05,0.0013146028589165,0.000539431280882613,0.000146230885563018,0.00628823618177636,0.00365148198526409,0.0424685892244565
1.21212121212121,8.11661970662839e-06,1.60966477074384e-05,5.73908688385356e-06,6.05370939882311e-05,7.65347138251352e-05,0.00475218917122943,0.000145960523470543,0.0333582114650468
1.23232323232323,6.9123890883875e-06,1.92830669035839e-05,0.000584667721351272,3.4644081220404e-05,7.85520822583922e-05,0.00191649813310497,0.000987178032669979,0.0256549213106493
1.25252525252525,3.40617089457918e-06,4.26564974836239e-06,0.000712571564590067,2.71855285533819e-05,0.000241102026971763,0.00712942876838297,0.00234671851473771,0.0443596166196116
1.27272727272727,4.75291097381592e-06,2.00919588477035e-05,0.000602672878957399,0.00028808710763065,0.000157711884322032,0.00357523123368722,0.00233571885209289,0.0386065805943324
1.29292929292929,1.04779940393787e-06,2.01480981008909e-05,0.000363695347688944,5.69760390202113e-05,0.000157562367814999,0.00163955391803221,0.000416629711569609,0.0290887326048308
1.31313131313131,6.24402517008216e-06,4.00279293445451e-05,0.000402232758711434,0.000462315405866945,0.000372844072023288,0.00762768932308708,0.00148054458492391,0.0465392347807172
1.33333333333333,2.12876266299275e-05,3.98066005182997e-05,0.000473018529432477,0.000643650358673234,0.000291986864865351,0.00509576646378983,0.00121603288177048,0.0362740575385271
1.35353535353535,4.65089828406836e-06,6.36050625100053e-05,0.000256260798035864,0.000162379601995541,0.000127992405426047,0.00148524194588735,0.000474400987377037,0.0302146084039508
1.37373737373737,2.5636332005019e-06,3.38298558902577e-05,0.000810187508469372,7.41226646490326e-05,0.000254351562178781,0.0072353055634985,0.00261729632960839,0.0483314595074572
1.39393939393939,1.84327181314113e-05,3.84661751854276e-06,2.18208754673208e-05,0.000215094544977439,8.17307368164066e-05,0.00483382525828001,0.000455515352338553,0.0411380678411724
1.41414141414141,8.42618887274656e-06,6.00248002787865e-05,9.08103486021256e-05,8.72083747119334e-05,0.000309561108070503,0.00249825405992918,2.58694141179286e-05,0.0318234269136093
1.43434343434343,9.51230965783641e-06,6.3902274697344e-06,0.000792613543151702,0.000108628832568638,0.000216821083625078,0.00757397667807239,0.00297594506279944,0.0493406323668312
1.45454545454545,2.8919637863375e-05,2.4389964263103e-05,0.000145049224396287,0.000252363046612782,0.000215315598298602,0.00431151416355452,0.0022190593914437,0.0401936167517003
1.47474747474747,1.86498192094918e-05,1.77580317227001e-05,0.000636556938759882,0.000415159765968147,0.000264004662822664,0.00176946835462915,0.00101657275019333,0.0333404332745346
1.4949494949495,4.3106779506727e-05,1.36114368907558e-05,0.000226376010916445,0.000708767661694095,4.58383503635542e-05,0.0070697419810908,0.00120715204573224,0.0508955127312159
1.51515151515152,4.32839088734087e-05,3.71867510602651e-05,0.000892642610057242,0.000750040125488207,0.000292210486526694,0.00634192987711365,0.00119891446126789,0.0465359240147276
1.53535353535354,8.16844114486196e-05,4.96852308232544e-05,0.0010534122603234,0.00145866868364104,0.000553331271940733,0.00512907846444566,0.00345233859685292,0.0431667392493959
1.55555555555556,0.000143165010320821,0.000199066217940966,0.00150213810660606,0.00143316863091683,0.00158299953651035,0.0135042532385102,0.008686153277767,0.074125419575024
1.57575757575758,2.40895556536352e-05,2.07751152748116e-05,0.000192370136744194,0.000764058913511292,0.00025848624738682,0.00723667056622279,0.00472418700877158,0.0560077433014276
1.5959595959596,9.55181532887552e-05,0.000269489616090201,0.00255147423181927,0.000465043979064099,0.000941356071056094,0.000966741695200629,0.00307890480200416,0.042384162010913
1.61616161616162,2.33599163779539e-05,3.51823237649752e-05,0.000877995424806805,0.000777097324722541,7.84094492604113e-06,0.00628618229546623,0.00106585390182609,0.0524516386714493
1.63636363636364,6.68442110231275e-05,0.000145452076817078,0.00109817022231733,0.00145032637849714,0.000101631551734213,0.00294731578891121,0.00234072017376485,0.0433770092824722
1.65656565656566,2.00163939723723e-05,0.00013337831960068,0.000270006488445604,0.00128056761348412,0.000280668082295693,0.0037416798340754,0.000129224570739877,0.0357351989247979
1.67676767676768,1.02301552364648e-05,7.9506175701314e-05,0.00115942855700695,0.000761448901845592,0.000449463128017169,0.00926096797800514,0.00310447076842197,0.0547912401065512
1.6969696969697,2.15864643692476e-05,4.65086820722632e-05,0.000547553802946516,0.00082837617447381,0.000435266694079076,0.0072837970657843,0.00363418015382156,0.0474325794594838
1.71717171717172,8.93629255486186e-06,1.72756604542805e-06,0.00045691965699823,8.10155848094165e-05,0.000279046749196138,0.00344943907772959,0.000483183411050751,0.0406550695334605
1.73737373737374,1.80262665588272e-07,1.06111781969115e-05,0.00114997996020741,0.000282056807750062,0.000358365315567157,0.00792816376180385,0.00192657507737167,0.0604752511638069
1.75757575757576,2.16395727266681e-06,1.93563022387494e-05,0.000647262372793147,0.000320261526326257,0.000193122175296453,0.00513102025343505,0.000505162428078335,0.0526295838842909
1.77777777777778,6.24605034125652e-07,1.19074261496688e-05,0.000101262029265958,0.000113927731561627,0.000117407372775255,0.0030364264282841,0.000227496581885587,0.0435325147823811
1.7979797979798,1.35529355653739e-05,5.46547362028678e-05,6.97470475394098e-05,0.000928184674406674,0.000216591587738197,0.0102596058761867,0.0048441453122294,0.0588945844816497
1.81818181818182,1.98451063082896e-05,7.68740231033809e-05,0.000702114760020405,0.000766578493419802,0.000284699425058104,0.0065655371367431,0.00135877824329592,0.0510596634019551
1.83838383838384,8.37261736554301e-06,4.6365123793446e-05,3.16084147377996e-05,0.000301299121307593,6.57693300654626e-05,0.00341929635921616,5.8915163164744e-05,0.0445650433910146
1.85858585858586,1.46812617138371e-05,3.99925141380852e-05,0.00103380180782662,0.000581072922783678,0.000113747622412269,0.00799522898272199,0.00172620661311294,0.0617192112677192
1.87878787878788,1.38379147633418e-05,5.11186771207865e-05,0.000138819065141424,0.000105772717554161,1.95058540723817e-05,0.00622588451258019,0.00180461229547296,0.0524268086633082
1.8989898989899,7.89262568945875e-06,3.9085923480503e-05,0.000311015272453508,0.000109861573649885,0.000186502576168598,0.00383271880644411,0.000489022670931613,0.0445497913573714
1.91919191919192,1.30956787626874e-05,3.46204159778673e-05,0.000710123733683956,2.80445550644882e-06,0.000126473285700154,0.00985710032812818,0.00350871445941588,0.0663060957584126
1.93939393939394,4.32683492467479e-05,8.52272911243991e-05,0.000185507098845718,0.000180705132405642,0.000378500587755133,0.00596212645106341,0.00167242799611515,0.0624581770940096
1.95959595959596,8.35463171379126e-05,6.09271413648652e-05,0.000979523346625266,0.00140974938294384,0.000472735725057594,0.00421537114762128,0.00542455328744862,0.0572719554586441
1.97979797979798,4.49444774522289e-05,7.83564035785942e-05,0.000998133084636865,0.000472775797697212,0.000843248396021545,0.0113280062070413,0.00759759102874941,0.0749829548523197
2,0.000196090618134017,5.02251624756421e-06,0.00373480343382291,0.0036415321072275,1.33372130483509e-05,0.0136771839512132,0.00147204873767535,0.0750667319985495


==> Graphics/CnTableTentOur_p1.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,0.000157428097436604,0.00099505617238425,0.00300825898464254,0.024524408121378,0.0155956289315065,0.035931367725912,0.097978045727369,0.0783578198927968
0.0404040404040404,0.00020374950298374,0.00168994381363195,0.00538004323615588,0.0366804326728257,0.0224224885278363,0.0538439110216184,0.14638490483357,0.109633317206899
0.0606060606060606,0.00039644564706033,0.0025169546988276,0.00784621766076922,0.0542178921279303,0.0331110243808641,0.0879394071287776,0.254224372929785,0.184316290671332
0.0808080808080808,0.00045114437823071,0.00333729579798657,0.0100607005591472,0.0773694265142737,0.0439875148444877,0.123705049869378,0.33618653803062,0.257627885322646
0.101010101010101,0.000553206163921737,0.00377548105169438,0.011736162944566,0.0963862670080451,0.0546498492479328,0.148610092847613,0.395335734662143,0.292107051472347
0.121212121212121,0.000622416684076621,0.00449358320967313,0.0138073349581346,0.115536450168314,0.0694901156269478,0.17775897150448,0.50221478442305,0.367398907254829
0.141414141414141,0.000738863379549951,0.00509004128705271,0.017039050932313,0.133538904367861,0.0812273597438739,0.209680584703711,0.576038733729877,0.4386983390877
0.161616161616162,0.000795860226158041,0.00556365862392064,0.0192966418993011,0.148551461753504,0.0867563723556539,0.23961992421468,0.648402683213453,0.475471552502806
0.181818181818182,0.000884614162098224,0.00623902275968157,0.0227246276508014,0.173941522156167,0.0991060302942037,0.271044379183393,0.743901593273653,0.548498597558959
0.202020202020202,0.000969419091311454,0.00715415781529718,0.0258330966663618,0.195480014203235,0.111943019128337,0.29823978049472,0.820860612332356,0.621282094657291
0.222222222222222,0.00101005151171379,0.00777103925678348,0.0277238643515801,0.205854737198893,0.123922044904321,0.3261258552135,0.899169030169083,0.655120528542646
0.242424242424242,0.00110059618179189,0.0087975487266079,0.0301156335489867,0.226758942882191,0.134578427887746,0.363314442942406,0.983477677707805,0.735372002948372
0.262626262626263,0.00116765577859285,0.0097464319864864,0.0323140735851736,0.251651874733746,0.145469651265951,0.39110346637494,1.07027318693207,0.800033597063812
0.282828282828283,0.0012363541342323,0.0104839302226395,0.0337404301731365,0.268036603174576,0.152654059721109,0.412010023861835,1.14683790033001,0.840270383732228
0.303030303030303,0.00130440605920317,0.0113895234182916,0.0364131142297482,0.285874690590047,0.167231904088186,0.450633678334423,1.22418941564385,0.919621235918804
0.323232323232323,0.00141317975082696,0.0121716352409985,0.0396884159816968,0.30439883197795,0.182251591325625,0.484178147728761,1.32320591709072,0.982995548653836
0.343434343434343,0.00147324799587314,0.0126851601457427,0.0419311810274726,0.322787738556399,0.190622336938729,0.500914041930448,1.38926615728762,1.0261450339335
0.363636363636364,0.00157343434181758,0.01333694688178,0.0453564609998343,0.346946120708715,0.200119437156488,0.535658359631904,1.46793814379206,1.10407491506515
0.383838383838384,0.00168664415503681,0.0140301537007018,0.0477528639349689,0.364775633698079,0.212454186520228,0.574163828783008,1.57576309373784,1.16655620785952
0.404040404040404,0.00175993209498014,0.0144272846795126,0.0495442886159569,0.377056052154398,0.222125479074339,0.593857850010538,1.62739670932343,1.21021982700727
0.424242424242424,0.00188788567397744,0.0151619156449318,0.0516508777829272,0.399929444795443,0.238437880092206,0.622658957168065,1.71977583833017,1.29126774398556
0.444444444444444,0.00196686155118828,0.0160042618312826,0.053798460546106,0.425145657547108,0.250045907696462,0.658642116672542,1.82187892205506,1.34697111476556
0.464646464646465,0.00201843637631035,0.016690735047529,0.0561122822776337,0.439225289391484,0.256770516793412,0.682140022133853,1.86554366425013,1.39927496331179
0.484848484848485,0.00198306396391148,0.0177440725714779,0.0598549731779386,0.4591311693038,0.266128983043698,0.708825782907634,1.96713301406867,1.48911917293223
0.505050505050505,0.00203619381811118,0.0188542288454038,0.0640020036392207,0.486200134431452,0.279632911398711,0.733836044058894,2.07105709197159,1.58401756146458
0.525252525252525,0.00273767595162811,0.0197925977855735,0.0612689948193416,0.51708170404625,0.302130057414284,0.743233229397986,2.20742232886243,1.65342822914948
0.545454545454545,0.00302334910077736,0.0209314865393634,0.0630284331063478,0.54551548421598,0.309499206905518,0.808697677439459,2.36336268493542,1.60068733458797
0.565656565656566,0.00292985541787863,0.0215292266752322,0.0679176515556651,0.555387011193474,0.3077217120578,0.892159025152348,2.35134016316044,1.55512634919197
0.585858585858586,0.00269632855926571,0.0215821860807726,0.0707864121548016,0.553712987515042,0.311629682691832,0.922460535328519,2.29979194599207,1.65739865296525
0.606060606060606,0.00271383565344313,0.0219940115588593,0.0735168951941365,0.567446414995335,0.325901198632629,0.921035465567972,2.4152353873648,1.88305344069828
0.626262626262626,0.00290153264577921,0.0230173686042726,0.0778460873363222,0.579599660660566,0.339296662227653,0.894306322009659,2.59651622212158,2.05692832265376
0.646464646464647,0.003125855723852,0.0238288490601414,0.0818576166500924,0.588937432499123,0.352303165835896,0.873781010901367,2.73994208214984,2.04899444571795
0.666666666666667,0.00317719299612872,0.0244697372978627,0.0853738987914866,0.617808393616114,0.37284729780866,0.918313743726698,2.75496851222122,1.95666797115138
0.686868686868687,0.00322289294210138,0.0249694678373782,0.0873161489708568,0.659124046601939,0.394565662696671,1.00339354066946,2.7133820080779,1.93468477861788
0.707070707070707,0.00328920337390039,0.0256723194465915,0.0900287507790711,0.688733596555252,0.41137786751793,1.08577493817424,2.78287771173717,2.06534449324076
0.727272727272727,0.00347219495805784,0.0268830966243692,0.0945645629664346,0.714232905111614,0.43260280398335,1.1634670312759,2.95416651469288,2.28006637645873
0.747474747474748,0.00358262118407247,0.0280317634264458,0.0972912809957932,0.731351720281376,0.444196708382909,1.20451459028146,3.1182178256954,2.411016651386
0.767676767676768,0.00371093635406864,0.0290369738495021,0.100609801403161,0.75270653166587,0.456576233103047,1.23676578858724,3.06825267830602,2.48628261532249
0.787878787878788,0.00395231384507968,0.030600265540036,0.106943466505402,0.795213789282326,0.48746121760212,1.32851164194711,2.90795052743693,2.69108505613326
0.808080808080808,0.00400130086514686,0.0314544012654435,0.110028902326046,0.815571658597154,0.504134652303001,1.3599683395873,2.77329704951014,2.76206961207072
0.828282828282828,0.00388927994635133,0.0313405048908288,0.108673994851905,0.805699043678669,0.495698379777832,1.29121286391564,2.84448241881831,2.59737875574966
0.848484848484849,0.00362927830053789,0.0310249329578376,0.10599108632563,0.805509207259617,0.486022986658005,1.23896359067547,2.87915655918839,2.48841995210645
0.868686868686869,0.0035697712829194,0.0310302516690391,0.10586980534669,0.81572110333807,0.478252075725535,1.23606533965647,2.73270369978348,2.58116913632212
0.888888888888889,0.00381743296306755,0.0319880584049296,0.108217358035727,0.821343390202287,0.47253263473659,1.27428056232054,2.57032242589053,2.80441187204884
0.909090909090909,0.00441412089546058,0.0336996189485837,0.111407390359979,0.8373176975704,0.47083859424001,1.35797149514057,2.45489868220002,2.9781344157735
0.929292929292929,0.00456529589628758,0.0344910309742067,0.112096189733208,0.876090891712475,0.489924008894599,1.46518682574611,2.44188491083371,2.97968346465878
0.94949494949495,0.00440751574287332,0.0345740392726282,0.113093591763457,0.914199860588304,0.516031540735385,1.49373247403422,2.51306933719063,2.81747863229604
0.96969696969697,0.00444765104760912,0.0353472735186412,0.115552475948897,0.943117133421429,0.543187306606114,1.46892587105039,2.37634554528543,2.78693224445193
0.98989898989899,0.00492124365410392,0.0363729733954866,0.115197189303223,0.959386984678094,0.572308567778799,1.4234357685161,2.19410040312108,2.92793991207737
1.01010101010101,0.00508234852098016,0.0371516538766854,0.117003440877011,0.965254094795757,0.5865573254364,1.41461241792142,2.10467158684987,3.08266734891016
1.03030303030303,0.00460740419245826,0.0383915036345564,0.125367021676275,0.989285925977708,0.586449847707929,1.47661052828911,2.00568638864133,3.13096915314379
1.05050505050505,0.00426028638823191,0.039779899940944,0.131779692037878,1.01661165586835,0.590055955572692,1.53822420498273,1.95303359191391,3.08504869913324
1.07070707070707,0.00438641327254627,0.0402356966148155,0.133258729477182,1.0264572311031,0.595972823994338,1.55703477372073,1.88159680134426,3.02336065350037
1.09090909090909,0.00510183840424983,0.0399219122617319,0.134809960679765,1.03504259204849,0.600477070461477,1.60144616065381,1.80672501410319,2.95706851436881
1.11111111111111,0.00534109389256495,0.0401991085232727,0.137230180708049,1.05818151784498,0.608608207241051,1.64778707810732,1.73890728785472,2.89891421639813
1.13131313131313,0.0053739833018107,0.040767279968447,0.138733608056795,1.07514312809075,0.622456935518144,1.6706992166013,1.65917240974659,2.83762894602186
1.15151515151515,0.00540336243604009,0.0415729070596843,0.141026456213777,1.09320804198473,0.636098309381866,1.69877814621986,1.58059730882084,2.77747464226183
1.17171717171717,0.00544981266158561,0.0424447198584236,0.143491285032872,1.10910103975913,0.647724953849554,1.73334477390331,1.49527178885076,2.71714073987994
1.19191919191919,0.00543602386803806,0.043252898434555,0.144653317520153,1.12422283195119,0.652153062018958,1.76952071110913,1.41653823201654,2.67030803412474
1.21212121212121,0.00550307789927848,0.0440921764474833,0.147306319104324,1.14942343247349,0.665589668327532,1.80480342300641,1.33926580251796,2.61720165174345
1.23232323232323,0.00564559144747544,0.0448606113337025,0.151836745487891,1.16569723304699,0.68676042529025,1.83264995646178,1.24563211333941,2.56146108508075
1.25252525252525,0.0056868786063863,0.0455090171514613,0.153529827293444,1.1739414763918,0.699804764839831,1.86155516366415,1.17577369249878,2.51736455982301
1.27272727272727,0.00582077384713884,0.0464353154861219,0.156154655013069,1.19945311355161,0.707115141416582,1.88599225983296,1.11117087681491,2.46690738595603
1.29292929292929,0.00589771410113959,0.0473534509087755,0.158707602961711,1.22497791355507,0.71877107355315,1.91406521745712,1.00566636353891,2.39276230436568
1.31313131313131,0.00589323644809507,0.0482551457697124,0.158876700136469,1.24285984772844,0.722492734431782,1.92798659037231,0.962230023809555,2.3243262283138
1.33333333333333,0.0059811741083388,0.0490085566656812,0.162522983991081,1.25985936786656,0.739373298403544,1.96777682043779,0.871931523006007,2.26553344926111
1.35353535353535,0.00612576713430158,0.0496110264504436,0.166093274585307,1.27909945635095,0.753130992796157,2.00522096796127,0.769172819554895,2.18740595194903
1.37373737373737,0.00617943374784167,0.0500353637793965,0.16826271513244,1.2979692636012,0.760190934193991,2.02206022991767,0.721194701836795,2.13511903481041
1.39393939393939,0.00636225048295405,0.0505490989049726,0.171548165195377,1.32179037655687,0.769097600428123,2.05185618291846,0.618507537706157,2.08470417411573
1.41414141414141,0.00637650518171655,0.0514480439185923,0.173224875035855,1.33742604939748,0.785545373175123,2.09595814141666,0.531781464804778,1.993375040582
1.43434343434343,0.00636046940038333,0.0521574455737679,0.174621305096592,1.3478504959091,0.799275115950917,2.12169551061453,0.484666124223858,1.94033073177265
1.45454545454545,0.00650343639759624,0.0529765606613037,0.176931267887847,1.37307387085075,0.813457632800888,2.14953773752839,0.376703462410516,1.8827227825516
1.47474747474747,0.00652870799612836,0.0539368294017785,0.17987314876173,1.39717931033913,0.823844254302229,2.18131447116217,0.294258780710154,1.8078705265194
1.4949494949495,0.00614884181600508,0.0549294305096139,0.186218508461299,1.41762754793801,0.827551260940088,2.18617494967843,0.212562152645095,1.79001247444353
1.51515151515152,0.00676855222790104,0.0560200813829742,0.184545303412753,1.44750036013384,0.855259099269424,2.16340418889093,0.101572964346858,1.63857052777138
1.53535353535354,0.00763073531523941,0.0575654756645644,0.182613548431574,1.49593756625972,0.878236220496949,2.16921959902549,0.00969673740603966,1.50418907995733
1.55555555555556,0.00777601147651823,0.0583874420279853,0.185402156098151,1.53336573352545,0.864415586890233,2.26998123051213,0.0840664089153563,1.47459034607771
1.57575757575758,0.00783257828741675,0.0592342581590672,0.189847343481569,1.5464016490387,0.849657163706631,2.42630676545973,0.173256579912423,1.55771077944496
1.5959595959596,0.00779810613393065,0.059796016533922,0.195100749564923,1.53379849696068,0.840412568620563,2.53113994206196,0.267599638422592,1.60292674313855
1.61616161616162,0.00751849305338512,0.0594513869286095,0.197996140971003,1.5126968127785,0.851517748998126,2.50596280729148,0.366802969029057,1.52988161860997
1.63636363636364,0.00749727337665371,0.0597195415432387,0.201477177535134,1.51861628730165,0.877899444382309,2.42531004789548,0.437912598473745,1.31784365956297
1.65656565656566,0.0075434308914267,0.0603057036622394,0.20585852409379,1.53912128576159,0.913810961590628,2.3493318179162,0.501162914154048,1.18076596622451
1.67676767676768,0.00775605387321278,0.0612165453558226,0.211156301579889,1.56672769515988,0.945954297699906,2.33618718569652,0.546827506480537,1.19648733720631
1.6969696969697,0.00797868301507883,0.062575043564977,0.218068098471149,1.61456157770697,0.982511525447849,2.42398353243189,0.61547849773826,1.22679171494215
1.71717171717172,0.00815284304124446,0.0636194104708782,0.221581619731159,1.6667601670003,1.01100635051311,2.57069333022867,0.761519998714783,1.17746173111971
1.73737373737374,0.00823123708554515,0.0644663618604385,0.223451053534624,1.69229875502514,1.02179044338035,2.67119759485359,0.850722552234655,1.05620328270618
1.75757575757576,0.00836665208949057,0.065495909561383,0.225518485396854,1.70367927301653,1.02727064273952,2.70532160577325,0.930954660264333,0.922448822823249
1.77777777777778,0.00859285283844431,0.0671136868307214,0.231595741146634,1.73466322059814,1.05361674379907,2.78512543192105,1.09570818642929,0.73842925185596
1.7979797979798,0.0088256805361483,0.0684897358181072,0.238522809592154,1.78019888886597,1.08832588911665,2.90818196110522,1.15203626238846,0.630863953099483
1.81818181818182,0.00887704964394987,0.0693365963273693,0.242108892298193,1.81075654495697,1.10650451490322,2.97912452788007,1.18587162607447,0.508418625966302
1.83838383838384,0.00888885173225793,0.0699213505755923,0.243891620231103,1.80575159982128,1.10041678615938,2.93769388493673,1.25758167764453,0.419371807040445
1.85858585858586,0.0086184187168099,0.0692551541540904,0.240133524411825,1.77055910635826,1.06621053922856,2.79528227403044,1.38924364763078,0.399697753641823
1.87878787878788,0.00829682973530183,0.0687705577397594,0.236474164328044,1.7602254628048,1.041986500809,2.71443587157078,1.5739185490854,0.410489813453169
1.8989898989899,0.00826677638232931,0.068880165498195,0.23533652147809,1.77240625506553,1.03054292493443,2.74261947138626,1.64269360091219,0.353789568154237
1.91919191919192,0.00824372037309559,0.0690585937816004,0.233530500733971,1.80034591235427,1.03531966942387,2.87324678758888,1.60121453780201,0.286271913437003
1.93939393939394,0.00882432138380658,0.0704712050824585,0.2327585937476,1.84240402606886,1.05040337402903,3.0210905325533,1.66052584695874,0.224690243787102
1.95959595959596,0.00958379081199899,0.0720531804016779,0.23023631722568,1.89432837806557,1.07599688101553,3.09917322491873,1.7608461664936,0.195478009236196
1.97979797979798,0.0101229855000591,0.072922891538869,0.227671659143078,1.93292112303909,1.11186407811089,3.07687530112482,1.91612475454913,0.179001627809125
2,0.0103318588516125,0.0737717322042536,0.229470033136385,1.94505517732231,1.1492949297455,2.99945343339279,2.01422985604119,0.103483312800956


==> Graphics/CnTableTentOur_p2.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,3.87804470291948e-05,5.83559223642778e-05,0.000515572335986505,0.00141844165506232,0.000281726843759529,0.00298213826062176,0.00336491410413799,0.000622153260778135
0.0404040404040404,2.85098675615104e-07,6.59136588575875e-05,0.000123557822026066,0.00241871754658229,0.00132984830268431,0.00259056043767223,0.0205246353501039,0.0162054468829855
0.0606060606060606,2.85488747625907e-05,3.01944438172957e-06,7.39913310830354e-05,0.00202520727551862,0.00115330557078712,0.00418753684981936,0.0195460453308412,0.0122977907774554
0.0808080808080808,7.31836058590009e-06,2.61364440603905e-05,0.000188857841845389,0.000573023543506968,0.000591793772341388,0.000615163050179188,0.0189871294524752,0.0102127276472334
0.101010101010101,2.15069511410073e-05,1.76890596829635e-05,0.00018831294701917,0.00320033097594354,0.00125610061899252,0.00636028824686156,0.0364280597383472,0.0247290960677792
0.121212121212121,1.03632244233407e-06,5.13699027565469e-05,0.000154583101589534,0.00350249612221641,0.00166548952733039,0.00809338042652114,0.0409766009595098,0.0235854444247992
0.141414141414141,8.7762892839385e-06,3.91036045538549e-05,3.75882793557981e-05,0.00205958404491848,0.000236454115664308,0.00513479558220836,0.0390875887115708,0.0206200826893855
0.161616161616162,7.41913325092596e-06,4.23148760523728e-05,0.000250889404513324,0.00460348764565249,0.00183081785484277,0.0094550317338803,0.0522110722252734,0.0326119489049445
0.181818181818182,5.65462016481563e-06,5.9469335787646e-05,0.000378886059483329,0.00515677496637486,0.00210944584026766,0.0117172178269592,0.064013209315473,0.034815779227882
0.202020202020202,2.3497235049124e-05,3.91801340169277e-05,0.000106381029691345,0.00297541931146958,0.000651744559249176,0.0093233334620277,0.0558575774887262,0.0312215593826637
0.222222222222222,1.80383800919956e-05,4.14929315796321e-05,0.00038273068354336,0.00596443074009883,0.00159483311674785,0.0127302786934782,0.0710631973652182,0.0407659983331098
0.242424242424242,2.07036355306745e-05,6.91156934982029e-05,0.000550195103680023,0.00717822519833763,0.00228279132574851,0.015441674623231,0.0852615777539943,0.0458958962890962
0.262626262626263,3.01811428928903e-05,3.51684751271606e-05,0.000240296653195321,0.00436292433177037,0.00109163383008596,0.0127454031925704,0.0725901483494231,0.0424327753765045
0.282828282828283,1.97905484156576e-05,3.21765053573627e-05,0.000408736948688041,0.00672100371477136,0.00229098967337908,0.0157937607024128,0.0918946691203406,0.0504078700242235
0.303030303030303,8.10139266649908e-06,7.92315032900342e-05,0.00053265042347317,0.00886249074997368,0.00324774711114486,0.0181976681365837,0.102993372873517,0.0591195354941089
0.323232323232323,1.68569585357861e-05,2.86330947754601e-05,0.000162226237770259,0.00624460187725768,0.00176807970400583,0.0149139142157643,0.0933900809712807,0.0547515505894894
0.343434343434343,3.88835149610497e-06,2.17783960080762e-05,0.000318401653599907,0.00793961182486239,0.00300807275290874,0.0181114795525111,0.1105199813862,0.0613846639094762
0.363636363636364,2.34998386246096e-06,9.91989560358574e-05,0.000433963770917122,0.00990670299870751,0.00438344925307656,0.0215029379316309,0.120800318746434,0.0727108431769643
0.383838383838384,2.41190269969073e-06,1.72795006414849e-05,7.73644525282641e-05,0.00782436429486958,0.0029197824874007,0.0169801799429545,0.115738547319368,0.0673196589742124
0.404040404040404,9.60909927749235e-06,2.58453270691177e-05,0.000210897767945183,0.0095402601176539,0.00375017985745344,0.0205378816317088,0.126432569074349,0.0729670437986419
0.424242424242424,1.31301896925401e-05,0.000109462908816484,0.000409266558822886,0.0115499820596804,0.00515259498656166,0.0239672187040159,0.140719560555227,0.0862007321225761
0.444444444444444,2.10516370663004e-05,1.11285476245761e-05,1.654015560502e-05,0.00888868645343268,0.0038177144899583,0.0201778288910298,0.137001466719993,0.0786638883319831
0.464646464646465,3.56423558757409e-05,6.36377156205568e-06,7.23007998389049e-06,0.010314873222126,0.00468116302634543,0.0227223766911016,0.142517991406613,0.0831007451296222
0.484848484848485,1.69155451337363e-05,9.74060866255635e-05,0.000531950815143322,0.0133433494583501,0.00543343601530362,0.0288437256477243,0.164974916458758,0.0956890809531834
0.505050505050505,6.10785149417091e-05,5.14082950265544e-05,0.000777262024937444,0.0123545081689177,0.00247491091607656,0.0273568599440354,0.165725863852022,0.0848879086529215
0.525252525252525,0.000179609931470557,0.000118195513601007,0.00125964246022889,0.0145848154329774,0.00828745627126683,0.0183550471802953,0.185077157780953,0.0978408927624217
0.545454545454545,9.96436399625558e-06,2.79657496012495e-05,0.000458682371902984,0.0144267089619874,0.00755275073743339,0.0265259829538257,0.191296518801099,0.107993594676489
0.565656565656566,7.18588201696383e-05,9.92252424840099e-05,0.00059020214848499,0.0116876958362515,0.00598699895287408,0.0246081296020065,0.170574229671041,0.104915565351848
0.585858585858586,7.11139935387127e-05,0.00016672219912354,0.000348743464299282,0.0121286491214235,0.00307562629396184,0.0327840589282866,0.171368096167539,0.108216690883632
0.606060606060606,2.56099855695646e-05,0.000128591198624656,0.000517541856335297,0.0151997679339768,0.00579939792304632,0.034893900890651,0.198306123822984,0.129530288161202
0.626262626262626,4.29083781346812e-05,7.19034779952156e-05,8.91700579814517e-05,0.0152191690822412,0.00662474111690221,0.032834514024281,0.202345010450163,0.115403830196395
0.646464646464647,1.8695302632321e-05,0.000107874417591091,0.000808391044065216,0.0136710790267182,0.00537302501428421,0.0270247051114851,0.202849668183385,0.107763623379022
0.666666666666667,3.77695799028878e-06,0.000131274576493877,0.000821444273693961,0.0166401750707072,0.00673000020158205,0.0334854547074867,0.206983119099989,0.116816048043102
0.686868686868687,2.71328591962674e-05,9.90892129013683e-06,0.000253332904608984,0.0160643380384268,0.00571257536282809,0.0374964396310856,0.214041032627717,0.122845193179155
0.707070707070707,2.80778417304765e-05,7.08443523398286e-06,0.000417492892160344,0.0159640722563779,0.00555100573306885,0.0391234933849195,0.222067117468341,0.134874117995728
0.727272727272727,2.61907411517571e-05,6.17657828546176e-05,0.000591355929398783,0.0184682899955116,0.00625006583758646,0.0419012692393894,0.249457175353527,0.15134575972587
0.747474747474748,9.41442672313378e-06,0.000151237295866751,0.00126729053296452,0.0207587016253106,0.009029308331257,0.0500675433333353,0.262850235547394,0.162782059002026
0.767676767676768,2.37535090328864e-05,0.000221045087720186,0.0020561714232073,0.0228808003288486,0.0128615307782778,0.0622815562636031,0.275529535031048,0.191187836680413
0.787878787878788,1.73444381738255e-05,0.000238990540492817,0.00184517798597404,0.024879058901483,0.0131458821607184,0.0646024839044485,0.293194628629961,0.196009789607729
0.808080808080808,0.000107542571528566,0.000272218678323974,0.00144791476501395,0.0176906391948322,0.00205937831548511,0.0431797943502376,0.270975948575305,0.167040006605003
0.828282828282828,3.13679036653421e-05,4.63038188914643e-05,6.37717125813873e-05,0.0161995069636602,0.00410201042131279,0.0360220581147009,0.249492578057074,0.141304466564923
0.848484848484849,0.000121450957414922,0.000496501056287279,0.00264590932961144,0.0175339735236774,0.00768808751378606,0.0309326588860268,0.267492489135704,0.134372714379055
0.868686868686869,4.14996344660946e-05,7.57083154161653e-06,0.000569659488532055,0.022266361184502,0.0106033410160633,0.0441240514870293,0.285054000650608,0.159940981677272
0.888888888888889,6.52230666670689e-05,0.000156884132744282,0.000105456402049278,0.0210912276051474,0.00929317499015148,0.0457933020311422,0.277334968920645,0.164417052294784
0.909090909090909,9.37931713783174e-05,0.000278516520660335,0.000643819571534231,0.0216515654558886,0.0063172871517321,0.0552742134061764,0.276683768990576,0.175875852001163
0.929292929292929,3.09141650615833e-05,0.000173418153980396,0.000836020599056445,0.0230490436895531,0.00869346395673809,0.0547568013166162,0.284595166057302,0.171370376768731
0.94949494949495,8.22778739135678e-05,8.57830445273734e-05,0.000887882002742623,0.0195700983953463,0.00883274396831679,0.0430136435719143,0.29569198645137,0.167200636087567
0.96969696969697,5.8896083606415e-05,9.29908674123481e-05,0.000128765143691371,0.0244324933167898,0.0116236462095469,0.0447988538313524,0.326889997287502,0.180161246615427
0.98989898989899,0.000158005581666111,0.000187109717096501,0.000462737608991302,0.026978145821536,0.0147655455302218,0.0432300245918225,0.34566117622365,0.212428469577075
1.01010101010101,8.34943070176703e-05,0.000132684985806514,0.00117557916755465,0.0250662019144666,0.00740562647882388,0.0495943179488764,0.32606051065692,0.188098208956481
1.03030303030303,7.39605177763052e-05,0.000149060690664027,0.00139114401298815,0.026270883386128,0.00783136186461097,0.0543624744922315,0.338267698860697,0.19362780564082
1.05050505050505,5.09317961291421e-05,9.98868259180684e-05,0.000844884317092948,0.0266854089012586,0.0101281324116336,0.0596324254415156,0.350271532682957,0.200397805712118
1.07070707070707,7.55405433745777e-05,7.84561480541386e-05,0.000401097135268765,0.0237093756694159,0.00804771053488196,0.0579506313202942,0.339474335529947,0.186495691164092
1.09090909090909,5.78264844331103e-05,1.21224429297458e-05,0.000542569718242139,0.0246419986667506,0.00932795305622028,0.0594464749373231,0.354040970378715,0.194593055592416
1.11111111111111,0.000104566818028132,0.000458938703692507,0.000273268191342344,0.0249891549123491,0.0154340299039568,0.0611164443698898,0.363736277899348,0.194481166137937
1.13131313131313,5.12437758190487e-05,0.000104600343199875,0.00145849817736269,0.0272147936873513,0.00933679533263018,0.0514213289995148,0.34730382940836,0.202606603503725
1.15151515151515,2.72334194411149e-05,1.61580567393451e-05,0.00117092916656904,0.028204995451038,0.00949104318908936,0.0548462907843622,0.357482569333979,0.214903158119204
1.17171717171717,5.00478371371382e-05,0.000352510477588654,0.000156158550754827,0.0296470440187642,0.00981945512816922,0.0652164724733219,0.369793120775011,0.234277639170022
1.19191919191919,1.94208663727965e-06,2.45952659573154e-05,0.00120985905219126,0.0259520384522951,0.0118994766750442,0.063918015607116,0.375682031123953,0.217820259402644
1.21212121212121,8.39912782674577e-06,4.975559801639e-05,0.00119008333838529,0.0272152737694626,0.011346223833271,0.0640350661243744,0.379986782773552,0.221860098592633
1.23232323232323,2.18089331558999e-05,0.000195061280124399,0.0010743413073191,0.0317149294381832,0.0107968660089743,0.0641458729487875,0.402398069851246,0.224158794382487
1.25252525252525,2.83416649632795e-05,0.000108809123186674,0.000999860691716904,0.0293487777084041,0.0104511989766993,0.0640858287106259,0.396657387972919,0.225430503437958
1.27272727272727,2.14623586028217e-05,7.11401974132007e-05,0.00106386887977281,0.0286591802549918,0.011162124244628,0.0661538951838291,0.395643101449794,0.232324236562302
1.29292929292929,3.64395245430842e-06,0.000150668278238668,0.00135779056167122,0.0316089515287138,0.0130221379001517,0.0704550828368281,0.417935288651784,0.243019706084881
1.31313131313131,1.39623898557923e-05,0.00012772390206364,0.00100038000612888,0.0312708215842035,0.0116435662973969,0.0678970105430975,0.413529604887058,0.242861385803274
1.33333333333333,1.0457541962438e-05,7.8303728615505e-05,0.000890504891636787,0.0303278473879942,0.011634604372162,0.0679829453210492,0.416529595030829,0.243183688546605
1.35353535353535,2.66357111661622e-06,0.000193164214660201,0.00105160735829548,0.0329099617517172,0.0131966015952605,0.0726644619805936,0.435550435596295,0.254715697560981
1.37373737373737,2.82090853912149e-05,7.24804120304425e-05,0.00125196960680239,0.033465802960607,0.0127807280740207,0.0695082116718593,0.433578908683579,0.257390097763324
1.39393939393939,4.3581663555691e-05,0.000204203258665806,0.000576892908226696,0.0309722706589691,0.0141341937128129,0.0698367714781804,0.440493318813255,0.247723790856886
1.41414141414141,5.05352560305088e-05,0.000106118077164994,0.00102415956642129,0.0344491632469906,0.0131674659821705,0.0767821357908971,0.454238735344862,0.265402989459679
1.43434343434343,2.36666741313474e-05,0.000152808786251947,0.00108621404931521,0.0347444878146321,0.0137964318771824,0.0750029280227546,0.458916736382075,0.273216822242329
1.45454545454545,1.40767959654992e-05,8.97431047197706e-05,0.000725266881389159,0.0329660787898944,0.0134753091502689,0.0709391148831555,0.453830265737265,0.266967037826565
1.47474747474747,0.000117799292836602,9.01054164242782e-05,0.000395176251350283,0.0345444959439756,0.0158340139346479,0.0773945779623725,0.467853703274824,0.273405575540845
1.4949494949495,0.000241829589986201,0.00022875043766951,0.00348545361963647,0.0386992808625364,0.00803523709973122,0.0908725817607507,0.496461726933442,0.267337019870251
1.51515151515152,0.000193564947621868,0.000233927036919553,0.00071668396328377,0.0390820375496223,0.0174067714972759,0.0673317627766134,0.510670485759475,0.287006653644195
1.53535353535354,0.000173786310547668,0.000259298217777751,0.000328988355027463,0.0415711877657038,0.0185395991734135,0.0737001986049229,0.535255836205794,0.275620230219156
1.55555555555556,2.90319384600913e-05,7.53377887769035e-05,0.0011310194403856,0.0392452999371068,0.0175275552223998,0.0803696536566913,0.508462415087003,0.275995168710034
1.57575757575758,8.57143649235253e-05,8.38198485209909e-05,0.00104687778389665,0.0355967543613358,0.016023109560171,0.0764102167743161,0.47783669741045,0.280213778335493
1.5959595959596,4.22866168471661e-06,0.000145953542483073,0.00138155675825637,0.0363846504756876,0.0148758551252194,0.0806894478350987,0.504455735509217,0.319852658032269
1.61616161616162,0.000104220963539362,0.00045655992570847,0.00200988548667076,0.0359667586565838,0.0124282972066783,0.0808372619564327,0.54230241235377,0.352386264103914
1.63636363636364,2.80459026916043e-05,1.19791349338538e-05,0.000583775340750444,0.0368270208526717,0.0138437191636416,0.0804830948207948,0.535611753847908,0.30910815765224
1.65656565656566,4.57398183058505e-05,2.45859665548849e-05,0.000652533278073494,0.0399630411245138,0.0158343789714814,0.0848684161741836,0.519208325673315,0.292458423270042
1.67676767676768,2.03042811837878e-05,0.000288265741085258,0.00200742874265084,0.0423738853747872,0.0185062185639785,0.0887771517972845,0.5063521220232,0.286471191805789
1.6969696969697,2.4409193797338e-05,9.52571106302012e-05,0.00109259328849902,0.0394913288618022,0.015322963874578,0.0907858983160138,0.517637810357326,0.301523212054358
1.71717171717172,4.51294031147152e-05,3.67868793891144e-05,0.000663333437784679,0.0401069237015096,0.0136766465917123,0.0922885101995454,0.56083426091062,0.340808969389832
1.73737373737374,1.15167529306299e-05,0.000239604241676886,0.00182896291980427,0.0453770806466675,0.0184174739950295,0.104776740391179,0.599201198606309,0.368744668083568
1.75757575757576,6.52611712668236e-06,0.000248549033791254,0.00233214034241918,0.0454814152836457,0.0205464078748324,0.110890570324047,0.599105254242855,0.375889990854263
1.77777777777778,7.44316096488092e-05,0.000537481951893006,0.00414875399780849,0.0537224393290736,0.0293594253250254,0.138105091033088,0.645185359168128,0.436785549897762
1.7979797979798,7.30963728695592e-06,0.000281317952920814,0.0022929794140625,0.0508487576871731,0.0233438189737655,0.123551889700848,0.627451551107389,0.39815176148044
1.81818181818182,0.000154388490270839,0.000384184763237024,0.00169359103966356,0.0413890351502722,0.0112102949974203,0.100088273412448,0.578495892991342,0.352920258066831
1.83838383838384,6.13746484459411e-05,7.64198642756832e-05,9.34986545870548e-05,0.040916718491209,0.0132540251628272,0.0918851774991896,0.57975150121571,0.334910163081119
1.85858585858586,0.000151351039736814,0.000671471972598384,0.00326729376885725,0.0395987480990953,0.0146507122294127,0.0791795415532627,0.618215528888542,0.341238578494409
1.87878787878788,4.27534016224353e-05,0.000292044868456928,0.00198764677657057,0.0405633867839729,0.0160552650176395,0.0831081573192419,0.630443345582465,0.369448532745487
1.8989898989899,0.00012498606440907,0.00015604386050089,0.000908396229995152,0.0452753788829568,0.0209092965096326,0.0944020316563752,0.606591134167215,0.361337231886404
1.91919191919192,2.52611080126224e-05,0.000216595041207168,0.00124916671932894,0.0479996097286526,0.0190509431723564,0.109766545707642,0.586112811639549,0.34836410922173
1.93939393939394,7.55959394041244e-05,0.00024579680826921,0.000863694512623394,0.0478133077124317,0.017905533759654,0.109111054918362,0.582707861427707,0.322051674186734
1.95959595959596,4.24265614726639e-05,0.00018844924084597,0.000981410507135508,0.0475979020809659,0.0183078397616397,0.102267774358045,0.619230076898712,0.328901107678971
1.97979797979798,9.79175125231623e-05,0.000151208002021025,0.00240007754872782,0.0477474009090954,0.0186981597023219,0.102496735065452,0.658373063349656,0.379926112858033
2,0.000460697780681337,0.000200483641608446,0.00267574855456444,0.0485005531328249,0.0319502464828172,0.0746220106637984,0.659852344735189,0.439567835345271


==> Graphics/CnTableTentOur_p3.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,2.93895945830536e-05,3.03592336649535e-06,0.000241058469460993,7.10824632832044e-05,0.000750936958383544,0.000802254590813424,0.00162231907649263,0.00303441512365639
0.0404040404040404,2.14098157612265e-05,2.46940983499379e-06,0.000175427519013827,3.3093417927421e-05,0.000493757417719214,0.000714265806466334,0.00066478121635118,0.0015946334845323
0.0606060606060606,6.72642610615379e-06,1.30926924446826e-05,0.000103786222498429,0.000118510959420861,0.000496787857102579,0.000985975688408454,0.00128533765485791,0.00260052014631052
0.0808080808080808,1.64311195700185e-05,1.25348089143409e-05,7.47196788570964e-05,0.000141421822845988,0.000116283071233871,0.000183431121757158,0.00326282753897697,0.00257167725472795
0.101010101010101,1.39739870791566e-06,9.81988649583933e-06,6.75585232119193e-05,4.16915640596957e-06,0.000281192054556997,1.37313960482978e-05,0.0026873124734989,0.00103952668053761
0.121212121212121,5.10377642943787e-06,1.16897139434193e-05,3.68818504600075e-05,0.000166725266821647,5.59651213032799e-05,0.000156864170264259,0.0026476048562126,0.00174751278122656
0.141414141414141,7.24918048365061e-06,1.07612928643449e-05,1.85576944232688e-05,7.82785597827233e-05,4.53278137490007e-05,0.000870726167092277,0.00441099104612597,0.00225051417832774
0.161616161616162,8.91884965469854e-06,2.76831707540216e-06,5.75769773154126e-05,8.24494833092735e-05,0.000189198438934553,0.000803370476154899,0.0046808736826896,0.00136209519957005
0.181818181818182,8.74934523152397e-06,1.60214772316667e-05,0.000189190182620406,1.82014838202328e-05,0.00010561844824171,0.000906651866583166,0.00458993140844598,0.00041575107754409
0.202020202020202,1.99676988160574e-05,1.13616463607085e-05,7.77851497995137e-05,0.000353668785697801,0.000659167874895017,0.000857029109730143,0.00620996924009057,0.00103079351566522
0.222222222222222,2.07353496399607e-05,4.98136335146754e-06,0.000212335049117815,5.74857200587277e-05,0.00039385054878955,0.00176269386054609,0.00620097650198504,0.00162547972680814
0.242424242424242,2.60009388352567e-05,5.11811084445498e-07,0.000221074671638934,0.000106405595158022,0.000667884783666179,0.00157007160275252,0.00572760348465195,0.000471499325341789
0.262626262626263,2.58163786987737e-05,1.66580955120752e-06,0.000198825655629741,0.00026855526913839,0.000677521790882338,0.00150368974884378,0.00816262924071386,0.000841894876956178
0.282828282828283,1.99005296222716e-05,2.19376088500242e-06,0.000188052803624536,0.000195305826551831,0.00042007518224548,0.00171259004046117,0.00800783908044015,0.00245911631580571
0.303030303030303,1.36007726473768e-05,1.02434235429364e-05,0.00019327777774771,2.06055689634834e-05,0.000186180966691701,0.00155418058445957,0.00787089114686108,0.00227491336315757
0.323232323232323,1.65157200888946e-05,1.80074096741774e-05,1.77316148047704e-06,0.000309239933280988,0.000460624036146429,0.00124501492011559,0.00852658388939958,0.00401883205575513
0.343434343434343,2.94803005765176e-06,1.39223550466403e-05,0.000131640704455037,0.000340227107596029,3.48772769115346e-05,0.000885374754649799,0.010302135432464,0.00377634251859363
0.363636363636364,4.99182876766517e-06,7.36841761592712e-06,8.35177149657078e-06,0.000176635350676756,1.43025701072745e-05,0.00102665995563997,0.00999844108241437,0.00430435416993592
0.383838383838384,4.01319700597794e-06,5.31605249230115e-06,2.25562148749504e-06,0.00031378088138194,7.10200964884624e-05,0.000673447483847638,0.0102324983098559,0.00520621332200763
0.404040404040404,6.41933522989054e-06,7.30172251435325e-07,5.40546024819293e-05,0.000354406549122396,0.000267581820674674,0.000730081266314717,0.0122696473376957,0.0065099240869095
0.424242424242424,6.09151724735996e-06,9.37927231940797e-06,8.19669672470743e-05,0.000349079518507803,0.000472169951545057,0.000106533379896717,0.0114046245819326,0.00657650924199855
0.444444444444444,2.13773632458721e-05,7.04399853475628e-06,0.00016459644042873,0.000214072100056721,0.00046537123543156,0.000472591714666074,0.011962615293208,0.00634666894710212
0.464646464646465,1.96342270159429e-05,3.38855819978272e-06,0.000172305546542247,0.000413254482268323,0.00069718070352867,0.000103780083252865,0.0139455108587191,0.00858108200515632
0.484848484848485,5.22625822459959e-05,2.12536137012988e-05,0.000420136241947783,0.00015734363423041,0.00114089827808554,0.00023194473094016,0.0119506973443889,0.00747653498945661
0.505050505050505,1.67730659375588e-05,2.07501844956768e-05,0.000172654584612894,0.000962175426654364,0.000485005659932686,0.00236510843664829,0.0175960370864661,0.0033576605640281
0.525252525252525,9.83503034447649e-05,3.41336293050677e-05,0.000856841591464877,0.00149628455145652,0.00250134827748984,0.00328952318621166,0.0223635502246727,0.0129933751964561
0.545454545454545,5.56420642903836e-05,8.45409685507233e-05,0.0003183839698728,0.00111409510171642,0.000416244946690877,0.00131437992438422,0.0148999703701182,0.0143864962638953
0.565656565656566,4.03151283210174e-05,5.3257906406602e-05,0.000145504089553892,0.000453231781947769,0.000290088319496141,0.00273755858328825,0.0121291723381087,0.0064039012984256
0.585858585858586,2.97418960354624e-05,3.57829401290988e-05,0.000138971845981211,0.000705200535359993,4.14522761907339e-05,0.00285246049226163,0.0137041621177434,0.00651070126269815
0.606060606060606,3.41136896358701e-05,9.27963272050312e-05,0.000161079303741259,0.00106907220494113,0.00141517277957972,0.000581092833384594,0.01776891063103,0.00523267776926965
0.626262626262626,3.3696128046749e-05,9.91550419508207e-05,0.0003431516417808,0.000550861481938723,0.000731834565755804,0.000948155811259805,0.0210771752079172,0.0112339500958772
0.646464646464647,2.67159971840185e-05,7.36626293888115e-05,0.000300518118915062,0.000857460876371275,5.89204878693401e-05,0.00349687242923652,0.0186346160807031,0.0101771395830421
0.666666666666667,6.08903617793234e-06,1.37222643462688e-05,0.000186926316360518,0.000739342953900575,0.000266441937525377,0.00223403265429632,0.0176163691590204,0.00680350861932879
0.686868686868687,5.02099717563125e-06,3.06221083780016e-05,0.00030749627085462,0.000579580485823244,0.000120508277936185,0.00177016986236968,0.0163192009573686,0.00553160570603481
0.707070707070707,2.56889574507339e-05,2.8805300441479e-05,2.89097998812914e-05,9.05062980876225e-05,0.00112991633432028,0.000758886292871997,0.0195485166934034,0.00640019918380601
0.727272727272727,3.12190112025807e-05,3.54071914624574e-05,3.13364321535101e-05,0.000222713183663589,0.00141044245060557,0.000511371441585474,0.0207745302004057,0.00574862291983488
0.747474747474748,2.18679457299511e-05,2.1265400603234e-05,0.000394822006180956,0.00124274837529343,0.000213986883033756,0.00559149915065187,0.0261946093531922,0.0143255708479129
0.767676767676768,4.36197833524899e-06,0.000112147178724996,0.000997970413658954,0.00374615807567842,0.00312377265789503,0.0140389705658585,0.0389836122625025,0.0318349297297125
0.787878787878788,4.42278018616897e-05,9.59140688610403e-05,0.000444824956646366,0.000800504997149347,0.00244386260241751,5.80174514044236e-05,0.0266731560673471,0.0118566001714548
0.808080808080808,3.67273395810325e-05,8.71268702140963e-05,0.000454957202177883,0.00113130063317398,0.00251992735937546,0.00167377628654333,0.0225595144413248,0.0072939360949796
0.828282828282828,4.16730360324447e-05,0.000185698746206659,0.00114476131626378,0.000696923446301004,0.00141735076693116,0.00103456023309865,0.0143761617564406,0.00149033982249877
0.848484848484849,3.45654625969441e-05,8.68440483578255e-05,0.000261730940633908,0.00169943174606271,0.00086683913377872,0.00493534527176635,0.0205930138094091,0.00939238911126087
0.868686868686869,2.55979619263952e-05,8.22964937790212e-05,0.000378382381806954,0.00129068917942165,0.000274560148385882,0.00488731069360525,0.0247980067019852,0.0146046569439779
0.888888888888889,7.6371520899159e-05,0.000198381409929582,0.00047394151686232,0.00121394682036367,0.0019829465951051,0.000469807632925068,0.0303514729690219,0.023313521239486
0.909090909090909,8.62526740738298e-05,0.000201794125159015,0.000125659207561059,0.00122125778444874,0.00291890814990578,0.00292529534078493,0.0299970773489782,0.0112769815554134
0.929292929292929,7.51867537829855e-05,9.90517993329345e-05,0.00035757280516249,0.00166483101205813,0.000241845657551784,0.00572241211038435,0.0218089470738929,0.0064750773958822
0.94949494949495,1.86601408639405e-06,2.24763248886569e-06,3.40134518244169e-05,0.000230953124112095,2.58492492611611e-05,0.00241338154116643,0.0232161327981035,0.0127253685090247
0.96969696969697,3.48987567626117e-05,5.52896911849675e-05,0.000222830836459704,0.000500620577191277,0.000273880270302596,0.000845396459568991,0.0265369906838603,0.0187175628347571
0.98989898989899,0.000103041053661307,9.94940876950493e-06,0.000922961196784181,0.00114335056961089,0.00309153001229618,0.0035734445079631,0.0323182848126506,0.0252806506788339
1.01010101010101,7.55874419487979e-05,5.84624176346534e-05,0.000639253898102046,0.00237575225765719,0.00138211827664169,0.00443585144566413,0.0367813981964656,0.0115745267397925
1.03030303030303,9.92586400695702e-07,7.17442914788772e-06,7.28338910562777e-05,0.000942729588022189,0.000310695701527448,0.00404891965411635,0.0329832341745127,0.00996343995316012
1.05050505050505,9.0752324000185e-05,8.97536574692143e-05,0.000557728327400864,0.000676180569456223,0.000710210366806481,0.00428007049959744,0.0306043567047,0.00696292307689567
1.07070707070707,3.05354556523381e-05,8.28549341821952e-05,6.47804518400397e-05,0.000914434626042102,0.00159688792133343,0.000724394531565723,0.026720496055159,0.0162066449675372
1.09090909090909,1.12733903773159e-05,1.2981305187856e-05,6.10641746589052e-06,0.00105986279334738,0.000244484264299447,0.00149086663249808,0.0287457691619224,0.0166038819824292
1.11111111111111,1.22000441426162e-05,2.26172795709682e-05,3.43865307948221e-05,0.00113452555633732,1.44966972756416e-05,0.00231465516194967,0.0314842072178394,0.017314682599311
1.13131313131313,7.16531984374791e-07,3.71072875991708e-06,1.16629186389561e-05,0.000883636208636184,4.80670953939882e-05,0.00270623953521653,0.0312597582842488,0.0160522261326961
1.15151515151515,2.35216139591482e-05,5.6035971111832e-05,0.000193778137839787,0.000416214765995911,0.000106091759591867,0.00428775608412356,0.0321569799739911,0.0157328067029081
1.17171717171717,7.66590408279128e-06,6.41778502229671e-05,0.000448809455297097,0.000655650835882488,0.000762587215770885,0.00284640676973772,0.0365862484870701,0.0110915408594262
1.19191919191919,2.16097301988337e-05,2.54984651154762e-05,3.31386808531676e-05,0.00144125642921048,0.000870739911823527,0.0018657568076225,0.0337415117594167,0.012962713187597
1.21212121212121,2.4704862591631e-05,2.00738758678385e-05,4.59248258319365e-05,0.00104753725351481,0.000677670471561865,0.00308420363351141,0.0323104268905656,0.0147898347674243
1.23232323232323,1.52422673641164e-05,3.52272748297715e-05,0.000443734065829407,3.19414737367511e-05,0.000727585087608279,0.00658115637088972,0.0312617870021518,0.0204775402984179
1.25252525252525,2.74849325206426e-05,1.34533473364524e-06,0.000227638710109552,0.000988422397351997,0.00050451699140062,0.00387885742901563,0.036018209385569,0.0138928436796624
1.27272727272727,3.38438283576031e-05,4.29847583757915e-05,8.70187137177286e-05,0.00201700764900624,0.00173085395789581,0.000271885448501038,0.0399988939780601,0.00671599938441746
1.29292929292929,3.48253430113042e-06,8.33011391515612e-05,0.00067977929309865,0.00050361417510799,0.00183090977090042,0.0073822288729444,0.0348226318443487,0.0201370990498976
1.31313131313131,3.31632628748127e-05,7.02226007845843e-05,0.000267563455697074,0.00141596337567186,0.0010644045714242,0.00349513345065332,0.0349798614805964,0.0198961885967675
1.33333333333333,5.85931503192065e-06,5.05373076755474e-05,0.000318903531580231,0.00119813938284928,0.000103759532111396,0.00189578685200342,0.0373655815584511,0.0139817480051482
1.35353535353535,9.05526905280352e-06,1.06380028695732e-05,4.29561294869262e-05,0.000754984995942286,0.000487563039860281,0.00349346345124925,0.0395943864671994,0.0157371507606409
1.37373737373737,1.05837189820449e-05,3.3156768939623e-05,0.00012887312933185,0.000770155729051014,0.00042005195301996,0.00427501393058145,0.0405009266672723,0.0185843697713266
1.39393939393939,1.53667544101373e-05,2.92095095782397e-05,5.49561192902758e-05,0.00130816332485083,1.54687555870383e-05,0.00249294460193913,0.037692522382271,0.020459969020656
1.41414141414141,2.88205171853816e-06,2.56187282796145e-05,9.13173375903722e-05,0.000945929443994485,0.000881598948946165,0.00217703539065764,0.0393009442367308,0.0186763869201698
1.43434343434343,2.11318715072757e-05,1.0609703908816e-05,0.000128658648993811,0.0010418568762726,0.000568085500507706,0.0031884471657719,0.0415776615418728,0.0196144198238717
1.45454545454545,1.5029889154469e-05,6.55538343753889e-06,0.000147034946181146,0.00110247985696063,0.000842613104804598,0.00223256520423332,0.040784983879797,0.020965163793318
1.47474747474747,5.83156835328879e-05,3.05909252198332e-05,0.000441882492059521,0.000366401908557093,0.00127834394395056,0.00229074627832431,0.0397636994011687,0.0191480040727479
1.4949494949495,8.23436709876291e-05,1.28324807659073e-05,0.000764558467261343,0.0016098241828523,0.00197950183778874,0.0081288760928675,0.0463908518665416,0.0112290741490138
1.51515151515152,0.000134028401664475,6.29558919527226e-05,0.00112758906924569,0.00297350697534506,0.00330620121838029,0.00172230345949707,0.0547991165097485,0.0262633284443321
1.53535353535354,3.6686926748296e-05,7.916196734919e-06,0.000385460334951729,0.00136862146376227,0.00177949935231771,0.000400909329338464,0.0493241015246849,0.0244484888828646
1.55555555555556,5.7800534035446e-05,9.97059327654776e-05,0.0002675389317512,0.000229011749916379,0.00112425523071294,0.000814968663646939,0.0463684747323895,0.028652642636172
1.57575757575758,3.2789921744704e-05,5.50516323444628e-05,7.69953853142821e-06,0.000797160332598148,0.000311950855200652,0.00467880838923611,0.0408506843575199,0.0234039254536712
1.5959595959596,5.39511499565837e-05,0.000100217217410074,4.05976650483959e-05,0.000935159408871085,0.000868729749689508,0.00609726720663008,0.0397206372307886,0.0230268752084159
1.61616161616162,6.08936816033764e-05,0.000170786547379432,0.000438375926628568,0.00273361546141807,0.00226864883864755,0.00537203847436267,0.0428991984695128,0.0149352882189903
1.63636363636364,2.34410483536462e-05,8.56234309005079e-05,0.000423008116484733,0.000580127674364497,0.000108760261144434,0.00101161197921455,0.0490422504538139,0.0196756308762301
1.65656565656566,2.96876493946403e-06,1.01038147508646e-05,9.27466740532383e-05,0.000841340557417077,0.000147051230318817,0.0029460187159539,0.0464393456551747,0.0199354661085347
1.67676767676768,2.53219111904736e-05,4.83456568985311e-05,0.000164120808311599,0.00117107909683124,0.000380532215255874,0.00496593884820121,0.0469584199151725,0.0226543473579258
1.6969696969697,2.41897765870641e-06,5.06801452212898e-05,0.000475685191762714,0.00196873228227178,0.000942878364692422,0.00601560680549033,0.0470670809912679,0.021394060331211
1.71717171717172,3.4225795203606e-05,5.43037564452228e-05,0.000184549825093989,1.068007953281e-05,0.00176986166616786,0.001099980713016,0.0478523163144597,0.0175106359706109
1.73737373737374,3.18715802405846e-05,2.91078074303468e-05,4.09240644034807e-05,0.000715548803960557,0.00101546246470236,0.00377967694616671,0.050956971360138,0.0217491020196182
1.75757575757576,1.02351706814348e-05,6.4830938778235e-05,0.000688741271932124,0.00333989001520325,0.00184953036608148,0.0123360974162939,0.0640306039797414,0.0383993904829892
1.77777777777778,8.08118094750952e-06,0.000119203064914387,0.00104433342861977,0.00488154639699291,0.0037779318103593,0.018046809469783,0.0717185360382048,0.0507867481460694
1.7979797979798,6.16739843080422e-05,0.000170005039525626,0.000921798777000344,0.000658158299167892,0.00336251148936611,0.00231220740498375,0.0592165805647517,0.0310987416849525
1.81818181818182,4.93797872631963e-05,0.000144770770382526,0.000849186279469017,0.000960813101177046,0.00334713902157311,0.000161472602319235,0.0550372032112563,0.0245545837775692
1.83838383838384,9.87432584146357e-05,0.000371348519817541,0.0020385138403055,0.000359993918341868,0.00167206431697313,0.00466868839683708,0.0402575646369197,0.00360847952335125
1.85858585858586,9.10947490487063e-05,0.000263003163252764,0.000916978833523199,0.00385239249440374,0.00234881796367679,0.0103067044417691,0.043919225847768,0.0183932342269739
1.87878787878788,3.89590863526327e-06,2.88125396985612e-05,0.000235610529455311,0.00188197724215309,0.000276765724553602,0.00701610474586144,0.0526700782659658,0.0283222100723929
1.8989898989899,6.48691698207555e-05,0.000147035562200425,0.000188206196145252,0.000357679786488671,0.00141815294421324,0.00496002637835291,0.0541716448647068,0.035459300951872
1.91919191919192,1.07079609464339e-05,2.86392640350136e-05,4.99686105562228e-05,0.000877645438940671,0.000786280476249464,0.00183043675602025,0.0537935990780052,0.0294487815810948
1.93939393939394,3.79697100250797e-05,8.79744360590136e-05,5.09629163776483e-05,0.000905492407000079,0.00164307072819757,0.000156469927361712,0.0573064676206574,0.0292961749525305
1.95959595959596,0.000100052553197063,8.48699302034695e-05,0.000700995472533988,0.00322262143078448,0.00138341408737544,0.00426172655847698,0.0599664543706577,0.0208455488879616
1.97979797979798,9.9080426230335e-05,6.39938690983993e-05,0.000825083486703326,0.000278201948890245,0.00148969909517169,0.00683980496295131,0.0510627325713049,0.0254189372535972
2,0.000333746382259588,4.83027620650626e-06,0.00295876485535223,0.0014205112605675,0.00927518409955721,0.0125980126277291,0.0577956663719356,0.0602983575745533


==> Graphics/CnTableTentOur_p4.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,4.06400805712659e-05,7.88646510068844e-06,0.000344063046926884,0.000213986312963942,0.000964330198782506,0.00161107499032467,0.00112764907066492,0.0024824922434921
0.0404040404040404,1.69031342227619e-06,2.12301470250777e-05,2.39052956524875e-05,0.000408543241215661,0.000326607326254337,0.00102784248176639,0.00090827537147325,0.00293754023362031
0.0606060606060606,2.50728932628298e-05,1.50838256368834e-05,0.000164671718665182,0.000126459875848115,0.000288908586375956,9.48723502981144e-05,0.000688114805847347,0.000427510664212287
0.0808080808080808,9.02267197988396e-06,2.28755936621053e-06,8.43808042510097e-05,1.45337377074539e-06,0.000283145997864574,0.000495164741750997,7.35669616188226e-06,0.000829807401245223
0.101010101010101,3.55760956566037e-06,4.30841355762348e-06,4.95244371519086e-05,3.83004088256582e-06,0.000197096587529698,0.000260702324540119,0.000305195193315724,0.000524769311258695
0.121212121212121,2.41242960661426e-06,3.95314884539427e-06,3.8813762888617e-06,5.25065484550117e-05,1.75909479883193e-05,2.38806959750794e-05,0.000467644123558341,0.000486425523715903
0.141414141414141,6.22749834124963e-06,7.34167624808304e-06,1.88326372058424e-06,7.95623732398175e-05,5.63030609405344e-05,0.000325091988311533,0.000360832620844302,0.000367708980181159
0.161616161616162,4.88851748055628e-06,1.1249521913713e-05,0.000119305232497683,2.9737152414296e-05,0.000194865391836701,0.000101583024282506,0.00035326904522224,0.00107321129538227
0.181818181818182,1.47781537394326e-05,6.92051833592202e-06,6.63271009086555e-05,3.03257316774099e-05,0.000416417508135045,0.000636503440710344,0.000391709886506353,0.000461539473276345
0.202020202020202,1.6703580885791e-05,2.40957424582271e-06,0.000155663230632514,4.34930325573553e-05,0.000417732076609887,0.000818416953725327,0.000393628774473243,0.00132842015096534
0.222222222222222,2.13044051860179e-05,2.07993534929857e-06,0.000191278587031616,5.40760589927696e-05,0.000542948800663328,0.00100807245276145,0.000214424277651741,0.0017329889313841
0.242424242424242,2.62161068230768e-05,3.76411590380592e-07,0.000220347926380035,6.16726540879267e-06,0.000696102697355511,0.00116575923097286,0.000794442658439904,0.00209009362780692
0.262626262626263,2.49056274005021e-05,1.05614834429153e-06,0.00021475067758708,1.65286586658931e-05,0.000647711200845663,0.00116093731041313,0.000644511203478586,0.00187405990298185
0.282828282828283,2.0217470088371e-05,2.02611502430544e-06,0.000182046586912262,5.83078226023836e-05,0.000510615505976021,0.000979068209024483,0.00033200790896765,0.00153666624800183
0.303030303030303,1.65807461541651e-05,1.63852534560031e-06,0.000122148735291008,2.93293220333128e-05,0.000471384672669925,0.000661364658882001,0.000783178472090759,0.00115368832874184
0.323232323232323,1.07841915570863e-05,3.17613766723237e-06,0.0001138705574963,1.00116258087255e-05,0.000258836854146213,0.00058097879920408,0.00108774076331476,0.000692239281158473
0.343434343434343,7.30959344812739e-06,5.56968781929032e-07,5.54349772119108e-05,2.38785360330634e-05,0.000183479521007178,0.000352149923707783,0.000697692550122927,0.000366566806050707
0.363636363636364,2.76207839649534e-06,6.92352835483235e-07,1.71132284027846e-05,5.42400002351378e-07,7.29641926901537e-05,0.000165188230557562,0.000851998547817936,0.000176453130227235
0.383838383838384,2.5321440033771e-06,1.46969325884579e-06,1.11295644164093e-05,4.35548761189925e-05,4.56383386858808e-05,4.42724062419559e-05,0.0012670899402435,0.000763180897791055
0.404040404040404,5.57631746489414e-06,2.28827897575972e-06,5.7257358993341e-05,6.28851253064911e-06,0.000196292040804641,0.000285442742437871,0.00101204397051856,0.000873313907797534
0.424242424242424,1.29807601563382e-05,3.03764309285846e-06,9.89994687537462e-05,4.1535481024718e-06,0.000245434878002922,0.000346204945046819,0.00116673049587754,0.00118097936948925
0.444444444444444,1.20070003920044e-05,4.82304653812577e-06,0.000110895122478825,0.000119689771149869,0.000403356960028122,0.00072819477062833,0.00152303999550019,0.00236024112875208
0.464646464646465,1.80399365845293e-05,5.5131449319868e-06,0.000171285464894044,8.02883035582747e-05,0.00060091756897267,0.00110637062489703,0.00108432837461961,0.00282585727353244
0.484848484848485,5.66623392336549e-05,1.94521710477672e-05,0.000470154373855582,0.000488484957256008,0.00124120286734403,0.00179613708072743,0.000740104257460157,0.00283096718581252
0.505050505050505,4.65296559816026e-06,1.63199875466429e-05,2.52971471112357e-05,0.000483991918803223,3.71424713214829e-05,0.000253270867096225,0.00396790215764629,0.000188915658825608
0.525252525252525,5.09707711837484e-05,5.79476211859198e-06,0.000460685107505233,0.000284201420959056,0.00141509783615378,0.00280678661782661,0.00389087620404263,0.00535538537534576
0.545454545454545,2.57530668187194e-05,4.31807036369729e-05,0.00015572689516142,0.000928245117293601,0.000116298760303333,0.00109166170489285,0.000293511943385718,0.00457686633046702
0.565656565656566,5.60634325852211e-05,6.93822907480065e-05,0.000266539193703017,0.000549511639765536,0.000278182585436269,0.00216939874660613,0.00114884026478232,0.0019824628052153
0.585858585858586,1.9946206979132e-05,6.26891380487642e-05,0.000100768694492422,0.00022474144949927,0.00101641872718165,0.00172516227972972,0.00295552135910398,0.000602679602560873
0.606060606060606,1.7027968033089e-05,3.56871969322685e-05,7.01668734698009e-05,0.000379392087720238,0.000289203430331855,0.000821673561233061,0.00275581167918387,0.00319015590104446
0.626262626262626,9.2917316512364e-07,5.09139017320994e-06,3.51906759884357e-05,1.57739649272101e-05,7.09015191896747e-05,0.000426326647416114,0.00146889716943129,0.00126976121695621
0.646464646464647,1.31534039953004e-05,2.52908329203742e-05,4.18701279724655e-05,0.000280408860266564,0.000138188066638448,0.000967272589339533,0.000932815579367193,0.000238607332247579
0.666666666666667,1.76512215920129e-07,3.20181098457061e-05,0.000251915090687871,0.000108208566890068,0.000121092016322571,0.000296325402726478,0.000952701316530792,0.00151455016392053
0.686868686868687,2.44567755675384e-05,3.99816479108263e-05,0.000113557012883487,0.000253334385295364,0.000902575713421141,0.000738984289337239,0.00294488543347349,0.00123431875221196
0.707070707070707,5.18468364472668e-06,5.00387481078111e-05,0.000494766883487894,0.000884384653725782,0.000723935357034378,0.00323719857584151,0.00232573483676618,0.000682162443374766
0.727272727272727,3.56953410769345e-05,5.29838356635433e-05,0.000161306037160912,0.001364867799986,0.00220301406971203,0.00344995116744974,0.00339422611332729,0.00977808109022829
0.747474747474748,2.42097968638427e-05,1.0848540349708e-05,0.000318046103677557,0.00034478677513462,0.000311785810079347,0.00259513311536968,0.00409704861722854,0.0013056588288343
0.767676767676768,1.4210932977276e-07,9.42061607581305e-05,0.000868325979425478,0.00263188397784691,0.00237132098553091,0.0103499532501733,0.0149808562534375,0.0171747935323995
0.787878787878788,5.39700140263311e-05,0.00013633833334825,0.000733062762455454,0.00260831940674674,0.0039768665227851,0.00620657388390478,0.000154345343205666,0.00725920270472596
0.808080808080808,7.71019221339514e-06,8.18537707233786e-05,0.000618260291867305,0.000296699228007161,0.000578899055453753,0.000214526274529333,0.0027297880583249,0.00635965206363918
0.828282828282828,4.81170867720564e-06,2.45853751951325e-05,0.000292953172284574,0.000662390501121569,0.00064270102782275,0.00180223936497781,0.000356630502159302,0.00147470668549693
0.848484848484849,4.15434004760356e-05,0.000122247791853072,0.000563443914375245,0.000517715478774259,0.000382426682775046,0.00347686925855091,0.00458103610565149,0.00592862887497104
0.868686868686869,4.61607862643986e-05,0.000143161185670082,0.00053862475011484,0.00128994773225691,0.00105517929989919,0.00326457017921546,0.00669404869782338,0.00311076188569539
0.888888888888889,4.32932955227433e-05,0.000118527459195378,0.000256660687517879,0.000922144623779555,0.00150172822954524,0.000136460539471094,0.000549824977863082,0.00481193535858113
0.909090909090909,3.83429085563346e-05,6.21589425525766e-05,8.20732824925093e-05,1.6147562475853e-05,0.000571876823663124,0.00162014777363228,0.000392153633596965,0.00118229071029288
0.929292929292929,1.79039774863865e-06,1.14194664120789e-05,2.7212509551178e-05,0.000257487397514001,0.000258627067740524,0.0010069635322867,0.00264449203027403,0.0034612438590051
0.94949494949495,1.3659127845263e-05,8.73562368367088e-06,0.000151888990769522,1.52603919656506e-05,0.000576167714269701,0.00132931874097658,0.00316522414607122,0.00269868632409156
0.96969696969697,3.42428983075946e-05,1.55157408385922e-05,0.000264681239317421,0.000333393311079183,0.000575274958908771,0.00057924044262772,0.00324709688503422,0.00137941086011745
0.98989898989899,1.0124282376032e-05,2.08545019089696e-05,7.72727611604674e-05,0.000518553433698531,5.97132275275357e-05,8.46088586850169e-05,0.000597251806918056,0.0025949933422362
1.01010101010101,1.05098061804801e-06,2.41087800510165e-05,2.74261200696199e-05,0.000668172199026663,0.000244832110267036,0.000689752184300315,0.0056651077181632,0.0035588542352493
1.03030303030303,8.53035339091755e-06,1.32664124117613e-05,8.47045435994518e-05,0.000468250555708865,0.000220222252672602,0.000547181082075955,0.00559868921126269,0.000810534888947477
1.05050505050505,7.27162743865355e-05,6.84310795847527e-05,0.000456299892474522,0.00105913955552741,0.000464055154529235,0.00127818839771039,0.00313524392741112,0.00344754090941479
1.07070707070707,3.93108611861664e-05,9.5765415655041e-05,3.22797533309014e-05,0.000350659797023498,0.00149130766123938,0.00354158084731962,0.00117502127046794,0.00471967074512006
1.09090909090909,3.10105019535615e-05,6.0512647318184e-05,7.01126766719489e-05,0.000596402947090129,0.000711452619629577,0.00020556436922674,0.00193968458353791,0.00605286915826144
1.11111111111111,1.48383145764691e-05,2.10374296723802e-05,5.95682177777316e-05,3.28074587787884e-05,0.000392744952549687,0.00127642629561547,0.00454442477017321,0.00284746327541346
1.13131313131313,3.09607559257716e-05,8.13910078994141e-05,0.000223067319638347,0.000813066596288181,0.000906160989750394,0.00151249888458095,0.00620582393146896,0.00311905272527192
1.15151515151515,3.10914411347456e-05,0.000118285129119154,0.000556180647928328,0.00084538292987294,0.000363840016733606,0.00288895542086237,0.00192114721787145,0.00210237830247783
1.17171717171717,4.64121972009248e-05,0.000125732165325237,0.000578613053642271,0.000192012209555383,0.00143546710114224,0.00203621951678881,0.00116969409424344,0.00765912830182692
1.19191919191919,8.50108589284083e-06,8.82092008857979e-05,0.000649376834613554,0.00101581917619697,0.00132347634527511,0.0027295533797277,0.00515540706109686,0.00075639772420929
1.21212121212121,3.16936777307525e-05,4.71659648908771e-05,0.000143244163962721,0.00101317603477732,0.00183062511690517,0.00185598241560574,0.00545319701060672,0.00541415631931938
1.23232323232323,1.95795708080781e-05,1.79154670018344e-05,0.000317057520103234,0.000455108576456148,7.39904615388556e-05,0.00260340196563399,0.00102801133836141,0.00244114214300003
1.25252525252525,2.55791502054348e-05,7.34234708552041e-06,0.0002765646858512,0.000161843749829589,0.000488023376377004,0.00194700947581478,0.00256572794007577,0.000397573142517051
1.27272727272727,2.61337703922673e-05,1.25493771790125e-05,0.000106371086042733,0.000319620129817217,0.000993387111738842,0.0001940852223449,0.00426340428148579,0.0026287705066846
1.29292929292929,1.34852844222603e-05,1.90278605060484e-05,0.000267992307950404,0.000289727375547977,5.43947890003746e-05,0.00160917798975097,0.00317835475555939,0.000214216765299942
1.31313131313131,1.88015464833952e-05,1.78767620715606e-05,1.35672681420239e-05,0.000157131637752658,0.000623099008849515,0.000680646835891699,0.00306999393266474,0.000982657451679125
1.33333333333333,4.49178968631639e-06,1.69773478157556e-05,0.000163668214387999,2.25678670396096e-05,0.000114374676345362,0.000319225673004968,0.00400467331879036,0.000296670946516775
1.35353535353535,1.18550911771969e-05,2.26075378543816e-05,6.09830881008893e-05,0.000122172027421058,0.000119250213671078,0.000896190520523793,0.00340613071939946,0.0014915954956129
1.37373737373737,1.01448943375421e-05,3.01592425207888e-05,0.000104076852831231,0.000326327743245246,0.000245559610858,0.000442159701360885,0.00301028318355616,0.00226049682098061
1.39393939393939,8.158952495508e-06,3.13239627521548e-05,9.92848042538865e-05,0.000190232531708341,0.00052871026530585,1.42109421188322e-05,0.00443408928072642,0.000380100098088646
1.41414141414141,2.51614181071966e-05,3.38463312669935e-05,6.28195609576478e-05,8.72117271927888e-05,0.000242820677479239,0.000487235709521315,0.00444511223557399,0.0025225040859762
1.43434343434343,5.73242893353828e-06,3.00417127693692e-05,4.5199567811126e-05,0.000327702047072726,0.000580816997064271,0.0014547374443337,0.00300313524640664,0.00456721091830182
1.45454545454545,2.64881660613574e-05,5.58191203235724e-06,0.000223888307929405,0.000123981312981511,0.000637916197974902,0.000707945718853967,0.00351502589011335,0.00272968001864953
1.47474747474747,3.6119683489412e-05,1.12216985495875e-05,0.00029496647117977,0.000240189457343562,0.000768431993200865,0.000869772304269824,0.00308945893335843,0.00256334704345435
1.4949494949495,3.06790307128831e-05,3.92800549762133e-06,0.000288881303514713,0.0001733626235308,0.000886288653255169,0.00209975825046139,0.00515469960728797,0.00244160577939381
1.51515151515152,0.000109285667695625,3.8569380074733e-05,0.000937995632329274,0.00114293937871071,0.00257860202545822,0.00432632676989489,0.0101653868578277,0.00794434492468166
1.53535353535354,7.45350847992111e-07,2.83427002805137e-05,7.3046567832466e-05,0.00044255500846254,0.000664551458931637,0.00191449536037916,0.00487740041825395,0.00634363365617364
1.55555555555556,1.65848370876599e-05,3.63457117335509e-05,8.18467573794898e-05,0.000707511232756036,0.000282350828090684,0.00144644743376075,0.00351976364605663,0.00570868498054568
1.57575757575758,5.58437354884833e-05,8.40397626984455e-05,0.000171212799615519,0.000261719096305031,0.000698060802291469,0.00283320997305599,0.00079743371330348,0.000293474038751497
1.5959595959596,2.05568463901429e-05,6.84002960377184e-05,0.000172419479032042,0.000580286378177074,0.0010414186252054,0.000283714933059215,0.00362177126474437,0.00122812445354281
1.61616161616162,7.98307304581979e-07,4.12880202533418e-06,7.60899575956494e-05,0.000150884674672914,0.000203136342637107,0.00125481820479871,0.00559958829685567,0.00122301583113326
1.63636363636364,2.26191752380895e-05,7.21597492823162e-05,0.000259194943691555,0.000715972216755326,0.00076294742967055,0.00122920795680573,0.00759084546267222,0.00408812443100097
1.65656565656566,3.78245617213613e-05,0.00010271410634848,0.000423763928752099,0.000621645244698879,0.000111351388858844,0.0032749535362218,0.00505399160755389,0.00432824435992364
1.67676767676768,1.01568271311373e-05,7.83928999906071e-05,0.000565139462263426,0.000315760431732758,0.000598028263961894,7.35913470118345e-05,0.00105922617524362,0.00320502809814489
1.6969696969697,2.50763806161565e-05,3.54278568316502e-05,8.49881847694007e-05,0.00051101773806705,0.00119373764973518,0.000293287720090924,0.00445691162095645,9.36608990964435e-05
1.71717171717172,1.84200124401692e-05,6.83764026336358e-06,0.000226486392889898,9.76370584508933e-05,0.000421210753203422,0.00124980290272118,0.00468645111549951,0.000235339678031089
1.73737373737374,3.49793818887577e-05,4.11468903196821e-05,5.77625956993042e-05,0.00099271006117742,0.00183705487115505,0.00191545577711107,0.00129920802865378,0.00600695042691039
1.75757575757576,1.31222788806398e-05,5.09677075022291e-05,0.000586834048489919,0.00149067714054179,0.000971747822895561,0.00647417778087383,0.0126347897364317,0.0102887451194353
1.77777777777778,1.21622416479726e-05,3.80001642920266e-05,0.000472524815280538,0.00139323382648278,0.000897473757735464,0.00653777831098148,0.0143715471818252,0.0126021499639875
1.7979797979798,5.88438149036624e-05,0.000163842246939967,0.000935166179052208,0.00295640393551908,0.0045048586294618,0.00668647451338747,0.00365503677667341,0.00458470682469934
1.81818181818182,3.53950178284567e-05,0.000175391630216189,0.00115422276755638,0.000818468601119024,0.0018270391404142,0.00040309050452402,0.0026531576560282,0.00832973088138215
1.83838383838384,3.11172484508946e-05,7.49470931588021e-05,0.000261030736569607,0.000654244715581985,6.24965197822553e-05,0.00292766817401024,0.00402672241823466,0.00254451056519942
1.85858585858586,1.85584682040411e-05,5.02832552934669e-05,0.0002049983478781,0.000408061989229273,4.25455922708383e-06,0.00201865248860231,0.00503235353120159,0.00350415295007308
1.87878787878788,3.1490009055624e-05,8.3068682387833e-05,0.000205992293610306,0.00075961089827955,0.000936759388526118,0.000865973784900196,0.00797179153463613,0.00680487029869072
1.8989898989899,2.47721182946973e-06,9.15839608181516e-06,3.62589388434445e-05,0.000196222205126479,0.000323557446206999,0.00169861926183793,0.0075854411243044,0.0040120311156888
1.91919191919192,2.32609368475216e-05,7.55677119534213e-05,0.000144639718027797,0.000421016982496582,0.00129164255420374,0.00189433757510166,0.00661881154466388,0.0010079559607418
1.93939393939394,7.54619803367365e-05,9.85587286594628e-05,0.000349502333595729,0.000856864911967496,0.000501063811412205,0.00346303410989065,0.00118486361100044,0.00255428271424
1.95959595959596,4.76204396409043e-05,6.38756375218989e-05,0.000316658154858941,0.00135518255294617,0.00010334553969358,0.000774202463522873,0.00245709349929305,0.00733723169753314
1.97979797979798,3.82724707267367e-05,5.94772175519857e-06,0.000358918003295009,1.58467480621382e-05,0.00123554468902489,0.00243391347450174,0.00678162726531261,0.00803432830944263
2,0.000217753515311206,1.45849232269948e-05,0.00192923831957512,0.000506991757438313,0.00572277455733804,0.0105382715825288,0.00844491290410366,0.0224048112601639


==> Graphics/CnTableTentZank_p1.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,0.000141308841993773,0.000843778153165359,0.0025099967339261,0.0212302402870842,0.0135840977212494,0.0312415698359855,0.0874769197636798,0.0696587933835002
0.0404040404040404,0.000167324862824241,0.00141144740901373,0.00456560776751296,0.0326457962124612,0.0196086405679156,0.0485773191750128,0.134324683170669,0.100967558931013
0.0606060606060606,0.0003530065933692,0.00213085822976872,0.00675100037210041,0.0496997080736494,0.0301531022456683,0.0808457581235742,0.228088805254055,0.165062623761801
0.0808080808080808,0.00037182720458079,0.00290909769108409,0.00903527599102879,0.0702267607805263,0.040610840229812,0.110634127047089,0.304688416036818,0.231900154632676
0.101010101010101,0.000467445088805633,0.00333018846129375,0.0106096891892329,0.0855195839832458,0.0491980970925629,0.132699928065197,0.358268669792993,0.264893106020163
0.121212121212121,0.000526647868624309,0.00399112074590657,0.0126416016528174,0.103586703963293,0.0616452083581648,0.160661573435278,0.45122914950474,0.332552676056286
0.141414141414141,0.000639722344610375,0.00463853212735326,0.0156105307238893,0.121164657001218,0.0726613654507578,0.189840025764436,0.523898260778454,0.394359748949107
0.161616161616162,0.000689331868963226,0.00503435586566884,0.0174162017716801,0.134419958954725,0.0783878338405349,0.214339426803093,0.585332125620934,0.430472458836519
0.181818181818182,0.000761055472599213,0.00579266502614974,0.0201969772758903,0.155743510747097,0.0891268219889662,0.243085687855857,0.669276763542311,0.496649178673586
0.202020202020202,0.000855573487141583,0.00650993484463021,0.0230542627817297,0.175279822281479,0.101370511220059,0.270545397332908,0.746560422362375,0.559324427836941
0.222222222222222,0.000892320698680709,0.00707893180549773,0.0245967875020791,0.185852486082979,0.109804712327514,0.293422422924755,0.810611720259686,0.593008712162047
0.242424242424242,0.000989337725044723,0.0078883204350663,0.027095271596562,0.204682068908861,0.121457731456595,0.326045703278811,0.886651220609157,0.664322914163318
0.262626262626263,0.00104638936640528,0.00872638594288905,0.0291482915420273,0.22626869316242,0.13089543423306,0.353230535069767,0.972130144386465,0.722535513738667
0.282828282828283,0.00111753867401697,0.00932235343136418,0.0305580176515972,0.24026162878978,0.138053115735735,0.37215597811333,1.03278443674706,0.758194870835049
0.303030303030303,0.00118157282073039,0.0100610043218716,0.0331819251002997,0.256597096666486,0.150669652586828,0.405512453106105,1.10761578245373,0.833292194357136
0.323232323232323,0.00129985022788944,0.0108574388895562,0.0355627065470127,0.275716944105682,0.163352980478763,0.435444642626012,1.19810331829961,0.886198871587148
0.343434343434343,0.00133828398340619,0.011280322324057,0.0377191278098836,0.290081584310567,0.170304427283394,0.452259029656797,1.25208536713405,0.928194426574864
0.363636363636364,0.00146053881295893,0.0119720445398985,0.0400570119373033,0.311062550188123,0.181105143874485,0.48264337313008,1.33061645420254,0.996441211239307
0.383838383838384,0.00153116771725928,0.0126112063938196,0.0428733644368887,0.328723509421034,0.191236991648804,0.516357397690241,1.42303380085461,1.05320685870355
0.404040404040404,0.00162650911835347,0.0130024457205524,0.0441989006538408,0.339919080515281,0.200415978526172,0.534474550954536,1.47055979046921,1.09620122563793
0.424242424242424,0.00168510389946366,0.013750589741771,0.0463688326142103,0.360616388625097,0.212910214870284,0.560587295096079,1.55637205938873,1.1613092160284
0.444444444444444,0.00180264297866644,0.0144814366473781,0.0487089920957901,0.382046022677094,0.224902980098656,0.594192603014238,1.64511538475768,1.2197030260118
0.464646464646465,0.00180560407976993,0.015080632749745,0.0504318882416845,0.394640373789534,0.230699562386482,0.612729245008628,1.68801189700913,1.26441325591764
0.484848484848485,0.00179315733139913,0.0160008041454906,0.0543194339387254,0.414248037960743,0.240387670424353,0.637704015822079,1.7785712555488,1.34540697596629
0.505050505050505,0.00181636484595343,0.0169074308018334,0.0575427578897106,0.439301784302298,0.251138823898513,0.663833992858993,1.87575239192123,1.43059444890762
0.525252525252525,0.00248823396041006,0.0177514202124211,0.0545359140248428,0.464989284817457,0.271816485788381,0.668569088045182,2.00840402187062,1.48878904869629
0.545454545454545,0.00272790007764893,0.018627192248033,0.0563292790189319,0.491208979474577,0.277646500743874,0.727310783151972,2.13713444905791,1.43255535185609
0.565656565656566,0.00257946484323002,0.019218499014243,0.0606873905869499,0.499832036623212,0.277591323438347,0.806408189759592,2.11256892589626,1.4036083815452
0.585858585858586,0.00236498995781744,0.0191558739603255,0.0637399476461422,0.498244309296716,0.281485593591837,0.828288955006061,2.07382856968721,1.50979553825778
0.606060606060606,0.00236347417028773,0.0197112017580017,0.0661236524786575,0.509566301031233,0.293825355370319,0.823235444081188,2.18351392687164,1.7097570212913
0.626262626262626,0.00264138877562425,0.020782578883526,0.0706341183071539,0.519674575675869,0.303269348198288,0.80239451556168,2.36170817987487,1.87281409301905
0.646464646464647,0.0027635708869174,0.0214766489699766,0.0738263486358544,0.529856731547678,0.316034108573609,0.787559626738253,2.48225007304225,1.83859100508948
0.666666666666667,0.00284944313595697,0.0219868699140781,0.0761203780498015,0.558289534478218,0.335035844804484,0.830075245438363,2.47237890099121,1.75241850417007
0.686868686868687,0.00282733350433634,0.0224682236282169,0.0780051492427184,0.594328118596817,0.355629471903685,0.909291370316041,2.44395443997717,1.74723680949813
0.707070707070707,0.00296639834718366,0.0231827831396036,0.0808161760970747,0.620340399997494,0.37216811990115,0.983496364867747,2.50846339520092,1.868976246466
0.727272727272727,0.00308881536245783,0.02426797069962,0.0851351303989342,0.643768693917376,0.389549106100437,1.0542064187061,2.68136291311118,2.07079420235914
0.747474747474748,0.00322755060853455,0.0251945482707066,0.0874796687362109,0.659177657061786,0.398891058778907,1.08394980125293,2.83484987678954,2.18583692702658
0.767676767676768,0.00333596486983221,0.0260687533333965,0.0906284196293281,0.678629016327796,0.411051702524853,1.1154999386189,2.91413128607064,2.26116309974911
0.787878787878788,0.00355889311901776,0.0273578463488454,0.096615137700889,0.715535713045287,0.440636343954326,1.20319517972381,3.0795655545525,2.44878211426662
0.808080808080808,0.00362627314152175,0.0281916270729423,0.0993812794012068,0.734602888946551,0.454661029215582,1.22736866071476,3.10250994103347,2.49938527601287
0.828282828282828,0.00349308540985368,0.0279567672744456,0.097542957677912,0.725017264216635,0.445277587675464,1.15621437807312,3.08035798779047,2.31272985247925
0.848484848484849,0.00319076719761068,0.0274113637617879,0.0932740619863518,0.724807968055729,0.432893719312935,1.11392896148017,3.06741234017666,2.23636321100649
0.868686868686869,0.00320907797201795,0.0277785667335408,0.0942248054207309,0.732265104650886,0.429000994188421,1.11421395492051,3.06487081564991,2.34371767431943
0.888888888888889,0.00359671733391897,0.0290805777030697,0.097732966704339,0.73480843320203,0.420662281471489,1.14160998396109,2.91329570733967,2.54223205044774
0.909090909090909,0.00401244825768335,0.0304789474900719,0.10018943917587,0.75277066235006,0.423154750023932,1.22270217443732,2.8135677321513,2.70206522554522
0.929292929292929,0.0040555101052651,0.0309592496617319,0.101095175319469,0.791099716666357,0.441745915502979,1.32193424275897,2.84105848579427,2.66810587002772
0.94949494949495,0.00390518618003288,0.0310579256040368,0.101996691418713,0.822528768249986,0.465560566290279,1.34238196177057,2.89355776098434,2.50985956758898
0.96969696969697,0.00395089914995813,0.031709079725161,0.104431660896424,0.847572677812934,0.489607630309789,1.31128287999666,2.74629081384121,2.49983151430314
0.98989898989899,0.00456502716727787,0.0327407787967793,0.102199847641268,0.86625226170365,0.520050802813761,1.27327878321276,2.57651196153843,2.64769689823194
1.01010101010101,0.00466637555801074,0.0333513149470166,0.10413482923268,0.871504606601169,0.53011345202716,1.27175502243814,2.49150393839545,2.78661184267812
1.03030303030303,0.00384583203121337,0.0346527552931551,0.114558864727523,0.892770519245546,0.521417972012173,1.34532267023606,2.43252273937115,2.84195172634045
1.05050505050505,0.00371568218443944,0.0356606716276583,0.118954675142567,0.915179291587664,0.52721339131421,1.3897178786298,2.36947835992498,2.8917004485987
1.07070707070707,0.00408006983809119,0.0357033739448202,0.119107984228547,0.919641159401959,0.534809144502957,1.40362685181443,2.30380659133777,2.95695066241733
1.09090909090909,0.00457115623897564,0.0357092241683535,0.120718047356373,0.931946411292776,0.540366237385494,1.44379309489042,2.24382565050197,3.01194585125804
1.11111111111111,0.004717693630688,0.0361819069688527,0.123192115525428,0.952771111385583,0.550042622999605,1.48145078128104,2.16532506828322,3.06785461010381
1.13131313131313,0.00479926238256237,0.0365795903071465,0.124863347166081,0.966887897015436,0.558842118634631,1.50345844862835,2.10330821979172,3.11232738595622
1.15151515151515,0.00486076994007638,0.0372425615626487,0.127212867840894,0.984784195393558,0.570126987363428,1.5301099712418,2.0279950313261,3.11755441649334
1.17171717171717,0.00484339349364601,0.0383264036964978,0.12848183341098,0.998478246106866,0.58149794048287,1.56834185402052,1.94416085305429,3.0654814757121
1.19191919191919,0.00479097846366717,0.0391600456395797,0.128286497231511,1.01128521395427,0.585422735141847,1.60319130639454,1.88130237735955,3.03768759961282
1.21212121212121,0.00497806135710736,0.0394837767418347,0.133804935184392,1.02964559735839,0.606028857801286,1.62393954555963,1.81735303808508,2.99553786261019
1.23232323232323,0.00508088363671645,0.040231359093877,0.136976057592183,1.046210139071,0.621458705639114,1.65300598476226,1.726749654248,2.93428171583857
1.25252525252525,0.00511194165629966,0.0408329294439558,0.137769184966591,1.06106912149807,0.625106130921908,1.66550899730673,1.68866089070537,2.88459424523074
1.27272727272727,0.00521546980124786,0.04173059802808,0.140134885022945,1.08183330281921,0.634153101129123,1.6939448379086,1.60673975625318,2.82668170442837
1.29292929292929,0.0052695509194324,0.0425289356351214,0.141946876568661,1.10352026863273,0.644768487572606,1.72355438292366,1.5182206369015,2.75446535914993
1.31313131313131,0.0053318762617822,0.0431418573213296,0.143502251368685,1.11656973184277,0.651540913221305,1.74105841428251,1.47416091879518,2.71165033565988
1.33333333333333,0.00537750190321954,0.0438637287181595,0.145860879902701,1.13397737384662,0.664606887138769,1.77176737157228,1.38311740568752,2.65590961418057
1.35353535353535,0.00551705522432635,0.0445470848482978,0.148768263440013,1.15328483928934,0.675762611422124,1.804129337188,1.30182437130341,2.58457530220135
1.37373737373737,0.0056445843327503,0.0446610529085533,0.151777963401506,1.16846954290829,0.683580840982498,1.819974188209,1.25775002718162,2.5404995409341
1.39393939393939,0.00569634535307565,0.0455567465615319,0.153397147327774,1.186388585893,0.694490586674289,1.85416808113378,1.16613279517509,2.4774915818717
1.41414141414141,0.00563118663900487,0.0465343874412553,0.155182238646954,1.20124456143244,0.710489460699442,1.89611568453769,1.09800920006558,2.39177612449321
1.43434343434343,0.00591633840707176,0.0466379087736472,0.156423896812486,1.21614455683497,0.713621984755032,1.9085177446089,1.03369373972898,2.36474491574597
1.45454545454545,0.00582746631606996,0.0476100990199922,0.159395912996511,1.23773264054591,0.729242460318216,1.93196549341393,0.941098962028954,2.31055177198977
1.47474747474747,0.00569954189104147,0.0486830152724563,0.163336627245199,1.26009866367413,0.740999530863893,1.95490870197666,0.852932213636671,2.26493859615272
1.4949494949495,0.00556651999544137,0.0493263974441311,0.166602167788932,1.27435154967708,0.746107542359017,1.96768116772189,0.78817564881011,2.23236169703429
1.51515151515152,0.00620022181057398,0.0503532048282619,0.1651596036957,1.30402486275152,0.771924581996959,1.94669408760337,0.709325116718112,2.06470730543085
1.53535353535354,0.00676681234568228,0.0515316666320198,0.164240797320162,1.35083972522788,0.786194884916489,1.96398619567354,0.594885880745534,1.92395602256231
1.55555555555556,0.007046421367788,0.0524368873425522,0.165914237372464,1.38175543075275,0.775366385538247,2.0564953019834,0.501209893757815,1.94740418343957
1.57575757575758,0.00705694510616859,0.0530813240537035,0.169973342770487,1.3908778519168,0.762591836954879,2.19945447245246,0.413517313090615,2.07028485654902
1.5959595959596,0.00692040229791622,0.0534827026900055,0.175000979189668,1.37775074246822,0.757408868130431,2.29035395573964,0.331670871565733,2.12473795966799
1.61616161616162,0.0066734072569528,0.0531724076414454,0.177873267164105,1.35927563989322,0.767960475213777,2.24747936510599,0.307619979471448,1.98099866997797
1.63636363636364,0.00656723724439006,0.0532922191268671,0.18017453321129,1.36596686098342,0.795184282478285,2.15855420689876,0.23937817959572,1.7378039790287
1.65656565656566,0.00681835034632697,0.0544444598689153,0.186362676559996,1.38243031001123,0.821273066820965,2.09985797143045,0.137475142649347,1.64492739669997
1.67676767676768,0.00691780053746398,0.0550510305512137,0.189756682605652,1.41249592555945,0.852852880517538,2.10225052144179,0.0867050336176492,1.70607823035312
1.6969696969697,0.00718242307031816,0.0563220917583189,0.195688285474197,1.45788205053686,0.885971356533901,2.19211285699598,0.0209000252518078,1.75951866655845
1.71717171717172,0.00731224144347334,0.057345029912184,0.199818165744625,1.50389552212167,0.914117114584281,2.32631498140624,0.0806385025628644,1.7059701112852
1.73737373737374,0.00740476005700711,0.0579239455127896,0.200223828442281,1.52111118997375,0.91609291736784,2.41800367826248,0.133128941349109,1.54326975678392
1.75757575757576,0.00747984588933799,0.0588078974970231,0.202569484856542,1.53221416538331,0.921693900294388,2.4466473034346,0.235890526802222,1.40364527975826
1.77777777777778,0.00774141064117,0.0602231560918395,0.208399021908395,1.56614913175035,0.948853390745644,2.53093246664499,0.375634490028863,1.25062062137427
1.7979797979798,0.00792541855725413,0.0614190740289076,0.214840324903447,1.60682650886462,0.98237959825795,2.64610422509018,0.436053559290806,1.11730429261199
1.81818181818182,0.00804619217468745,0.0622891530169803,0.218661101199419,1.63048440615262,0.998132752975976,2.69749984183625,0.506150771126657,0.987808477678147
1.83838383838384,0.0079735777305253,0.0625911174130058,0.218894192934635,1.62123064258072,0.987621729237492,2.63017226879642,0.59171789410373,0.92509220342563
1.85858585858586,0.00774262234589989,0.0620472694262855,0.215220455581936,1.59046116149467,0.955436719714884,2.49078931412651,0.702863158033085,0.989589695548024
1.87878787878788,0.00742744771353973,0.0615481689741895,0.211584147021475,1.5831634916764,0.935894842043714,2.43399400603202,0.80746605711754,1.03813159755024
1.8989898989899,0.0072673000795022,0.0614378288686453,0.209602158870598,1.59714029943505,0.928597348042775,2.48379214214973,0.836528114507639,0.953613866649957
1.91919191919192,0.00748689612258253,0.0620885515119252,0.208736203882616,1.62019263610995,0.929154919645105,2.60605471527965,0.851012830277574,0.833993693321063
1.93939393939394,0.00822767308953292,0.0638981175526093,0.208036216896601,1.65810669716946,0.936930847395236,2.73164817138368,0.897355665117082,0.790960092921813
1.95959595959596,0.00875805519371873,0.0649846704732062,0.20649027867291,1.70892895524267,0.965459400590324,2.80218236170633,1.01101250277498,0.783199172396803
1.97979797979798,0.00907942924239018,0.0656427452979628,0.204931493040376,1.7396312435358,0.999853445034499,2.76471370406473,1.12629556254624,0.812849232279147
2,0.00902605982920445,0.0662279428508652,0.208963934910444,1.74199894450605,1.031364822825,2.6648376641807,1.16279072505585,0.771832911914241


==> Graphics/CnTableTentZank_p2.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,0.000215384863995846,0.000831135593128248,0.00686274432226084,0.0175827418719881,0.0285406211147197,0.0668106031150505,0.0415637730823934,0.122161568910975
0.0404040404040404,0.00130879128614152,0.00503541289608283,0.0300206334899974,0.0678303895360601,0.102682520829102,0.142498640457021,0.0368785865276952,0.116124738929077
0.0606060606060606,0.00274143475472463,0.00982800418473737,0.0517435841371956,0.0342741631876025,0.094819630684677,0.0241550958606714,0.0272108977483843,0.0235579133279573
0.0808080808080808,0.00486623364574295,0.0146174301393903,0.0609457139453677,0.0128676262801931,0.0300137330999354,0.00914274146529075,2.65228901056366e-05,0.123082576267439
0.101010101010101,0.0073647864618293,0.019407211953178,0.0565690591873352,0.0216111184606553,0.0014062895879914,0.1275502871088,0.0553315815342593,0.0430051011089817
0.121212121212121,0.00998665675010008,0.0210020940273483,0.0359816046565601,0.0517367717758438,0.0338720318459058,0.0806669569421832,0.0151276170897205,0.031849811615708
0.141414141414141,0.0126379769851334,0.0199071748336034,0.0127705218747191,0.0262461612109908,0.0905078312045336,0.0316073169650336,0.102587925860882,0.100078358149367
0.161616161616162,0.0152999218207923,0.0174311405471449,0.00165027426217403,0.000486019294274301,0.0948091253217161,0.0541011161382456,0.0818002840586462,0.0273529348406104
0.181818181818182,0.0174958386583911,0.0122898022114031,0.00315910026736648,0.000127580754686028,0.0306565572884448,0.111118023946335,0.0560867240785619,0.014413219165751
0.202020202020202,0.0192821160820288,0.00679197692106998,0.0205263212096674,0.033686131932143,0.0112024876286363,0.00457211188515839,0.202637380459728,0.0533050879131462
0.222222222222222,0.0205958052173835,0.00303243613594879,0.0462851431946387,0.0415002082706471,0.0381568269121982,0.0174395651999103,0.0710300802828161,0.0865315844264475
0.242424242424242,0.0211861573769056,0.000226416018171543,0.059945229049897,0.0106811276787133,0.0943220831754986,0.0801228502154459,0.158589181196281,0.00938533449867904
0.262626262626263,0.0210167876002749,2.36553120513773e-05,0.056592931688802,0.018439565643128,0.0790749239194707,0.0517935249063235,0.236345676075714,0.0192748861902916
0.282828282828283,0.0202959220074616,0.00359655446675455,0.040588368164628,0.0433842682317602,0.0243071874302916,0.0325197236268406,0.112418394166009,0.128001632901866
0.303030303030303,0.0188558166082299,0.00790191198744141,0.0173992503475514,0.0294756643326675,0.00914077045865591,0.0112574697723132,0.263157747951798,0.0295656143567357
0.323232323232323,0.0169126668177352,0.0128540375053281,0.00052564136176944,0.0228218018938025,0.0324524770857522,0.0762235018355993,0.221740464584384,0.10311613372383
0.343434343434343,0.014683927584495,0.0181552277880874,0.00220885813235524,0.0114950255597298,0.0984288219854859,0.00765529887958405,0.222284674286004,0.131332464107473
0.363636363636364,0.0120458743636934,0.0206053401814354,0.0165131320853764,0.0217029890938413,0.0778516094888941,0.0533595407958139,0.288574694392642,0.00479014286181738
0.383838383838384,0.00939440441690378,0.0203343115436157,0.0395905400304451,0.0202377236093935,0.0104062164869859,0.0388210321107795,0.263208983921659,0.177773714475234
0.404040404040404,0.006881664892561,0.018613967960023,0.0592713817508422,0.00790324866353244,0.00743221708291078,0.061799053275857,0.316167660819697,0.120118329508924
0.424242424242424,0.00446739636530588,0.0140107791057471,0.059826120079906,0.0299696275999343,0.0359944209446216,0.0595540047621635,0.281674839107608,0.0382343102690204
0.444444444444444,0.00249705198437192,0.00837969714553514,0.0444260513720735,0.000796142250839203,0.085504747445401,0.0404220602164255,0.361591863772306,0.247288938765879
0.464646464646465,0.0010716676265705,0.00430124170356225,0.0244410267729488,0.0331863420911418,0.0765361086074447,0.0782516006013801,0.3479168936882,0.0963491282414175
0.484848484848485,0.000227345484861449,0.000675651914197474,0.00422502102269723,0.0161045501824153,0.010921870163799,0.0125167321018589,0.321033467169195,0.102197561819695
0.505050505050505,9.02559274893079e-05,0.000522234926061819,0.00334252889452142,0.04994776673145,0.0165443679513887,0.100189031887051,0.483263645122383,0.291421011238131
0.525252525252525,0.000260133061673205,0.00185459895585455,0.0137009415339481,0.000573363130195607,0.0360848295627321,0.0380140988476343,0.377297359449245,0.086328065635534
0.545454545454545,0.00156373247981698,0.00578808460731598,0.0338698210133785,0.0192120042824546,0.0818957042368235,0.0557052511820489,0.443751709431843,0.177115088263531
0.565656565656566,0.00338731922717924,0.0109171156414003,0.0534719243730583,0.0238259803412591,0.0526306725050617,0.0762288988281754,0.496653363689709,0.310488492444723
0.585858585858586,0.00557613858221734,0.0165881321715656,0.0636636000254769,0.0366645504752361,0.00703014407287396,0.042431401180813,0.362863581705399,0.124568689580407
0.606060606060606,0.00795924120559075,0.0196562124449169,0.0529228704311778,0.0131586386410403,0.0152329545292035,0.0538140897691064,0.521266377874606,0.282555271256703
0.626262626262626,0.0106265593779433,0.020700631602024,0.030178552636658,0.00646973710469266,0.0236054766421723,0.0276686415309557,0.524010009947428,0.357294161351357
0.646464646464647,0.0134680661910733,0.0201251170317165,0.0109178660993024,0.00838351135667184,0.0833893152460265,0.0926161578556115,0.480253975511597,0.138788073913107
0.666666666666667,0.0157996529182828,0.0157043886206169,0.00277303637638405,0.0515681138623438,0.0605382111480314,0.0177590503776204,0.53466542446998,0.29190074502103
0.686868686868687,0.0179277747931123,0.010422866017439,0.00496574313366249,0.0399248237375584,0.00339847046722094,0.0217226325505539,0.496376449075287,0.305552379804221
0.707070707070707,0.0196624558331084,0.00602265451577618,0.0305444661440669,0.0173910831613777,0.0137131982240205,0.0713215532412071,0.579958108715313,0.195994824743696
0.727272727272727,0.0206178002104666,0.00159964882492526,0.0519971032767523,0.0169973456819208,0.0326326237155616,0.111993227204718,0.590396176976044,0.42923291484314
0.747474747474748,0.0209251237520561,0.000718208710085739,0.0601687031327571,0.0709232676010228,0.0687505939534324,0.0108322714894513,0.664943053367391,0.358931057694085
0.767676767676768,0.0207043037665281,0.00062990671541286,0.0541855290139505,0.0441346932310787,0.0470090664483104,0.054392374112385,0.695690484564634,0.347922462589026
0.787878787878788,0.0197855278393108,0.00366886815947573,0.0338131040536445,0.0102185659498237,0.0176072859413526,0.173492077870326,0.649035205679678,0.522989328929146
0.808080808080808,0.0184135293521528,0.00888016016154697,0.0126875658359778,0.0263540615128195,0.0252565395764808,0.0659104014329416,0.743679739911294,0.314116326580446
0.828282828282828,0.0165534078492035,0.0150886968566366,0.00235727737520348,0.0512000518716353,0.0472571029940933,0.0105358133906149,0.601724928545019,0.348552051648427
0.848484848484849,0.014005937282591,0.0185975670572311,0.00254872300852083,0.0497586919482789,0.0779777484387365,0.0927071416236363,0.670984259150336,0.417076059281536
0.868686868686869,0.011251257753255,0.0200407996767316,0.0203122078143157,0.0137075856409129,0.0413734594587111,0.118391151633895,0.819250902022815,0.323799755059213
0.888888888888889,0.00889530589837318,0.0208208717757802,0.0487573884129176,0.00888031353679716,0.01077978806664,0.0114053159421087,0.662315387264739,0.442247876618824
0.909090909090909,0.00646010206266128,0.0177992526551879,0.0613273494847638,0.0627404451760617,0.029396813273177,0.0316373017943264,0.765084318619676,0.412897957219327
0.929292929292929,0.00385738103803847,0.0121976839793038,0.0566805181004666,0.0774998231790995,0.0236216941229412,0.179767083835943,0.715948232870539,0.317995421623642
0.94949494949495,0.00213419417836053,0.00760052396407329,0.0399126410679748,0.0154363463514102,0.0769825686839814,0.0705690547048017,0.703181776222172,0.428933116931416
0.96969696969697,0.000924361114600089,0.00288539070545265,0.0153602498473364,0.0173778148582277,0.0442266395306547,0.00939671304995577,0.856328709030885,0.406814818192877
0.98989898989899,0.000122701626488134,0.000263689061339508,0.000744139972838281,0.0728610745308083,0.0278217903783441,0.107226977418443,0.822934335486755,0.437364617942863
1.01010101010101,5.33505218275919e-05,0.000151326404114396,0.0017009691668561,0.0698164332287508,0.0268399972282287,0.127426633567026,0.861024557737006,0.564885809724163
1.03030303030303,0.000986750362379944,0.00206313742481473,0.0122982778226889,0.0415562055376376,0.0369581612823633,0.0421091642333847,0.855174356604453,0.412668491525086
1.05050505050505,0.00205201171827379,0.00627913896315047,0.0356669170647973,0.0352417572409237,0.0714233668292166,0.0691681275237372,0.895063133645139,0.485440449315912
1.07070707070707,0.00362805040222861,0.0128430332502883,0.0573166957511558,0.0552522604796548,0.0479003125662506,0.166548983325528,0.90733761602459,0.524464389925368
1.09090909090909,0.00591398702029573,0.0170953501704296,0.0580884309175962,0.0834023409574231,0.0183850197990839,0.139849895786169,0.855215833466694,0.381237098868256
1.11111111111111,0.00871008185249131,0.0193640040465134,0.0442787217389629,0.0524941558848366,0.0376062661493523,0.0576872669359763,0.985240064323988,0.525718341499578
1.13131313131313,0.0113561096168093,0.0209385386296663,0.0228900602557687,0.0177268252938353,0.0382752949023255,0.110578150818756,0.880768008780654,0.531788706036003
1.15151515151515,0.0140451156158035,0.0184738560819215,0.00376837127489064,0.0622611516580854,0.0709999846365883,0.192952665298355,0.930176316092489,0.414545859380008
1.17171717171717,0.0163275754717524,0.014301607123352,0.00486069543059722,0.09956186756272,0.0275031295549487,0.0983790960432664,1.0463609491512,0.601540090766706
1.19191919191919,0.0185089978577978,0.00970814927764833,0.00938560384008013,0.0522656378482849,0.020940405748161,0.0587038110507493,0.894788655279614,0.510404752229381
1.21212121212121,0.0200269738414933,0.0042588373239369,0.0316693188978,0.0343029475522366,0.0268658740886389,0.176219657753937,1.0285962660487,0.462104917123955
1.23232323232323,0.020903639144081,0.000479696761580351,0.050597846402346,0.0705171565245411,0.0275106533198332,0.181912681585276,1.03478284176324,0.676405844889976
1.25252525252525,0.0212245569209492,4.9340936418647e-05,0.0594879431634943,0.0882216141388431,0.071289034298501,0.0581291310404278,0.971486970130621,0.510432486262115
1.27272727272727,0.0207299232884546,0.00120588725749654,0.0469143104498628,0.0692476477331042,0.0230082152479092,0.144147746920036,1.08692141513126,0.552834972424743
1.29292929292929,0.0195832594312186,0.00467514645796177,0.0251982392862167,0.0460638058881082,0.0378762641958091,0.225092335286125,1.04749247214942,0.711848847920552
1.31313131313131,0.0180022320324903,0.0105340691966298,0.00648430137118479,0.0585981694914641,0.0230032868626266,0.0987377330196774,1.09310275952275,0.484902539788293
1.33333333333333,0.0157431647358784,0.0155653694734204,0.00444110818265121,0.103926349703384,0.0350914058193509,0.0882017564265039,1.09728723278319,0.612124663948632
1.35353535353535,0.0133674468854395,0.0186700206961078,0.003819515276204,0.091248162411659,0.0586293899625686,0.214857298554991,1.12488125106757,0.73072420800362
1.37373737373737,0.0107779308011085,0.0209393612620562,0.0270752565790109,0.0370923648692345,0.0222381510118882,0.181723104359967,1.15035868077547,0.509389532727671
1.39393939393939,0.00811052815004866,0.0194519583551,0.0482040654632212,0.0660179016483146,0.0381769962508644,0.0872021782155951,1.09903242740266,0.702023451940537
1.41414141414141,0.00554270921093399,0.015688955939015,0.0574828827499475,0.115401920864825,0.0354980138925271,0.162150124602497,1.23713009303553,0.7171026384183
1.43434343434343,0.00349380783847257,0.0113515636498632,0.0527795611343923,0.0882174361720711,0.0395350325777075,0.221841688053595,1.14081171887036,0.562154097104836
1.45454545454545,0.00172096520298085,0.00585056839366399,0.0320452529792965,0.0557603240851562,0.0602293190902039,0.149404284078584,1.17968093711968,0.773854318389858
1.47474747474747,0.000467393941824185,0.00142781452552747,0.00930658865114391,0.0737028615755173,0.00825447375447476,0.119160365569528,1.30501539853461,0.69263259983475
1.4949494949495,0.000334573846533112,0.000133674993847684,0.00447188494815061,0.105514784843236,0.0304412937299888,0.210268672504458,1.16866615889444,0.625973468139374
1.51515151515152,9.68850051841861e-05,5.75498762668831e-05,0.000355479863505324,0.116012933200777,0.0328134835316053,0.227232617148475,1.35033499550422,0.839989380140002
1.53535353535354,0.000555654767188656,0.00249034587452766,0.0200053348360763,0.0850005287921144,0.0224708243470584,0.124947315976036,1.41492233857684,0.647799844510735
1.55555555555556,0.0023599106675521,0.0083077512808139,0.0444138477501008,0.0655205519005136,0.0519172020223243,0.14299809261367,1.28116712877466,0.643675475097659
1.57575757575758,0.00443823587310664,0.0136087225318618,0.0585987670484948,0.115016070176846,0.000762194552358499,0.268815264612675,1.32799015093022,0.778606415499445
1.5959595959596,0.0068015149483943,0.0178727495183293,0.0567407478661673,0.126683204563203,0.0534872465924294,0.193528927451358,1.28014246042741,0.717443068360672
1.61616161616162,0.00938962883858055,0.0207947369636675,0.041370555722234,0.0652323712933527,0.0307682716444426,0.0945594689341023,1.38354387682519,0.854949098147854
1.63636363636364,0.0118877826918972,0.0198238271440228,0.0150412709009098,0.0627792732766574,0.027131651331273,0.194492449797379,1.45525294783253,0.898972500580261
1.65656565656566,0.0146005789281197,0.0173703908772097,0.00174409375750847,0.117109952988212,0.0448725729943028,0.258710156204348,1.409200139635,0.702454096923436
1.67676767676768,0.0170506404898651,0.0135742708823285,0.000555738314248112,0.121483239213379,0.00900211869858123,0.132581951752469,1.36712359966485,0.79211548602391
1.6969696969697,0.0188573584984947,0.00790380612588891,0.0143236630825547,0.0923554717865242,0.0513009715411548,0.168235863701772,1.31756897123195,0.812590241646346
1.71717171717172,0.0201418978208042,0.00268345643326551,0.0370429906711715,0.08618168094663,0.0453227241672517,0.320100953144347,1.50824956597173,0.835807004690775
1.73737373737374,0.0208881573652992,0.000201957457480414,0.056659313226921,0.11420708035628,0.0270515130275455,0.247703498133809,1.49441951685127,1.01034856372819
1.75757575757576,0.0208887194552077,0.000769647588832621,0.0563743409646164,0.149413964126478,0.0331189887362734,0.175312223576411,1.51401947970653,0.915831709295079
1.77777777777778,0.0201804277701954,0.000780925788739355,0.039293275122779,0.129549967134215,0.0301844095080376,0.317685120120034,1.72205397811516,1.02826115593724
1.7979797979798,0.019140151159781,0.00597447314962977,0.0197126069416164,0.0838376313666243,0.0663595551899181,0.337496748853665,1.54094583753065,1.08916077415232
1.81818181818182,0.0175406078630165,0.0117155963434926,0.00288922129492882,0.120466477504911,0.0347560792699387,0.190917758582626,1.57076296644238,0.823090873769663
1.83838383838384,0.0153673952358307,0.0165550703139734,0.00270989503085138,0.154477549737384,0.024878811359537,0.20769962229383,1.55066755284143,0.90962408247967
1.85858585858586,0.0128703837985963,0.0203714956348312,0.0116461490247139,0.104001568835355,0.0412551846413781,0.277008599691966,1.51955139857743,0.950499271247842
1.87878787878788,0.00999992768973696,0.0203078105553888,0.0330720553211689,0.0780137092861775,0.0108241272926266,0.247444924699161,1.73304902799301,0.909229611598203
1.8989898989899,0.00724241756807368,0.0179500893412289,0.051701924257624,0.112491772370015,0.0540787119296075,0.171569346303306,1.6721987884575,1.1332067532066
1.91919191919192,0.00524234350736788,0.0153247244477174,0.0593073193940238,0.139185603539112,0.0325169760874132,0.237772811707388,1.59617799528528,0.956332015488796
1.93939393939394,0.00316200408928451,0.00993931211062072,0.0457687579142918,0.128393910954138,0.020682179016166,0.323834232152719,1.58069781632118,0.831950784362822
1.95959595959596,0.0013995351774498,0.00436750337640303,0.024002036370605,0.101945768441908,0.0267727890604142,0.204375806035704,1.63465793376716,0.984832045694367
1.97979797979798,2.75760659233561e-05,0.000980465092630799,0.00857744609581671,0.114331118475892,0.0236196230455885,0.16237585368117,1.75598614720798,0.89235428045592
2,0.00032970056904564,0.000853642657337239,0.00220280711415424,0.160891043573088,0.0743535307905901,0.281364780135072,1.69155548967479,0.979473528554687


==> Graphics/CnTableTentZank_p3.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,3.08468877661206e-05,8.90033540675988e-07,0.000253639509705539,0.000192036994830279,0.000836596141819382,0.000713065567612082,0.00526287352453963,0.00510046467151924
0.0404040404040404,7.03561165025766e-06,1.54965916181005e-05,1.45550822956958e-05,0.00277526773419885,0.00143721868964814,0.00469115688002773,0.0317880897119878,0.0213152153465013
0.0606060606060606,2.24628316619973e-05,6.20889789312507e-06,0.000141087064580862,0.000122380276713727,0.000343059315152257,0.000446215508582235,0.0113527309379533,0.00594856186606653
0.0808080808080808,7.57709244640861e-07,1.34908139717855e-05,5.46538279812978e-05,0.00209851409426548,0.00118312058702359,0.00405710411688344,0.0333920336976056,0.0199841075824748
0.101010101010101,2.42101242306276e-05,4.65003638960252e-05,0.000222922626551962,0.00098745774705621,0.000694902689295671,0.00126673435860327,0.00926980904416346,0.00055607710466394
0.121212121212121,2.66334600618013e-05,5.07925752522303e-05,0.000216320728410837,0.00186597663385433,0.000211522506893687,0.00252712744290298,0.0305457361432591,0.0197133793169476
0.141414141414141,1.30370348049882e-05,3.36296149651728e-06,0.000173150475938409,0.00131729900666826,0.000706327009208706,0.000598194582813041,0.0109034333176251,0.00234659423879663
0.161616161616162,7.75692262956515e-06,2.15998697617537e-06,0.000116791933291543,0.00123150055341647,0.000157983763960913,0.00391363110879117,0.037734112435958,0.0184885577829348
0.181818181818182,1.47184060972523e-05,1.82802343432418e-05,6.63318586845383e-05,0.00166310582427297,0.00026506870503331,0.0043451132658886,0.0428795934283987,0.0195395224498248
0.202020202020202,1.71880777689328e-05,4.05629988967163e-06,0.000155361060659899,0.00162926564682594,2.76968479676464e-05,0.00568635390593463,0.0473017808087384,0.0227049833113795
0.222222222222222,1.82920103371247e-05,4.55803775145889e-06,0.000330264259143684,0.0040384106920154,0.00118565356029951,0.0108444805244333,0.0742053149635079,0.0399664011718406
0.242424242424242,2.84628825713218e-05,4.88478556538194e-06,0.000153596166755071,0.00172610257563034,0.000518093932823777,0.00560917381360123,0.0539312153916617,0.0235128459909356
0.262626262626263,2.50549952753967e-05,1.03105865108334e-05,0.000285965368861484,0.00371942457030953,0.000475291270852612,0.0101059845196837,0.0763206420013334,0.0378300642094566
0.282828282828283,2.24057984238864e-05,1.35250254161832e-05,0.000154684370908533,0.00066426543496844,0.000714009155125895,0.00468367127274909,0.0517632917774599,0.0220032468668216
0.303030303030303,1.49247311835977e-05,8.29497673184293e-06,0.000127352363990596,0.00284211522657784,0.000612515730997758,0.00810873504881016,0.073804448108777,0.0371923580183928
0.323232323232323,1.30497540229174e-05,1.28374044220766e-05,5.18074239792821e-05,0.00032361337091179,0.000654563118829191,0.00308911672674092,0.0535292903376486,0.0230878959370801
0.343434343434343,4.81231827218522e-06,4.48892925603072e-06,6.97190818642167e-05,0.00274266030673664,0.000708549256098651,0.00843278401560831,0.0800865629297932,0.0405854300613926
0.363636363636364,1.41466923981347e-05,1.41629836636761e-07,4.40226512009397e-05,0.00313803081558597,0.000738870762171027,0.00774526926055458,0.0848891736043353,0.0438551905734358
0.383838383838384,3.78993535216531e-06,2.18339411985496e-06,6.44255705435613e-06,0.00310272264275976,0.00093168949570226,0.00884325789289688,0.090453381724988,0.0461834211508004
0.404040404040404,3.96818383809088e-06,1.00777089936992e-05,6.10883339863313e-05,0.0057248255258274,0.00206381795438184,0.014018753609034,0.117106397859201,0.063948288003927
0.424242424242424,4.22697799611728e-06,2.04316404521911e-05,9.1158746079328e-05,0.00295886707276693,0.00137996561089999,0.00816334874503163,0.0960220414501255,0.0494868570512425
0.444444444444444,2.25775710466094e-05,4.36572421331404e-06,5.74784839272542e-05,0.00509864233843978,0.0021511096386261,0.0127836100586628,0.119075465519491,0.0622504783212743
0.464646464646465,5.12299318119737e-05,3.71483380667207e-05,0.000542508934091537,0.00143244424036459,0.00131441783002806,0.00763334274569312,0.093877736155196,0.0446394212274771
0.484848484848485,1.47520821676511e-05,1.32986341381106e-05,0.00011800240167637,0.00434833982258264,0.00103718012756855,0.013304017081311,0.119671328826959,0.0573612175036376
0.505050505050505,5.23383813218585e-05,2.23017038349367e-05,0.000386225450903198,0.00281628366911691,0.00113896736456222,0.00947986592696178,0.10520148380285,0.0412136020441147
0.525252525252525,0.000168600060567867,9.66073532404189e-05,0.00137317146756897,0.00711252340439816,0.00448848731456966,0.0066448502059434,0.143751353345705,0.0637798716514605
0.545454545454545,1.53994376592231e-05,7.56856656443689e-05,5.63612814745956e-06,0.00421440545868979,0.00301009984134481,0.0076150643710877,0.136579010290735,0.0683363278541847
0.565656565656566,6.53998017805193e-05,0.000114121470656344,0.00028574143134202,0.00315807207008786,0.00237619176270048,0.00799160114429532,0.13157333151698,0.0744715517297194
0.585858585858586,7.10817494348642e-05,0.000153952201936775,0.000202110724740921,0.00642304836357609,0.000533432972000825,0.0219600662163212,0.150374530936086,0.0890156024529163
0.606060606060606,2.61464366752526e-05,5.19274344832051e-05,2.88813800391518e-05,0.00426790810348009,0.000446492666427152,0.0144885167475987,0.138565116466057,0.0801930567500859
0.626262626262626,5.3704331231023e-05,0.000146947813397366,0.000447675755095678,0.0079157850480533,0.00344421929548398,0.0198741884901022,0.164368952619213,0.0835332185356788
0.646464646464647,1.97146206294083e-05,8.53987662902285e-05,0.000444341615520477,0.00327992411385383,0.00083489981786489,0.00830544203141196,0.137290532798267,0.0611877055361455
0.666666666666667,8.00136090794456e-06,4.99113021541191e-05,0.000432332323501387,0.00543492761879156,0.0014400747235307,0.014577340310077,0.152412933106353,0.0723508167593762
0.686868686868687,2.90545746609963e-05,6.35811201476087e-05,0.00038804582618519,0.00256403487857488,0.000883791636586329,0.0107542279883346,0.13623628915416,0.0663379909752372
0.707070707070707,2.87505213508602e-05,4.02899733193719e-05,1.36753509132892e-05,0.00553500581204609,0.000520313257918504,0.0179415711070903,0.172012089230306,0.0918774503196114
0.727272727272727,3.69446418180894e-05,2.47800952444138e-05,0.000170690967122763,0.00496009745177841,0.000138077180621201,0.0178734436237344,0.181819456674026,0.0923316112647679
0.747474747474748,1.81452501535094e-05,3.73363117852016e-05,0.000589006428476432,0.00786980233161857,0.00266352630731003,0.0254020425131463,0.194430863141892,0.108855400301028
0.767676767676768,2.56300895589171e-05,0.000202576486966393,0.0016797374116621,0.014333384998053,0.0085359729082303,0.0445964625386623,0.242150458417755,0.155574602113484
0.787878787878788,2.43007527910144e-06,0.000101425926875243,0.000892371420477643,0.00994784170810142,0.00501287003470472,0.0340097524686437,0.212135059727516,0.130354635446267
0.808080808080808,9.76955331221595e-05,0.000331656394053557,0.00179078838277933,0.00556044187559901,0.00291953071163752,0.0222868003647975,0.217463125364775,0.122535599748462
0.828282828282828,3.96657445813083e-05,9.05527392254277e-05,0.000536935711480447,0.0032917811429426,0.00178266403580888,0.0128090708041972,0.180576742549186,0.0884362033913194
0.848484848484849,0.000126148623881183,0.00041212682873461,0.00201324622495396,0.0042461572190475,0.00136063825266812,0.00639423139960744,0.199555306298684,0.085262450579497
0.868686868686869,6.43367877162387e-05,0.000166855838734999,0.00033287040170218,0.00619843397900103,0.00327794092401608,0.0154297689533264,0.181611473240115,0.0789479952067262
0.888888888888889,7.69047261406608e-05,0.000220056358872194,0.000536116145440664,0.00934809057565538,0.00466932888479763,0.023613120618139,0.205266879867601,0.103277957353696
0.909090909090909,0.000102491196575625,0.000209538633920862,0.000124251275225596,0.00723319425471484,0.000523125433246335,0.0269799644236595,0.200351510124449,0.111633315808945
0.929292929292929,2.93910963116361e-05,5.00582446998228e-05,9.63633853726453e-05,0.0073261090989326,0.00159397307616994,0.0243759400196802,0.205141659197548,0.106370731724221
0.94949494949495,8.44571352451012e-05,0.000100608706685481,0.000601879094884887,0.00830852121661354,0.00359096444177173,0.0236884912736374,0.244336267749165,0.129746532120283
0.96969696969697,5.54115486590426e-06,5.25042091794492e-05,0.000216219042997943,0.00729105494241603,0.0038308453449522,0.0163257438122461,0.240453994742363,0.120677916242765
0.98989898989899,0.000176927498368686,6.38016658708418e-05,0.00136180741078087,0.0109553686377379,0.00755338585489701,0.0149538045690822,0.267135477182106,0.150976311542222
1.01010101010101,0.000100618689451331,9.46042516965086e-05,0.000760301693569067,0.00954957240715999,8.31385257683267e-05,0.0220091448152927,0.238344523247348,0.114730690399012
1.03030303030303,8.42359024576034e-05,6.4869047242527e-05,0.000929067040348982,0.0110403682972594,0.000353017188310206,0.0274945679817641,0.259277145334991,0.126455895718923
1.05050505050505,8.85375819368655e-05,0.000107953708194147,0.000421290318069334,0.0051497906356527,0.00107697144108566,0.0229531999345979,0.23029903920888,0.104235303448383
1.07070707070707,3.66540706955511e-05,4.94859652679532e-05,0.000111958531846887,0.00829989624301782,0.00209046964065253,0.0270858710597466,0.256954583004853,0.124402823516205
1.09090909090909,6.69418547552267e-05,6.04463182844598e-05,6.83096320202965e-05,0.00878401111571242,0.00211790473549195,0.0284888438393338,0.263344720061633,0.126867875167462
1.11111111111111,6.77375279849268e-05,0.000182569363432676,0.000368708034233366,0.00728984187450337,0.00502960654968649,0.0265274298515751,0.265195861921509,0.120922442525907
1.13131313131313,2.39584860444974e-06,8.81192099367146e-06,0.000308384567939692,0.0115458234280034,0.00455695539878323,0.0290249172814257,0.287908635979554,0.14327504413928
1.15151515151515,4.57682268752493e-05,0.000179003989351362,0.00096434975192821,0.0105291617291002,0.0018149457319564,0.0205681398984561,0.262090925814557,0.133005046205163
1.17171717171717,5.40450976341232e-05,0.00018948120674886,0.000834471322738797,0.011885548812289,0.0008770497779516,0.0308452249081764,0.280564223093819,0.159958011796033
1.19191919191919,6.62213300669351e-06,2.15845696555226e-05,0.000243552851384654,0.00745964835424196,0.00230418013006571,0.0274842478491565,0.26244703029349,0.137402132519204
1.21212121212121,2.44658854454041e-06,6.49520824451941e-05,0.000810758468861379,0.00857662594611695,0.00490336326562619,0.0342205718311081,0.28552018327772,0.150650744196783
1.23232323232323,2.67152646292969e-05,2.39894246503861e-05,4.76843371017182e-05,0.00866707672704301,2.8308455021275e-05,0.0213917179112929,0.272406661319997,0.123433186246335
1.25252525252525,3.39785109393431e-05,1.91637414866419e-05,0.00023362851982768,0.0106156595466678,0.00188501441314157,0.028671727432087,0.29545547752062,0.14413759238402
1.27272727272727,1.58255785025717e-05,1.80597400906457e-05,0.000198845572383002,0.0108175184524601,0.00155627586418662,0.0290395795472413,0.300509883766618,0.146890818356419
1.29292929292929,8.81731049093834e-06,4.49812912074326e-05,0.000547715042886044,0.0096608049455288,0.00388878039944169,0.0328727073403948,0.301752190676603,0.156860639714169
1.31313131313131,2.23525120874321e-05,6.60200413891782e-05,4.75346854951571e-05,0.0133183690743232,0.00296255884010425,0.0355264760582093,0.328332908623374,0.17242290168082
1.33333333333333,7.2677307620073e-06,2.948880153878e-05,0.000264261661245355,0.0105664560743889,0.0030178063810012,0.0299808647391278,0.309632827911972,0.156577131052511
1.35353535353535,1.73315489947611e-06,3.50064628803643e-05,0.000125451216790443,0.0124648026908118,0.0036669940044853,0.0351169144097476,0.331648502492638,0.171456933312928
1.37373737373737,2.86476163264455e-05,9.27868195919339e-05,0.00042526342059377,0.0105542360198376,0.00198360517261084,0.0263030352521149,0.305004113781484,0.157691779549016
1.39393939393939,1.50996891813168e-05,5.80626320357321e-05,4.38641074618763e-05,0.0115839252454372,0.00420840160353948,0.0321965655966937,0.330731727958436,0.166669450087177
1.41414141414141,1.12702852542796e-05,5.55359056074757e-07,0.000123148729604971,0.00878730011516883,0.00278480580822686,0.0283718448234088,0.311411949761394,0.153172906914765
1.43434343434343,4.59231560521527e-05,5.3056704303139e-05,8.79909317293953e-05,0.0114002181598117,0.00294578385422716,0.0346974782790914,0.339141877006089,0.171063931677162
1.45454545454545,1.05572011249462e-05,4.67753829894744e-05,0.000116785191352423,0.0127314603945502,0.00380128270137266,0.0318368853958581,0.341037272041453,0.179119381485298
1.47474747474747,9.64571171105206e-05,5.97282486370204e-05,0.00057841158511029,0.0108092660308726,0.00479945577459666,0.0335429378730565,0.345250002116666,0.175738212092906
1.4949494949495,0.000172439891530125,3.35589013848709e-05,0.00175986667342361,0.0155735524849002,0.00043780096716328,0.0488125697655287,0.383513924357618,0.17949168724821
1.51515151515152,0.000113995133342079,0.000108699135337022,0.000824156781873051,0.015573634269802,0.00524325155417826,0.0309263256199225,0.385503681245593,0.181127767812258
1.53535353535354,0.000212674258512082,0.000147541551998031,0.00161379913412708,0.0188118607636049,0.00833034916730551,0.031897815762836,0.416628354598462,0.183379241864822
1.55555555555556,7.44530290815864e-05,0.000181632036662805,0.000181120902536431,0.0103797502886722,0.00529768808634526,0.0252784657568562,0.358988030084399,0.173935179065083
1.57575757575758,8.67597520999494e-05,0.000142527166490239,0.000318168561932981,0.0122157724300349,0.00579405860771804,0.0305425495810779,0.365908743405619,0.194209536461236
1.5959595959596,3.76398089791507e-05,7.31551192670771e-05,0.00028183961177462,0.00945502426091031,0.00163905553429537,0.030910982258703,0.348725096955619,0.194563476813018
1.61616161616162,5.03127132117649e-05,0.000147718909652752,0.000431284012807078,0.0112352337103791,0.0021307817130208,0.033545863694504,0.399541929538834,0.225094939928471
1.63636363636364,1.43396875696893e-05,1.62911215289755e-05,0.00017494426742338,0.012531943993345,0.00249779506689835,0.0362569435151502,0.404466636384122,0.207910404326001
1.65656565656566,5.27100348658913e-05,0.00014179997895708,0.000559755684780318,0.0144382817753962,0.00388213841787325,0.0411248875434755,0.381634872848432,0.189526630167107
1.67676767676768,1.83252693903034e-05,0.000118718188253777,0.000894651270635603,0.0169285218996149,0.00633684374525144,0.0438580155128566,0.390322641769825,0.194341366488841
1.6969696969697,1.44793809920213e-05,3.86318724444575e-06,0.000308077068923333,0.0136269687216294,0.00335383502740391,0.0407775743328607,0.384343308809536,0.196892026941234
1.71717171717172,5.47763518759801e-05,0.000124974335233811,0.000662332696124537,0.0133723332013863,0.000980290574268286,0.0396984001455301,0.432106504640709,0.22742263921411
1.73737373737374,2.87516011657193e-05,2.88240098713696e-05,0.000142799881548133,0.0132390110884487,0.00293066167175945,0.0426528044736244,0.422098113275142,0.224224097848296
1.75757575757576,5.08410588203579e-06,0.00010451681042396,0.00105976646033392,0.0183750677188173,0.00734541559506749,0.0577159811483579,0.457047422178158,0.257035045755339
1.77777777777778,6.76098233555663e-05,0.000335906877025057,0.00261340258719481,0.0223930394335065,0.0138282247048409,0.0747118454842955,0.468398617573921,0.288772469644889
1.7979797979798,2.73235483258215e-05,7.56476079745001e-06,0.000310539355638495,0.0182843872847558,0.00644130358237287,0.0598761953461262,0.458296763488601,0.261232873240013
1.81818181818182,0.00011672127673411,0.000438947105876507,0.0022954596366157,0.0133270050441882,0.00131831500242036,0.0488548596615472,0.440233649036291,0.241691494226284
1.83838383838384,5.1171853326711e-05,0.000149668379831877,0.000935342842641118,0.0130719495402549,0.00078994546789966,0.0408114965091762,0.437605424299973,0.224321114094889
1.85858585858586,0.000151595767464802,0.000479828127664527,0.00208328110210202,0.0123464815573336,0.00170595202549343,0.0306192804613228,0.480782760895261,0.235086754669406
1.87878787878788,3.0817231271467e-05,0.000137518628403931,0.00080373035602461,0.0126670210509205,0.00381869890596465,0.0326593366553794,0.470814988099274,0.238327850263569
1.8989898989899,0.000155294673237495,0.000376680871732866,0.000291354475527441,0.0190011045128268,0.0101039871999341,0.0419594217661336,0.463601275541352,0.236204168841955
1.91919191919192,5.44932677711244e-05,4.41032939921673e-05,0.00026911004923962,0.0153582845017299,0.00389937772615188,0.0464360632733235,0.412111355735294,0.207231926387743
1.93939393939394,8.55814379343709e-05,0.000129738294294916,0.000367981460867796,0.0182075800099696,0.00440785842860446,0.0527743786888272,0.433622211418217,0.20487729222842
1.95959595959596,8.9434105729648e-06,1.70695847586813e-05,0.000157347581174784,0.0135988671992292,0.00331361842529982,0.0423044590026033,0.439048241342846,0.204503947650268
1.97979797979798,7.71520389932589e-05,6.85077357001259e-05,0.000707365499505558,0.014795060886507,0.00412786237338036,0.0431915117549584,0.483517577673113,0.247872201020247
2,0.000406963791435732,8.68641120841967e-06,0.00357470790525904,0.0164629372470553,0.0162500206734145,0.0218941735824311,0.484589634870942,0.296967146127296


==> Graphics/CnTableTentZank_p4.csv <==
phyT,c1,c2,c3,c5,c6,c7,c9,c10
0.0202020202020202,0.0018603149823012,0.00196449371066737,0.00503969673061609,0.0487045082306698,0.0676216831600732,0.0432740283239237,0.170350863749794,0.203915587168876
0.0404040404040404,0.00441345541188524,0.00775943584905295,0.00874109388024372,0.100362134941319,0.110213288974764,0.15738765750581,0.0449854085397251,0.0364593206047832
0.0606060606060606,0.00732656540813184,0.0159107682458496,0.0357583475034306,0.0584531206551644,0.0682696289229895,0.0719182450682166,0.053670254047025,0.0317722654230766
0.0808080808080808,0.0104637083053363,0.0244781616990185,0.0603173289679456,0.00277313897264473,0.00262730590221864,0.00878973620412072,0.154651117768637,0.196560277641581
0.101010101010101,0.0135680122808088,0.0309366499353962,0.0676607286885168,0.0346711106985784,0.002859293231744,0.108607646056683,0.0220429632930817,0.00899767885084351
0.121212121212121,0.0164042850446165,0.0340037135764555,0.0549451463160735,0.0985582041868091,0.0709812495420965,0.141868347509544,0.155979414124924,0.0936498672496915
0.141414141414141,0.0189071472057547,0.0325557074155337,0.0305109692671647,0.0699889802280525,0.111744865370067,0.0163263221689025,0.0562444646055788,0.162751435703662
0.161616161616162,0.0207930071951533,0.0273424528206616,0.00587130526405355,0.0040865048115637,0.06628078668404,0.0212296408278055,0.0364149826058402,0.03478609367428
0.181818181818182,0.0220152944774916,0.0198506829124268,0.00603227304055773,0.0267041487215018,1.65370727240352e-05,0.156517187907123,0.128190803126374,0.156981509267061
0.202020202020202,0.0224486358605794,0.0113395166372218,0.00284343832659071,0.0969119429066895,0.000655478610907603,0.0867423162588139,0.00163188278884348,0.112644507779937
0.222222222222222,0.0221120770778288,0.00436322677238135,0.0274984181436602,0.0770233977711949,0.0725306540035737,0.0170972053382309,0.134122928047251,0.0311720791331105
0.242424242424242,0.0210487264789892,0.000443550207834883,0.0542622885080782,0.0110360825929938,0.11211632937622,0.0947568857262664,0.0321421116551587,0.190987305106863
0.262626262626263,0.0192212703178437,0.000742149458353917,0.066715634007951,0.0205462993930941,0.0622095338322719,0.141261043106546,0.0774158640730252,0.0451552941161847
0.282828282828283,0.0168245510722955,0.00528209034431148,0.0581954584357535,0.0907724183401698,0.00618737537483695,0.0159332044789098,0.103093341633115,0.0111929404996718
0.303030303030303,0.0140178419019573,0.0129050430054816,0.0357425781361233,0.0842137447080596,0.0014163731703303,0.0212665140031259,0.021154371404559,0.19460102688189
0.323232323232323,0.0110032801799702,0.0214525055614508,0.0113613039567295,0.0168606214203955,0.0820342580993118,0.149791254933708,0.160938427103519,0.00967746236888998
0.343434343434343,0.00789984811852474,0.0289678986725691,0.0039570669393281,0.00977705462090401,0.111938329408596,0.087067829536613,0.000546746814215212,0.0871989248928694
0.363636363636364,0.00496672504203222,0.0333952552681328,0.000402870049902781,0.0833514421550545,0.0583286108549367,0.00816024668381276,0.0638086407726137,0.150572152792199
0.383838383838384,0.00234512067809647,0.0335198902917938,0.0218586818951892,0.0915859056007427,0.00632305101363106,0.0920918568438318,0.112984702476445,0.0350738612112944
0.404040404040404,0.000195057219860173,0.0296496579929529,0.0489208439547169,0.0223739459786894,0.00325195297596237,0.141346363426346,0.0394203045917218,0.147647270608171
0.424242424242424,0.00126445022387715,0.0226612246541223,0.0652458762601878,0.00483236995831677,0.0818634615083078,0.0347018101662231,0.144011712329847,0.0923474074530105
0.444444444444444,0.00211947253896405,0.0143508771638522,0.0629576597113722,0.0763562620925695,0.111823006159053,0.0159030013803707,0.0124262946874288,0.0268444238961453
0.464646464646465,0.00214775254119817,0.0066589021509972,0.0435271236155869,0.0951692280920449,0.0541227796874318,0.139622720517292,0.0480311323919821,0.181522442077107
0.484848484848485,0.00135381057703121,0.00145761973683449,0.0177135881574948,0.0326676473244484,0.0079949358269558,0.0999584385963799,0.0875750534831036,0.0390010185065593
0.505050505050505,0.000372365600825152,4.65204758850075e-05,0.00280167468837844,0.00197605542837671,0.0116740420058403,0.0128232185673494,0.0200852330331202,0.0371961934773035
0.525252525252525,0.00250920332959913,0.00304848271565129,0.00448467169114761,0.0662553633278787,0.0854889542415476,0.064332622329095,0.119264805349002,0.153866565761769
0.545454545454545,0.00534444579242145,0.00993742166169028,0.0117638433242104,0.104143231627172,0.101956546514059,0.16511063313164,0.0227584766868097,0.019843492524137
0.565656565656566,0.00827697336500317,0.0183657655524953,0.0407090571659622,0.0398955645280773,0.0470799160606275,0.0388124839644993,0.0906223420517566,0.0826637471104957
0.585858585858586,0.0113343533737278,0.0265159355017435,0.063484652894869,0.0013242721884889,0.00371957373316497,0.010818684858658,0.0598272059719685,0.140555957001858
0.606060606060606,0.0145007275580485,0.032768708015803,0.0679609693382593,0.0552505548799598,0.0113064946276023,0.15004006578032,0.0274642420349841,0.0189246565508738
0.626262626262626,0.0172081324867798,0.034256294746644,0.0514058718555388,0.0996357808712893,0.083944367696743,0.108239565949688,0.147905182418215,0.161025765456633
0.646464646464647,0.0194803015034319,0.0316965482726652,0.0237477673045566,0.0481778415070665,0.106253684237929,0.0150758779219087,0.0440147587594625,0.0736322304529105
0.666666666666667,0.0212026607060174,0.0256395983727165,0.000558814012664308,0.000470054904759881,0.0548402013090281,0.045837697176843,0.07060094160616,0.0254881462433378
0.686868686868687,0.0221317435792829,0.01734681136473,0.00722889682523841,0.0467173294505277,0.00366927763338568,0.163482657089956,0.0671198658295332,0.173703803089665
0.707070707070707,0.0223296592006309,0.00915685248002985,0.00807881721947208,0.103524288403863,0.0177047049741979,0.0480022305712563,0.0502127857671435,0.0482226166323399
0.727272727272727,0.0217921496943372,0.0029006525292906,0.0372824573358499,0.06080535837102,0.0960681533476808,0.00698203058662183,0.131792292465008,0.0248473522357904
0.747474747474748,0.0204344092076254,6.63442062075556e-06,0.0615522804905668,0.000463879885902205,0.102035538984099,0.143310258524992,0.0406581768200555,0.166102553088554
0.767676767676768,0.0184794262888102,0.00131430773498984,0.0684009673569087,0.0309906150917152,0.0378931888202556,0.107791077735829,0.0405015621526932,0.0599549450869467
0.787878787878788,0.0161289416761543,0.00703143005280482,0.0572670409792143,0.103280023651627,0.00848875147475436,0.0111491966872244,0.0202959889547302,0.0733726586885798
0.808080808080808,0.0133395550300524,0.0153013040516675,0.0325220378741435,0.0710179080865649,0.0283130177162038,0.0866384656290121,0.0158810662043752,0.106108114522771
0.828282828282828,0.0102026508227344,0.023527009771353,0.00397340401242728,0.00259647852253096,0.0938558306114071,0.169189125886244,0.0955809288106283,0.0387626939069587
0.848484848484849,0.00721222478500501,0.0305799847323314,0.00647818527916705,0.0283573721765795,0.0926826394825865,0.0514489038554204,0.0435217288746931,0.131887634932596
0.868686868686869,0.00445098953607938,0.0343367700110119,0.00602654981247792,0.0928636729877114,0.0303398542184076,0.0146508820356863,0.109334053001334,0.0965595711765392
0.888888888888889,0.0018617917909228,0.0331645943445006,0.0326573162012206,0.0729432481709229,0.0106236925293815,0.122461770690868,0.011026040319555,0.0529476039130196
0.909090909090909,0.000181392531609387,0.0279705376900819,0.0591526662838129,0.0107492279021504,0.0234178970898876,0.138290926024508,0.0233594716024578,0.148512123589782
0.929292929292929,0.00139014307255214,0.0206929740494774,0.0699071061811435,0.0192371199702266,0.090145196395538,0.00592854774852739,0.103367484096587,0.00926931682104991
0.94949494949495,0.00204980859023762,0.0121193519373827,0.0602172071161334,0.0915349361293224,0.0972301981615123,0.058541429551136,0.0762717712729219,0.0114985103263763
0.96969696969697,0.00190645051168451,0.00480379800474831,0.0366485083967446,0.0847790929608912,0.0371729699431226,0.169353748484937,0.0788546119495952,0.155621409781227
0.98989898989899,0.000861526594567164,0.000657845249180695,0.010562203385379,0.0168718432019194,0.01018202494986,0.0643605865824936,0.020140108201946,0.0163067118200677
1.01010101010101,0.000767347376550572,0.000411081640210055,0.00430545503342661,0.00863110241027194,0.0248759066151023,0.0134475987448535,0.0475644626303592,0.0481804754321457
1.03030303030303,0.00319233417430668,0.00434418496711558,0.00148336357872355,0.0809215703718176,0.100524656123463,0.11405284084647,0.0775095685632,0.124249930407247
1.05050505050505,0.00581896046900747,0.0117580098065137,0.0216176526044091,0.0910636479695639,0.0996619179761873,0.132524134149661,0.0648172429983978,0.0404430678498399
1.07070707070707,0.00878945811149404,0.0205133013516228,0.0497784962086329,0.022859593446221,0.0334116933786231,0.00243129748795773,0.0534757377057328,0.128971477060764
1.09090909090909,0.012137239841043,0.0276564523951707,0.0668008086695878,0.00638511752854096,0.0162598833498994,0.0318220770211101,0.00584089998514644,0.090733882687383
1.11111111111111,0.0150337021619383,0.0329919804857498,0.0634852931803976,0.0752220175463012,0.0299010974766342,0.160675641001231,0.00655971738786673,0.0412063131628827
1.13131313131313,0.0176707609001388,0.0339053469089895,0.0429950004146062,0.0922378796921889,0.102441249940209,0.0775301670573291,0.0710319120452099,0.148107119199342
1.15151515151515,0.0199602872941837,0.0300948674462523,0.0181261572657943,0.0326362905454531,0.0977041196459882,0.0213481778453113,0.077101053623841,0.0161332124796181
1.17171717171717,0.0214867492385853,0.023759035005531,0.00224702287563128,0.00240437120294799,0.0303115222608861,0.101257252944306,0.0893659707080593,0.000667723448233497
1.19191919191919,0.022303702578612,0.015507071252943,0.00443562790751295,0.0632326120814936,0.0132327677289614,0.136408787620781,0.0332928908738716,0.155521762309983
1.21212121212121,0.0223763604734628,0.00756480543249118,0.0138166732232988,0.0991130141893375,0.0329690251727928,0.0160308266246869,0.0294390421380122,0.0223195625346126
1.23232323232323,0.0216649667838838,0.00193242156628125,0.0419883285366129,0.0427177103742682,0.104379245569578,0.0173666068666848,0.0771316257638147,0.0657624357323146
1.25252525252525,0.0202065317633924,1.71186357883166e-05,0.0630597329753947,0.00183026830274535,0.0943905892515048,0.142441221427663,0.096116134455635,0.120288609812382
1.27272727272727,0.0181067843279691,0.00251435873289923,0.0645262469409302,0.0568341858372389,0.0234889975544357,0.0777111634958644,0.077979781256931,0.0674311027160279
1.29292929292929,0.0154631000646663,0.00881441021559668,0.0482117727980705,0.102287792331346,0.0145559747442828,0.0107860091665123,0.0268897687531847,0.140442427699099
1.31313131313131,0.0125304383573986,0.0171494093110486,0.0230006172082647,0.0468989016788323,0.0384003635368472,0.0885873282439249,0.0344164593051174,0.0672816143620255
1.33333333333333,0.00950264460679743,0.0252819155311848,0.00241433595998464,0.00141355861062151,0.109959092983009,0.135661990523346,0.051312050383502,0.0695797409917325
1.35353535353535,0.00638241900276387,0.0317051870755391,0.00468464597626063,0.0463884606132544,0.0928890062623839,0.027655997029504,0.0805016992904626,0.179538456084468
1.37373737373737,0.00363629648793458,0.03383923526308,0.00965233041811551,0.0998575793632233,0.0194776613867627,0.00890137778077022,0.0553104309370136,0.00613052675518062
1.39393939393939,0.00115820819229278,0.0321850978842475,0.0355090729861249,0.0575932858098123,0.0128448843874511,0.140224511020762,0.0532310444279661,0.024779741570096
1.41414141414141,0.00059820224345329,0.0263795781238521,0.0593528972602388,0.0015149629615151,0.0410638466120064,0.0966786404375698,0.0029283648105937,0.166268400284591
1.43434343434343,0.00179618440200063,0.018515473565869,0.0667078139680217,0.0330721643439514,0.108259404112751,0.0111994960417054,0.0250753701208142,0.0471941245102036
1.45454545454545,0.00229503842581102,0.0104443195813776,0.0549766461219246,0.100224320809724,0.0895270239956174,0.0749536625156673,0.0992767778191912,0.0559695427498837
1.47474747474747,0.00183622366609164,0.00364655892104786,0.0305510618636667,0.0694209107215921,0.018783000994657,0.144817340128941,0.0776928486920965,0.137903771737242
1.4949494949495,0.000528430583925819,0.000188852176604202,0.00534778803991293,0.00224836918277439,0.0107934594629653,0.0234436662710212,0.0832746698561928,0.0690411064316775
1.51515151515152,0.00134093976492939,0.000985728969523784,0.00585216574264527,0.0244207521108058,0.0477286515076156,0.00504573903264723,0.0241758475236778,0.117564388414034
1.53535353535354,0.00384690965696107,0.00605863586445718,0.00181545952123069,0.0997542826889818,0.106859344724693,0.143113268098484,0.0188268671423547,0.0583344720744051
1.55555555555556,0.00682561997543373,0.0140699403211248,0.0258755022088532,0.0748393204484205,0.077228769731148,0.115691370362475,0.119812299119184,0.0662543249912834
1.57575757575758,0.00988836380478878,0.0228017634122831,0.0534685940351831,0.00817007612222261,0.0142964868626071,0.0182972303524932,0.0559623017932697,0.12850399915277
1.5959595959596,0.0128636101498902,0.0298079489662438,0.0681544444108368,0.0215697249770299,0.00305271401904147,0.0774659583855225,0.0673661424754224,0.0255001460257114
1.61616161616162,0.0158968710651587,0.0339685381969838,0.0619541193008342,0.0861710831842469,0.0468831322472814,0.148126769748394,0.0218977349049893,0.0269017954593157
1.63636363636364,0.0184492227907442,0.0337945762773756,0.0387520689392388,0.079013235940468,0.104659342285031,0.0299193854072151,0.00536865516286862,0.138569654325077
1.65656565656566,0.0204030969554152,0.0289669559773724,0.0103173622981069,0.0166098109837384,0.0868122745449642,0.0136101371684483,0.0816810235371249,0.0204652392458085
1.67676767676768,0.0217321481659246,0.0215507844618874,0.00664149683992636,0.00757152365949507,0.0187753722821441,0.122003096129218,0.0446460325281086,0.0325614479804768
1.6969696969697,0.0223312559487522,0.0132959012912278,0.00126992010908373,0.087390161749871,0.00266494445101359,0.128729930157125,0.0923652113295637,0.129445871137514
1.71717171717172,0.0221548551622964,0.00573024955364566,0.0223898586733423,0.0947253026681941,0.0597888913526311,0.0113533606524743,0.00632646205834348,0.0492481430024447
1.73737373737374,0.0211753429082589,0.000927418368065347,0.050824559193472,0.0198613214528637,0.108479385688888,0.0495267172914826,0.0340955287059892,0.0865083813438124
1.75757575757576,0.0195194475855654,0.000120269401099251,0.0672816363112819,0.000831974414776244,0.0740525350854215,0.151328220144314,0.136144072906193,0.032275341117966
1.77777777777778,0.0173259544876904,0.00361662585112686,0.0646633316891035,0.0744225618347669,0.00573726423027278,0.0328683013235912,0.0366672230465428,0.095436900998907
1.7979797979798,0.0147684550029594,0.0109613580036053,0.0460045816986163,0.0961677750651605,0.00322769435271333,0.00912034134641775,0.142867491458461,0.100295577896939
1.81818181818182,0.0118760016446448,0.0198446742420313,0.018774005443111,0.0316798913805852,0.0676840297818827,0.152547512387989,0.0127321783778255,0.0243432258658492
1.83838383838384,0.00866751710543645,0.0273307065049712,0.00408432536210595,0.00427501964185346,0.106502361638495,0.125258859370693,0.0150701901518031,0.0043524025200038
1.85858585858586,0.0057542494279547,0.0328542544231813,0.00362395581358956,0.0643787915247133,0.0641280214397849,0.00601702891291808,0.125213358218903,0.128361684327765
1.87878787878788,0.00311746734756512,0.0343607038733818,0.0179050682904086,0.0940816265350516,0.00192307983991464,0.0403642387604969,0.0466422355423526,0.0414286068801697
1.8989898989899,0.000875658122340481,0.0313254812889657,0.0477238103832206,0.0388969770157922,0.00619183396125089,0.169759774670984,0.104032365207381,0.0626577548031751
1.91919191919192,0.000971768349116531,0.0244549647016017,0.0676944775670702,0.0039063917457701,0.0594113268076925,0.0530381244319113,0.000984517341254096,0.0803248636193589
1.93939393939394,0.00181350688098624,0.0163181141112197,0.0670114306208581,0.0563678495065483,0.106398717815777,0.0141312608117358,0.0335424763917665,0.0772933312874464
1.95959595959596,0.00194670552146204,0.00833972246875478,0.0486447119596183,0.107184317219782,0.0735337785269103,0.1442296593747,0.096807682919982,0.0780761127272458
1.97979797979798,0.00151186813579713,0.00230819268760905,0.0234119868659657,0.047996777631119,0.00316530895714445,0.129757541122069,0.0165798439836021,0.040884665813175
2,0.000491310406752188,3.74758115039911e-05,0.00439237158365342,0.00307958335191043,0.0139566032122263,0.0195319521790419,0.143364095920214,0.117365695679076


==> Graphics/ErrorEnergyTable.csv <==
t,p1,p2,p3,p4,p1Sign,p2Sign,p3Sign,p4Sign
0,0.0123288954065219,4.94883078063828e-05,1.4392167524405e-07,1.21308257261418e-11,-1,1,1,1
0.204081632653061,0.00260043085083571,8.13720634636614e-07,2.78427252014139e-08,2.19333968292365e-11,-1,1,-1,1
0.408163265306122,0.00516528389675852,2.79892302186083e-06,9.74387403301916e-08,6.03157613849352e-12,1,-1,1,-1
0.612244897959184,0.00233518761097389,3.28188673865178e-05,5.92960544334026e-08,5.13050776264974e-10,1,-1,1,-1
0.816326530612245,0.000241503369272947,4.79960507662656e-05,4.72726039732472e-11,8.38460176368727e-10,-1,-1,-1,-1
1.02040816326531,0.00260236025427768,1.87840170578959e-05,6.56595729795994e-08,3.00303810345388e-10,1,-1,1,-1
1.22448979591837,0.000855484536425661,1.69425329409455e-07,1.78636590431849e-08,7.47773614902096e-12,1,-1,1,1
1.42857142857143,0.00793997199845197,7.822333978929e-06,9.71702326019595e-08,1.75050334984311e-10,-1,1,-1,1
1.63265306122449,0.00813775429660201,7.69231740307795e-05,1.83487288280327e-08,8.78786712727004e-10,-1,1,-1,1
1.83673469387755,0.00527409083917962,4.20600644788963e-05,4.8623021711705e-08,7.12652534651407e-10,-1,1,-1,1
2.04081632653061,0.00663442768050416,1.33504584262982e-06,1.14383350738037e-07,5.23832092624727e-11,-1,-1,-1,1
2.24489795918367,0.000224169389312713,6.18776267950853e-09,3.27709199481291e-09,1.01771148469538e-11,-1,-1,-1,1
2.44897959183673,0.00057948240101227,1.7057909418448e-05,1.81603203661261e-08,2.8891073320458e-10,1,-1,1,-1
2.6530612244898,0.00143361418251573,4.09801174319142e-05,2.9277850660095e-08,6.74695468926434e-10,-1,-1,-1,-1
2.85714285714286,0.00311850710849831,2.02924116130884e-05,6.78483024087994e-08,2.18451513714691e-10,1,-1,1,-1
3.06122448979592,0.00759985454637781,5.33197292997666e-06,1.04978735152522e-07,1.43475631441455e-10,1,1,1,1
3.26530612244898,0.000952734817998174,1.80593887283912e-07,3.29687891942242e-09,1.62090509506024e-11,-1,1,-1,1
3.46938775510204,0.0100238940972254,2.21032443603365e-05,7.53574437177752e-08,3.48130580674879e-10,1,1,1,1
3.6734693877551,0.00317936736290578,2.23164414778011e-06,5.42142803732906e-08,2.07053217079133e-10,1,1,1,1
3.87755102040816,0.00320480211555033,2.70007379021535e-05,6.64456629054513e-08,3.67590116975839e-10,-1,-1,-1,-1
4.08163265306122,0.00122253994724137,1.23086621116941e-05,2.70832214020032e-08,1.99673031487139e-10,-1,-1,-1,-1
4.28571428571429,0.000513320523181352,5.66450747964011e-07,1.03519614416603e-08,2.9884307174608e-12,-1,-1,-1,1
4.48979591836735,0.00486943651078602,1.26001264411285e-05,1.00969318167368e-07,1.44045816247099e-10,-1,-1,-1,-1
4.69387755102041,0.00288202481448967,9.87874578974273e-06,4.13090893263456e-08,3.32398303572178e-10,-1,1,-1,1
4.89795918367347,0.00843804125707046,5.24013825082876e-05,4.78202524404274e-08,7.36967100981487e-10,1,1,1,1
5.10204081632653,0.00860518349521351,1.33576786005395e-05,4.96229165410672e-08,1.97059324496114e-10,-1,1,-1,1
5.30612244897959,0.00265796357753842,1.81126985239594e-07,4.06655502814518e-08,1.84811510094572e-11,1,1,1,1
5.51020408163265,0.00462166046928286,1.49737071306552e-05,1.01696046779443e-07,1.86814536200006e-10,1,-1,1,-1
5.71428571428571,0.000248482603134197,4.65766317951637e-05,1.19779863211213e-08,7.86078406966875e-10,1,-1,1,-1
5.91836734693878,0.00095192408595282,3.63397433945988e-05,2.87819880400024e-08,6.2150485782112e-10,1,-1,1,-1
6.12244897959184,0.00295726383448452,5.08909628951423e-06,6.73643488758975e-08,6.35887445574855e-11,1,-1,1,-1
6.3265306122449,0.00338579941473442,3.01428132710063e-07,5.462565035234e-08,2.64961351524327e-11,-1,1,-1,1
6.53061224489796,0.0101928087177604,3.31180060198933e-05,7.70244855467618e-08,5.16651867676378e-10,-1,1,-1,1
6.73469387755102,0.000829273516946538,7.66181234178885e-05,1.38169853045146e-09,9.70607164432133e-10,1,1,1,1
6.93877551020408,0.00779709721611041,1.27565144330429e-05,1.0585773280483e-07,3.24823916779018e-10,-1,1,-1,1
7.14285714285714,0.0033694779469283,2.26363803218591e-06,6.73376472006415e-08,8.16778935130623e-12,-1,-1,-1,-1
7.3469387755102,0.00116427390660561,4.15587124744206e-06,3.0799718722021e-08,5.71621066612934e-11,1,-1,1,-1
7.55102040816327,0.000850386777893619,3.25940361272078e-05,1.64150419105089e-08,5.55399596864481e-10,-1,-1,-1,-1
7.75510204081633,3.96451251643383e-05,3.60978572076196e-05,4.37593584582883e-09,5.34027385712012e-10,-1,-1,1,-1
7.95918367346939,0.00640582361141725,3.15686734101779e-06,1.14211862078279e-07,5.74018434545756e-11,1,-1,1,1
8.16326530612245,0.0051135915197225,3.12523934229395e-06,4.71272995388354e-08,6.17388836255376e-11,1,1,1,1
8.36734693877551,0.00798954307790419,1.14170723818696e-05,1.63696936802547e-08,1.38066255073515e-10,1,1,1,1
8.57142857142857,0.00775291043931831,1.8796591041044e-05,9.60727582383761e-08,4.01854660140018e-10,1,1,1,1
8.77551020408163,0.00108295097010894,1.68670433113634e-05,1.75708230699468e-08,1.32594424751168e-10,-1,-1,-1,-1
8.97959183673469,0.00286519809145001,2.38431044129195e-05,6.42552454196565e-08,3.8202633953768e-10,-1,-1,-1,-1
9.18367346938776,2.9064311535417e-05,2.15766845910731e-06,1.81963915744036e-09,3.56451895164826e-11,-1,-1,1,-1
9.38775510204082,0.00259173517276267,6.79760258804628e-06,5.80349854459127e-08,1.01639941170512e-10,-1,-1,-1,-1
9.59183673469388,0.00540328209625953,8.21617262686556e-06,9.73785910526909e-08,6.87263472333418e-12,-1,-1,-1,-1
9.79591836734694,0.00239889863816121,3.48374699045021e-05,2.65310776899664e-08,6.52411826001306e-10,1,1,1,1
10,0.0122078383433224,5.09942542104785e-05,1.30066538132662e-07,2.0846212069611e-10,1,1,-1,-1


==> Graphics/ErrorTableCdiscBumpConvWide.csv <==
ht,L2P1,L2P2,L2P3,L2P4,H1sP1,H1sP2,H1sP3,H1sP4,h2L2,h3L2,h4L2,h5L2,h1H1s,h2H1s,h3H1s,h4H1s
0.0078125,0.0213303616070168,0.00860652572594044,0.00602052013626733,0.00722698837933042,0.204360230271912,0.0658590075842742,0.0433579784964485,0.0434919009258712,0.0413065008515082,8.49106015404428,195.303015501505,7510.81489544082,0.0606535556526522,6.58971234937321,178.370471529307,6264.5029043509
0.00390625,0.0075126778973651,0.00416272143159685,0.00298092372112526,0.00359129275086613,0.100147071135297,0.0308293476778953,0.0239388212569784,0.0264732604455892,0.010326625212877,1.06138251925554,12.2064384688441,234.712965482526,0.0303267778263261,1.6474280873433,22.2963089411634,391.531431521931
0.001953125,0.00229377282424586,0.00207495401572029,0.00149003910655257,0.00179267289274935,0.0409847466932522,0.01928325054752,0.0160359128043335,0.0177402460666668,0.00258165630321926,0.132672814906942,0.762902404302754,7.33478017132893,0.0151633889131631,0.411857021835826,2.78703861764542,24.4707144701207
0.0009765625,0.00062614288923228,0.0010369621241489,0.000745015188046535,0.000895743306199708,0.0144184232140407,0.0131888446871502,0.011082367520765,0.0122060502319947,0.000645414075804815,0.0165841018633677,0.0476814002689221,0.229211880354029,0.00758169445658153,0.102964255458956,0.348379827205678,1.52941965438254
0.00048828125,0.000160610982520426,0.000518331376474927,0.000372508954184773,0.000447740611286924,0.00489369932485309,0.00917663665647904,0.00774451622965143,0.00850993472107963,0.000161353518951204,0.00207301273292097,0.00298008751680763,0.0071628712610634,0.00379084722829077,0.0257410638647391,0.0435474784007097,0.095588728398909
0.000244140625,4.03383797378009e-05,0.000259126591615121,0.000186255469800477,0.000223839726908231,0.00189542361414538,0.00643526596618478,0.00544343480008871,0.00597429552493181,4.03383797378009e-05,0.000259126591615121,0.000186255469800477,0.000223839726908231,0.00189542361414538,0.00643526596618478,0.00544343480008871,0.00597429552493181


==> Graphics/ErrorTableCdiscBumpConvWideRS0.csv <==
ht,L2P1,L2P2,L2P3,L2P4,H1sP1,H1sP2,H1sP3,H1sP4,h2L2,h3L2,h4L2,h5L2,h1H1s,h2H1s,h3H1s,h4H1s
0.0078125,0.0213303616070168,0.00282692826468212,0.00102122837561864,0.00055016121040376,0.204360230271912,0.0547658229255841,0.0266264930393791,0.0168182943905111,0.0413065008515082,0.000426797458205261,0.00219752837419068,0.0851853662081083,0.0606535556526522,0.0045267777141402,0.00103201832572833,0.000845622727946649
0.00390625,0.0075126778973651,0.000433783136561699,9.57967512563223e-05,3.80059423278819e-05,0.100147071135297,0.0133484119673805,0.00425991185321112,0.00206072103145294,0.010326625212877,5.33496822756576e-05,0.000137345523386918,0.00266204269400338,0.0303267778263261,0.00113169442853505,0.000129002290716041,5.28514204966656e-05
0.001953125,0.00229377282424586,4.4548051399054e-05,4.67047093057449e-06,1.14155822932038e-06,0.0409847466932522,0.00204956241171534,0.000341964361492576,0.0001078246187606,0.00258165630321926,6.66871028445721e-06,8.58409521168236e-06,8.31888341876057e-05,0.0151633889131631,0.000282923607133762,1.61252863395051e-05,3.3032137810416e-06
0.0009765625,0.00062614288923228,3.26481287748357e-06,1.15061817461617e-07,1.27128576490826e-08,0.0144184232140407,0.000204067536803774,1.2498175086018e-05,1.95816148148389e-06,0.000645414075804815,8.33588785557151e-07,5.36505950730147e-07,2.59965106836268e-06,0.00758169445658153,7.07309017834406e-05,2.01566079243814e-06,2.064508613151e-07
0.00048828125,0.000160610982520426,2.06813313009641e-07,1.93803790996137e-09,1.36955072316693e-10,0.00489369932485309,2.17431023864884e-05,3.41012216141609e-07,1.38084511085375e-08,0.000161353518951204,1.04198598194644e-07,3.35316219206342e-08,8.12390958863337e-08,0.00379084722829077,1.76827254458601e-05,2.51957599054768e-07,1.29031788321937e-08
0.000244140625,4.03383797378009e-05,1.30248247743305e-08,2.09572637003964e-09,2.53872174644793e-09,0.00189542361414538,4.42068136146504e-06,3.1494699881846e-08,8.06448677012109e-10,4.03383797378009e-05,1.30248247743305e-08,2.09572637003964e-09,2.53872174644793e-09,0.00189542361414538,4.42068136146504e-06,3.1494699881846e-08,8.06448677012109e-10


==> Graphics/ErrorTableCsmoothConv.csv <==
ht,L2P1,L2P2,L2P3,L2P4,H1sP1,H1sP2,H1sP3,H1sP4,h2L2,h3L2,h4L2,h5L2,h1H1s,h2H1s,h3H1s,h4H1s
0.0625,1.03678651552575,0.895923648313927,0.801378021412632,0.728785407338883,1.15355850699883,1.19792692805616,1.15396727631513,1.02376236694978,65.8042478936558,44.0412307824954,43.1584208232821,55.33150559209,10.4875219439335,11.1799461639042,13.3111456322966,19.8036948559926
0.03125,0.932769012501702,0.688322699306101,0.563323534184844,0.488313074456343,1.21991577772862,1.10174251044514,0.97369867597267,0.924356205690236,16.4510619734139,5.50515384781193,2.69740130145513,1.72910954975281,5.24376097196673,2.79498654097604,1.66389320403707,1.23773092849954
0.015625,0.769564524993196,0.388949155165085,0.242320355736966,0.166436781945541,1.20657351584958,0.861591420309267,0.633426160313048,0.490794369580133,4.11276549335348,0.688144230976491,0.168587581340946,0.0540346734297754,2.62188048598336,0.698746635244011,0.207986650504634,0.0773581830312211
0.0078125,0.519520189056389,0.110317761350193,0.0309112309408289,0.0109673625241602,1.0320711638868,0.3562805654265,0.125902014474177,0.0518035712482604,1.02819137333837,0.0860180288720614,0.0105367238338091,0.00168858354468048,1.31094024299168,0.174686658811003,0.0259983313130792,0.00483488643945132
0.00390625,0.257047843334593,0.0107522536090077,0.000658545239613069,5.2768235771265e-05,0.655470121495841,0.0436716647027507,0.00324979141413491,0.000302180402465708,0.257047843334593,0.0107522536090077,0.000658545239613069,5.2768235771265e-05,0.655470121495841,0.0436716647027507,0.00324979141413491,0.000302180402465708


==> Graphics/ErrorTableCsmoothConvWide.csv <==
ht,L2P1,L2P2,L2P3,L2P4,H1sP1,H1sP2,H1sP3,H1sP4,h2L2,h3L2,h4L2,h5L2,h1H1s,h2H1s,h3H1s,h4H1s
0.0625,0.44810335728876,0.202109161457237,0.12700672992568,0.0872464859569388,0.957356497073137,0.56917859692899,0.408725797817776,0.309239560820698,1.38559263063344,0.0427893263484249,0.042234030163907,0.294950091890876,0.442671288244079,0.0760422080045424,0.0937773110477105,0.792787825412881
0.03125,0.227667701333464,0.0365771561580608,0.0097813797132183,0.00340717521121042,0.620275557069689,0.144860384732138,0.046920134851005,0.0185826349523007,0.34639815765836,0.00534866579355311,0.00263962688524419,0.00921719037158986,0.221335644122039,0.0190105520011356,0.0117221638809638,0.049549239088305
0.015625,0.0785987982537496,0.00262284616217578,0.000171077026392001,3.21785689850285e-05,0.260345191166536,0.0123984103035204,0.00110603591943026,0.000361784086472107,0.08659953941459,0.000668583224194139,0.000164976680327762,0.000288037199112183,0.11066782206102,0.0047526380002839,0.00146527048512048,0.00309682744301906
0.0078125,0.0213224481169852,0.000161202119362627,6.11263210419282e-06,2.91627428681782e-06,0.082078353481805,0.001370103148905,0.000116424049313895,6.65075011393177e-05,0.0216498848536475,8.35729030242673e-05,1.03110425204851e-05,9.00116247225573e-06,0.0553339110305098,0.00118815950007098,0.000183158810640059,0.000193551715188692
0.00390625,0.00541247121341188,1.04466128780334e-05,6.44440157530319e-07,2.81286327257991e-07,0.0276669555152549,0.000297039875017744,2.28948513300074e-05,1.20969821992932e-05,0.00541247121341188,1.04466128780334e-05,6.44440157530319e-07,2.81286327257991e-07,0.0276669555152549,0.000297039875017744,2.28948513300074e-05,1.20969821992932e-05


==> Graphics/ErrorTableCsmoothEx.csv <==
ht,L2P1,L2P2,L2P3,L2P4,H1sP1,H1sP2,H1sP3,H1sP4,h2L2,h3L2,h4L2,h5L2,h1H1s,h2H1s,h3H1s,h4H1s
0.0625,0.270688113434051,0.119416567845453,0.074397027798656,0.050655575358906,0.733498563532029,0.396815182517028,0.268309403981443,0.199958807958342,0.552629413759848,0.0190884450696475,0.00500826530215042,0.00199110600738181,0.342678632111221,0.0685274147075517,0.0250415090329046,0.0101065977782218
0.03125,0.110143670908528,0.0163871090403673,0.0045114276098946,0.00156071793436255,0.372146471440211,0.0713898382055507,0.0232271276385522,0.00916100328777407,0.138157353439962,0.00238605563370594,0.000313016581384401,6.22220627306816e-05,0.171339316055611,0.0171318536768879,0.00313018862911308,0.000631662361138865
0.015625,0.0328324011324607,0.00106845468048023,7.69548287745283e-05,7.42848086403812e-06,0.135712731864299,0.00647304412706781,0.000655935664638632,8.58048104434874e-05,0.0345393383599905,0.000298256954213242,1.95635363365251e-05,1.9444394603338e-06,0.0856696580278053,0.00428296341922198,0.000391273578639135,3.94788975711791e-05
0.00781250000000001,0.00855531396407355,6.6889600933047e-05,1.73071715807674e-06,7.74940588321294e-08,0.0496870882869425,0.00111432507756454,5.3664697840337e-05,2.87875398722057e-06,0.00863483458999765,3.72821192766554e-05,1.22272102103282e-06,6.07637331354317e-08,0.0428348290139027,0.0010707408548055,4.8909197329892e-05,2.4674310981987e-06
0.00390625000000003,0.00215870864749944,4.66026490958202e-06,7.64200638145535e-08,1.8988666604823e-09,0.0214174145069515,0.000267685213701378,6.11364966623662e-06,1.54214443637423e-07,0.00215870864749944,4.66026490958202e-06,7.64200638145535e-08,1.8988666604823e-09,0.0214174145069515,0.000267685213701378,6.11364966623662e-06,1.54214443637423e-07


==> Graphics/ErrorTableDelta.csv <==
Delta,L2P1,L2P2,L2P3,L2P4,L2P5,L2P6,L2P7,L2P8,L2P9,L2P10,H1sP1,H1sP2,H1sP3,H1sP4,H1sP5,H1sP6,H1sP7,H1sP8,H1sP9,H1sP10
1e-12,1.4540474998215e+25,3.7444896043846e+31,2.24040539232962e+28,397047483743.443,1358855.61122496,1289.46030351155,8.23028646568603,17668.0791937429,0.00502628220636354,0.0229918827864059,5.10162595037348e+26,1.26631119702619e+33,8.00888737620107e+29,23815009173292.4,56356655.0635586,60007.3540578088,421.039910099507,583802.615149741,0.249519242334999,0.777100666502486
1e-11,1.73941105978399e+25,5.91334565520197e+29,4.21351109263152e+27,397165360009.314,1139375.17230425,860.499430052124,2.25085725281284,4719.66164528097,0.0308055420293277,0.0193186018446788,6.56988937596824e+26,1.99391541091888e+31,1.55190260224527e+29,23826245411009.1,47862199.951383,39000.5124535482,96.9518428843375,196312.469467902,1.3520798331128,1.07372374689353
1e-10,1.55756805929726e+24,2.7476175930735e+30,1.16561996565618e+28,396886715949.812,1195786.24113031,313.654584401374,1.38232070117369,1420654.24563598,0.048331911934864,9.33120732695962e-11,5.66147828557325e+25,9.12571660393403e+31,3.88403024150827e+29,23821483096168.5,49243961.6750322,14515.4625540136,53.2722126269719,59518215.5081272,2.25426267354034,1.08043863440768e-09
1e-09,8.57362717782589e+24,5.85247149000537e+29,5.4162552562661e+27,396935230253.026,958811.305248762,555.194299279623,2.02989609085804,9.87470220211005,3.00516913115952e-10,2.92924377050888e-10,3.12483005659031e+26,2.11648815250281e+31,1.94511230869749e+29,23807243395949.5,40191150.2882982,21581.4597084273,86.3309975206168,394.774977239732,3.60905200556592e-09,3.55194683272345e-09
1e-08,1.07657327782137e+24,5.10104955376151e+29,9.63579514639893e+27,393360376807.274,980641.990830527,143.788565115741,0.0688677475585909,1.5918131949618e-09,1.70967358142611e-09,5.61507052435748e-10,3.93327916092532e+25,1.65631005528573e+31,3.61137926830023e+29,23593074217177.7,42699141.9859743,5201.03453436248,2.83071316737839,2.5684593614411e-08,2.00291747258561e-08,7.08163019045763e-09
1e-07,4.58529993398034e+24,2.93029197383323e+30,1.45265614190273e+28,351436063817.145,226785.519155709,8.35087355237525,1.13921622587868e-08,6.89998485334056e-09,4.64638247395121e-09,1.8889810931779e-09,1.56474491696069e+26,1.02926076433783e+32,5.23484886077569e+29,21091195129410.4,8359543.9592413,323.163171318556,1.56152178576812e-07,7.98981630615416e-08,5.87263253555743e-08,2.02617632246507e-08
1e-06,1.16355539818874e+25,3.57484215970528e+29,3.61844842016616e+26,118642631240.831,6828.79617364286,1.49441369387187e-07,2.18904493460283e-08,2.76797713414602e-08,2.16304109666712e-08,5.3320288486832e-09,4.48364101472173e+26,1.07490588553998e+31,1.22308204004128e+28,7172029510991.28,243695.553771523,1.94752856799503e-06,2.64571714039071e-07,3.10051247098763e-07,2.23803312031921e-07,7.63389067085129e-08
1e-05,2.96134642320825e+24,1.6485569283226e+29,1.27170357221389e+27,314121576.824848,9.66130325445226e-07,2.58604530234837e-07,1.26639358822219e-07,7.72905107314937e-08,9.12678874291974e-08,2.54610187171858e-08,1.07074668440318e+26,5.47768323254831e+30,4.61979469517213e+28,16493496494.7559,1.30283803046754e-05,3.61461176694318e-06,1.35681477071851e-06,7.83771055682654e-07,8.29908574471989e-07,6.62453104354381e-07
0.0001,4.08927403255164e+24,4.44057280980565e+28,2.94093220878123e+19,9.22736239763448e-06,1.03988633143618e-06,7.17496656680081e-07,5.37294012886933e-07,2.44887057303063e-07,3.75228771298922e-07,2.35422031867406e-07,1.57498875248845e+26,1.46832958473586e+30,1.09659711005687e+21,0.000124625740645995,1.42529189492004e-05,8.09792336456671e-06,5.27924346925416e-06,2.02324465395734e-06,2.95893961787094e-06,6.89022575895585e-06
0.001,3.4845280687199e+23,1.04602831692093e+25,8.5409419853912e-05,1.25518236490593e-05,2.39248918956359e-06,3.14787348282974e-06,2.61050221529656e-06,7.19045311538768e-07,1.48912593891403e-06,2.36325399527917e-06,1.31388094310657e+25,3.19397058219298e+26,0.00119494544262101,0.000149933475924044,2.50497691762174e-05,2.82670834727124e-05,2.10423626247337e-05,4.44937052630939e-06,1.01433915318626e-05,3.1023116712426e-05
0.01,3.31536602593191e+22,0.000791367043719103,0.000105841963104453,4.00631857493323e-05,1.679594490266e-05,1.19942346668239e-05,1.247596264022e-05,2.913989133667e-06,5.57044969165397e-06,2.23037599296163e-05,1.2658403808025e+24,0.012068689298163,0.00119996453601619,0.000349661021668447,0.000115354173645081,8.21149623245948e-05,8.23613358348348e-05,1.32522559181025e-05,3.26576167157591e-05,0.000619389623776051
0.1,0.0260657832295018,0.00191578869496007,0.000620438638942752,0.000264999470307073,0.000125733824880279,5.25426901139329e-05,5.83207725537084e-05,1.97131281402443e-05,1.90015578857406e-05,0.000199286151400724,0.146235240440276,0.012365537705552,0.00157653727362163,0.00102911292613969,0.000568433030259314,0.000215296521780091,0.00030751473432011,8.7386088507039e-05,0.000108972220870682,0.00436431380857276
1,0.0713413455824062,0.0159569345300603,0.00606177848182646,0.00234221179516569,0.00103180312573282,0.000368298513089216,0.000275803778681161,0.00013351739961377,6.8521662580346e-05,0.0326982123406329,0.163289160563801,0.0279719838176628,0.00975937776894582,0.00472231194537067,0.00289469776643366,0.000770140256653058,0.00107309916790959,0.000512808405195134,0.000420299418772259,0.528353642983446
10,0.348836847817149,0.127337918145599,0.0548685012230835,0.0215540122244627,0.00895365940390773,0.00342685106166932,0.00154830544396755,0.000852281307156144,0.00035278538362528,1.42763652840606,0.434087521549091,0.194711295368135,0.0860095852812841,0.0341884022332409,0.0170354358445079,0.00625489599276573,0.00367720654463603,0.00254728662508411,0.0038624160993601,20.5950299645903


==> Graphics/ErrorTableDeltaFine.csv <==
DeltaP1,DeltaP2,DeltaP3,DeltaP4,DeltaP5,DeltaP6,DeltaP7,DeltaP8,DeltaP9,DeltaP10,L2P1,L2P2,L2P3,L2P4,L2P5,L2P6,L2P7,L2P8,L2P9,L2P10,H1sP1,H1sP2,H1sP3,H1sP4,H1sP5,H1sP6,H1sP7,H1sP8,H1sP9,H1sP10
0.0501187233627272,0.00501187233627272,0.000501187233627273,5.01187233627272e-05,5.01187233627272e-06,5.01187233627272e-07,5.01187233627272e-08,5.01187233627271e-09,5.01187233627271e-10,5.01187233627271e-11,6.57919364967869e+24,1.90645367730033,17.31040614445,5.20875897803171,0.24899080077345,0.00467832629094045,3.08200539132933e-05,1.99882095306683e-05,7.89947949622285e-06,9.28203319197497e-07,1.63417912857881e+25,1.62441081354731,494.938074755363,26.2986689282711,0.199910546983988,0.00396787504516386,2.94498264191447e-05,2.00675110190979e-05,7.16971032584208e-06,9.21776515305962e-07
0.0553168119761723,0.00553168119761723,0.000553168119761723,5.53168119761723e-05,5.53168119761723e-06,5.53168119761723e-07,5.53168119761723e-08,5.53168119761722e-09,5.53168119761722e-10,5.53168119761722e-11,3.47579711127243e+21,4.69416120799038,13.2731224532932,0.239553792134522,0.00701241553809284,0.000608968910521979,7.78346997974216e-06,4.25272571136715e-06,3.11613290322743e-06,2.02825678717489e-07,9.58768425719795e+21,3.58864693193533,432.993812855969,2.05761564012023,0.00595727901972304,0.000511548528237919,7.15230852977564e-06,4.55262729951155e-06,2.74344472777466e-06,1.71564046893822e-07
0.0610540229658533,0.00610540229658533,0.000610540229658533,6.10540229658533e-05,6.10540229658533e-06,6.10540229658533e-07,6.10540229658533e-08,6.10540229658531e-09,6.10540229658531e-10,6.10540229658531e-11,9.91528156439258e+16,19.1947411342296,2.60363679201521,0.0300372789103814,0.000833859666234813,7.50161989997695e-05,1.80572283432845e-06,6.16577175791223e-07,1.89256684625719e-07,3.57595179599194e-08,1.96681523958256e+17,14.929285697561,59.4915174344036,0.0589745064781364,0.000669060817594689,6.33101853144215e-05,1.88741115279106e-06,5.9318768540766e-07,2.36103463739288e-07,4.7985010396166e-08
0.0673862716803094,0.00673862716803095,0.000673862716803095,6.73862716803096e-05,6.73862716803094e-06,6.73862716803094e-07,6.73862716803094e-08,6.73862716803093e-09,6.73862716803093e-10,6.73862716803093e-11,2225799041140.22,5.69515327188949,0.0543614241735226,0.000568268916164913,2.26958341104982e-05,3.36084835765705e-06,8.15953358048834e-08,1.36986869881431e-07,2.24666243628287e-07,8.76310972575378e-10,3662272391433.15,4.56373253228208,0.31874171773789,0.000779296877946593,2.21260773924671e-05,3.11866678598584e-06,2.59333207494405e-07,1.23347976740853e-07,1.82965967741312e-07,2.75332962171617e-09
0.0743752727565905,0.00743752727565905,0.000743752727565905,7.43752727565905e-05,7.43752727565905e-06,7.43752727565905e-07,7.43752727565905e-08,7.43752727565902e-09,7.43752727565902e-10,7.43752727565902e-11,259693.768802977,0.0139672558320443,0.000108379176025344,1.04378002703086e-05,1.14513687106686e-06,1.78860566229904e-07,1.45369308055991e-08,1.54603102475655e-08,8.88617764269082e-09,3.67349580773292e-10,438926.030531382,0.0165321294497016,0.00120229752595887,0.000124516617335127,1.30200202809261e-05,1.78012661955456e-06,1.56002469772095e-07,2.77358484031209e-08,8.35190419585255e-09,1.22783000802459e-09
0.0820891415963825,0.00820891415963826,0.000820891415963826,8.20891415963826e-05,8.20891415963826e-06,8.20891415963826e-07,8.20891415963826e-08,8.20891415963823e-09,8.20891415963823e-10,8.20891415963823e-11,0.0251990038586557,0.00078036104973103,8.53176270951633e-05,9.20339456643064e-06,9.65984732069294e-07,1.40272623634647e-07,1.13660220285922e-08,1.57571751443011e-09,6.86825542009669e-10,8.60162622773273e-11,0.14610702724581,0.0120674930363798,0.00119492762511984,0.000124488553766687,1.30157163199116e-05,1.83273535334774e-06,1.54979931123437e-07,2.50176606866924e-08,3.240294204222e-09,9.26477723557982e-10
0.0906030582245338,0.00906030582245338,0.000906030582245338,9.06030582245338e-05,9.06030582245338e-06,9.06030582245338e-07,9.06030582245338e-08,9.06030582245338e-09,9.06030582245338e-10,9.06030582245338e-11,0.0256100294625537,0.00078547708027884,8.53595013776272e-05,9.2143933430189e-06,9.66029899292817e-07,1.44718639826888e-07,1.13723802696968e-08,1.58063866594773e-09,2.78121753426884e-10,8.69994569992438e-11,0.146166718276592,0.0120680380682978,0.00119493568200305,0.000124550662231324,1.30215051824747e-05,1.88822930733676e-06,1.55529420674159e-07,2.53613867953651e-08,3.36468014881249e-09,1.00422417247012e-09
0.1,0.01,0.001,0.0001,1e-05,1e-06,1e-07,1e-08,1e-09,1e-10,0.0260657832295313,0.000791367043701456,8.5409419852248e-05,9.22736239952922e-06,9.66130325710356e-07,1.49441369578317e-07,1.13921621340041e-08,1.59181142668926e-09,3.00516925431234e-10,9.33267169287603e-11,0.14623524044028,0.0120686892981621,0.00119494544262084,0.000124625740646333,1.30283803045239e-05,1.94752857064218e-06,1.56152176036199e-07,2.56845632775936e-08,3.6090461317562e-09,1.08024999429488e-09
0.110371550320276,0.0110371550320276,0.00110371550320276,0.000110371550320276,1.10371550320276e-05,1.10371550320276e-06,1.10371550320276e-07,1.10371550320276e-08,1.10371550320276e-09,1.10371550320276e-10,0.0265711980165189,0.000798157623530447,8.5469017002913e-05,9.24266717211964e-06,9.66299121773889e-07,1.54417122155337e-07,1.14146409535621e-08,1.60834500446228e-09,3.25375809576801e-10,1.0053444631621e-10,0.146314071715922,0.0120694685385457,0.00119495727210105,0.000124716424925845,1.30365268372157e-05,2.01041809044444e-06,1.56822963435016e-07,2.60596476381311e-08,3.88058796332614e-09,1.16253388007966e-09
0.121818791201012,0.0121818791201012,0.00121818791201012,0.000121818791201012,1.21818791201011e-05,1.21818791201011e-06,1.21818791201011e-07,1.21818791201011e-08,1.21818791201011e-09,1.21818791201011e-10,0.0271317197036789,0.000805996386866495,8.55402670256544e-05,9.26073995219512e-06,9.66551560130303e-07,1.59617319941171e-07,1.14410855883214e-08,1.63161136812503e-09,3.5279878917559e-10,1.08261057753101e-10,0.146404957273364,0.0120704022065877,0.00119497161400995,0.00012482586163836,1.30461545737554e-05,2.07662148057091e-06,1.57553643989692e-07,2.64961698062947e-08,4.18121784104594e-09,1.24959645001662e-09
0.134453288429976,0.0134453288429976,0.00134453288429976,0.000134453288429976,1.34453288429976e-05,1.34453288429976e-06,1.34453288429976e-07,1.34453288429976e-08,1.34453288429976e-09,1.34453288429976e-10,0.0277533684184029,0.000815054809672326,8.56255553000119e-05,9.28209052989286e-06,9.66905123569542e-07,1.65008628994504e-07,1.14731107560032e-08,1.6631989860937e-09,3.82924982321845e-10,1.16097079485874e-10,0.146509962696649,0.0120715223066571,0.00119498900736284,0.000124957797670115,1.305750065443e-05,2.14580607962633e-06,1.58358860153213e-07,2.70055843799441e-08,4.51276975233313e-09,1.33971128666029e-09
0.148398178896756,0.0148398178896757,0.00148398178896757,0.000148398178896757,1.48398178896757e-05,1.48398178896757e-06,1.48398178896757e-07,1.48398178896756e-08,1.48398178896756e-09,1.48398178896756e-10,0.02844278936025,0.000825531564244981,8.57277636779143e-05,9.30731846842468e-06,9.67379616658549e-07,1.70553692368825e-07,1.15127387186746e-08,1.70484526203522e-09,4.15880458154887e-10,1.24356829903379e-10,0.146631534751238,0.012072867623575,0.00119501010713679,0.000125116682858312,1.30708311026296e-05,2.21759159860791e-06,1.592564541577e-07,2.7600313540604e-08,4.87686087066084e-09,1.43507819733546e-09
0.163789370695406,0.0163789370695406,0.00163789370695406,0.000163789370695406,1.63789370695406e-05,1.63789370695406e-06,1.63789370695406e-07,1.63789370695406e-08,1.63789370695406e-09,1.63789370695406e-10,0.0292073057749834,0.000837656014442283,8.58503728336777e-05,9.33712667162379e-06,9.67997227102879e-07,1.76211977738621e-07,1.15624712457475e-08,1.75842124781922e-09,4.51841304436429e-10,1.32981693867993e-10,0.146772573426359,0.0120744851705694,0.0011950357091675,0.000125307785980484,1.3086441871775e-05,2.29156031322497e-06,1.60267974119603e-07,2.82942985020704e-08,5.27564525292819e-09,1.53413223655825e-09
0.180776867696343,0.0180776867696344,0.00180776867696343,0.000180776867696343,1.80776867696343e-05,1.80776867696343e-06,1.80776867696343e-07,1.80776867696343e-08,1.80776867696343e-09,1.80776867696343e-10,0.0300549737964816,0.000851691849062292,8.59975847568402e-05,9.3723361349005e-06,9.68782519733955e-07,1.81940728602006e-07,1.1625367095427e-08,1.82588011556357e-09,4.90932326644759e-10,1.4186019325807e-10,0.146936517135045,0.0120764319457858,0.00119506678035879,0.00012553732430406,1.3104659214001e-05,2.36726859370306e-06,1.61419215772545e-07,2.91027097707813e-08,5.7107047158063e-09,1.63669357893621e-09
0.199526231496888,0.0199526231496888,0.00199526231496888,0.000199526231496888,1.99526231496888e-05,1.99526231496888e-06,1.99526231496888e-07,1.99526231496888e-08,1.99526231496887e-09,1.99526231496887e-10,0.0309946388623901,0.000867940759379899,8.61744688546158e-05,9.4139016455901e-06,9.69762347692872e-07,1.87695971356309e-07,1.17051261553321e-08,1.90919511850278e-09,5.33281150674538e-10,1.50912464911421e-10,0.14712744317255,0.0120787770622528,0.00119510449532519,0.000125812606220749,1.3125839192995e-05,2.44425916649023e-06,1.62740847527362e-07,3.0041902777561e-08,6.18378745054298e-09,1.74158720402395e-09
0.220220194998738,0.0220220194998738,0.00220220194998738,0.000220220194998738,2.20220194998737e-05,2.20220194998737e-06,2.20220194998737e-07,2.20220194998737e-08,2.20220194998737e-09,2.20220194998737e-10,0.0320359934213915,0.000886746046052329,8.63871354967713e-05,9.46292804542905e-06,9.70965664287892e-07,1.93433545846194e-07,1.18061737135478e-08,2.01031128798247e-09,5.7900682231814e-10,1.60059049690546e-10,0.147350185733851,0.0120816043294337,0.00119515028082088,0.000126142185528338,1.31503661535788e-05,2.52207361361115e-06,1.64269053754361e-07,3.1129305837108e-08,6.696530791503e-09,1.84952605633347e-09
0.243060443338441,0.0243060443338441,0.00243060443338441,0.000243060443338441,2.43060443338441e-05,2.43060443338441e-06,2.43060443338441e-07,2.43060443338441e-08,2.43060443338441e-09,2.43060443338441e-10,0.0331896356914619,0.000908496028443219,8.66429411188911e-05,9.52068647307055e-06,9.72423226342679e-07,1.99110132338951e-07,1.19337430579181e-08,2.13109883344118e-09,6.28215740381336e-10,1.69620356827618e-10,0.147610473947683,0.0120850153802204,0.00119520586958719,0.000126536024614394,1.31786499967871e-05,2.60026473048837e-06,1.66046265850174e-07,3.23832618896274e-08,7.2504246167962e-09,1.96136569526294e-09
0.268269579527973,0.0268269579527973,0.00268269579527973,0.000268269579527973,2.68269579527972e-05,2.68269579527972e-06,2.68269579527972e-07,2.68269579527972e-08,2.68269579527973e-09,2.68269579527973e-10,0.0344671292930876,0.000933627132657081,8.69507291483889e-05,9.58862977349636e-06,9.7416718316634e-07,2.04684250407095e-07,1.20939425007624e-08,2.27332012072329e-09,6.81014977823406e-10,1.792529708182e-10,0.147915092460234,0.0120891334558473,0.00119527336558586,0.000127005662103063,1.32111221457402e-05,2.67840833993168e-06,1.68121797515134e-07,3.38226690477058e-08,7.84706849805507e-09,2.07439271693127e-09
0.296093293962708,0.0296093293962708,0.00296093293962708,0.000296093293962708,2.96093293962708e-05,2.96093293962708e-06,2.96093293962708e-07,2.96093293962708e-08,2.96093293962708e-09,2.96093293962708e-10,0.0358810636713058,0.000962626559087917,8.73211108397314e-05,9.66840600292367e-06,9.76230558384163e-07,2.10117207653657e-07,1.22938068881756e-08,2.43861927938301e-09,7.37463928773766e-10,1.88826942967915e-10,0.148272067044727,0.0120941079830978,0.00119535532298451,0.000127564378393805,1.32482301784675e-05,2.75611423071521e-06,1.70552582831293e-07,3.54669909018353e-08,8.48759251307215e-09,2.18910006365754e-09
0.326802758941013,0.0326802758941013,0.00326802758941013,0.000326802758941013,3.26802758941013e-05,3.26802758941013e-06,3.26802758941013e-07,3.26802758941013e-08,3.26802758941013e-09,3.26802758941013e-10,0.0374451153256496,0.000996034480337443,8.77667897045427e-05,9.76186869779444e-06,9.78646643011136e-07,2.15373995489543e-07,1.25413124177221e-08,2.62853048056348e-09,7.97601838655243e-10,1.98586063195746e-10,0.148690877451965,0.0121001201037633,0.00119545484174447,0.000128227350013342,1.32904311982445e-05,2.83303606065872e-06,1.73403704482383e-07,3.73357884903368e-08,9.17296504770373e-09,2.30414267314382e-09
0.360697271532629,0.0360697271532629,0.00360697271532629,0.000360697271532629,3.60697271532629e-05,3.60697271532629e-06,3.60697271532629e-07,3.60697271532629e-08,3.60697271532629e-09,3.60697271532629e-10,0.0391741099811703,0.0010344457956888,8.83029319984927e-05,9.87108233799346e-06,9.81448338461629e-07,2.20424120087279e-07,1.28453549978909e-08,2.84449136600134e-09,8.61449952118727e-10,2.08087852594601e-10,0.149182699157844,0.0121073893459095,0.0011955756832272,0.000129011780860455,1.33381841734485e-05,2.90888000437705e-06,1.76748921740504e-07,3.94486339327401e-08,9.90399884965473e-09,2.42096023117828e-09
0.398107170553497,0.0398107170553497,0.00398107170553497,0.000398107170553497,3.98107170553497e-05,3.98107170553497e-06,3.98107170553497e-07,3.98107170553497e-08,3.98107170553497e-09,3.98107170553497e-10,0.04108408594202,0.00107851156222053,8.89475840901445e-05,9.99832127698439e-06,9.8466750463391e-07,2.25242390912184e-07,1.32156771217974e-08,3.08786397446676e-09,9.28997429866036e-10,2.17388376356547e-10,0.149760674686642,0.0121161816603467,0.00119572240992542,0.000129936995486109,1.3391941613257e-05,2.98341225921874e-06,1.80670856479524e-07,4.18249713117673e-08,1.06812177977333e-08,2.53551323160574e-09
0.436515832240166,0.0549540873857625,0.00691830970918936,0.000870963589956081,0.000109647819614318,1.38038426460288e-05,1.73780082874937e-06,2.18776162394955e-07,2.75422870333816e-08,3.46736850452531e-09,0.0430452714626055,0.00127094635870002,9.57917607381918e-05,1.19643066936262e-05,1.04848920593719e-06,2.68731128801831e-07,3.40593354378734e-08,1.25958512631573e-08,2.68543925765205e-09,3.66741586227461e-10,0.150391405292638,0.0121599509982426,0.00119735502989205,0.000145161461782744,1.43804868180121e-05,3.83676759667462e-06,3.83721037411023e-07,1.39404791604422e-07,3.33284911176843e-08,4.80948512995197e-09
0.478630092322638,0.0758577575029184,0.0120226443461741,0.00190546071796325,0.000301995172040201,4.78630092322638e-05,7.58577575029184e-06,1.20226443461741e-06,1.90546071796324e-07,3.01995172040201e-08,0.0451943161806408,0.00156110787199011,0.000113674309944011,1.65521663540866e-05,1.23808850033801e-06,4.22920058979731e-07,1.05682151967374e-07,2.97331170799348e-08,7.04102422064196e-09,1.16194620689958e-09,0.151125142002487,0.0122415658877183,0.00120216306081786,0.000183683730846973,1.65775609872646e-05,5.53492029598038e-06,1.13101327263938e-06,3.34025278232839e-07,8.33732017075508e-08,1.15538771835211e-08
0.524807460249773,0.10471285480509,0.0208929613085404,0.00416869383470336,0.000831763771102671,0.000165958690743756,3.31131121482591e-05,6.60693448007596e-06,1.31825673855641e-06,2.63026799189538e-07,0.0475474218541296,0.00198655251459916,0.000155245934811112,2.45170902551016e-05,2.08219263002949e-06,1.03408338815533e-06,2.62735462712339e-07,6.25433284355387e-08,2.58058840907386e-08,8.40512253427192e-09,0.151978653344077,0.0123933528132268,0.00121615236367712,0.000249930552486883,2.28888960797196e-05,1.08525140005233e-05,2.77648711946329e-06,6.57225890679021e-07,2.62941142150679e-07,2.76605569357424e-08
0.575439937337157,0.144543977074593,0.0363078054770101,0.0091201083935591,0.00229086765276777,0.000575439937337157,0.000144543977074593,3.63078054770101e-05,9.1201083935591e-06,2.29086765276777e-06,0.0501219092503061,0.00259618446455136,0.000240015590460121,3.78402495765875e-05,4.76744280544287e-06,2.28049837295125e-06,6.90240980410983e-07,1.49351060674587e-07,8.62253157749579e-08,5.68446076224754e-08,0.152971169617549,0.0126735598815291,0.0012559781991749,0.000337750904138705,4.14084014346414e-05,2.14432109250364e-05,6.57212476548741e-06,1.35288039109247e-06,7.8836296184529e-07,6.83926293746935e-08
0.630957344480193,0.199526231496888,0.0630957344480193,0.0199526231496888,0.00630957344480193,0.00199526231496888,0.000630957344480193,0.000199526231496888,6.30957344480193e-05,1.99526231496888e-05,0.052936269556015,0.0034553270304172,0.00039782353864635,6.51713771389265e-05,1.13351980557569e-05,4.68776223263842e-06,1.90325657217386e-06,3.39058965202508e-07,2.8386599306582e-07,5.35717391797665e-07,0.15412463044052,0.0131834515600356,0.001364845002458,0.000458401253947123,8.35887510088187e-05,3.93691048737214e-05,1.59530052564569e-05,2.61021425002935e-06,2.30182784647109e-06,4.52169712595493e-07
0.691830970918937,0.275422870333817,0.109647819614319,0.0436515832240166,0.0173780082874937,0.00691830970918937,0.00275422870333817,0.00109647819614319,0.000436515832240167,0.000173780082874938,0.0560102158610068,0.0046525794121978,0.000678962651994539,0.000125354901867461,2.69998968614452e-05,9.65318902612994e-06,5.21179895952919e-06,7.52067711233868e-07,9.15834321119214e-07,3.8633200952687e-06,0.155463916148717,0.0140892039632291,0.00164056566086014,0.000656903303978046,0.000169411814878743,6.97175458435309e-05,3.85362374948679e-05,4.58214294210939e-06,6.54192440840275e-06,3.12888535983493e-06
0.758577575029184,0.380189396320561,0.190546071796325,0.0954992586021436,0.0478630092322639,0.0239883291901949,0.0120226443461741,0.00602559586074358,0.00301995172040202,0.00151356124843621,0.0593647322090968,0.00630847841321249,0.00117113262774888,0.000254006890351855,6.53317658549237e-05,2.03382703988718e-05,1.41241788660384e-05,2.01357229986745e-06,2.86660492176981e-06,2.67151871647215e-05,0.157017045707763,0.0156414673382243,0.00226157322880932,0.00100227642140969,0.000341396894943716,0.000119717933743803,9.16978751313244e-05,9.40958685147582e-06,1.78566672251899e-05,2.13749864079943e-05
0.831763771102671,0.524807460249773,0.331131121482591,0.208929613085404,0.131825673855641,0.0831763771102671,0.0524807460249772,0.0331131121482591,0.0208929613085404,0.0131825673855641,0.0630221151762437,0.00858629802118591,0.00202666268928278,0.000526213308399857,0.000161131979461747,4.60424387005694e-05,3.79282193349153e-05,7.71039624334641e-06,9.53692700190639e-06,0.000274958319711734,0.158815319302004,0.0181808015376137,0.003499518823017,0.00160216930484002,0.000688646196424247,0.000199647558983229,0.0002139180533135,3.49009808364828e-05,4.62689576917399e-05,0.00022875005154375
0.91201083935591,0.72443596007499,0.575439937337157,0.457088189614875,0.363078054770101,0.288403150312661,0.229086765276777,0.181970085860999,0.144543977074593,0.114815362149688,0.0670059986476546,0.0117053632960837,0.00350783974040781,0.00110497695743017,0.000404594870960038,0.000120665103573362,0.000101450464065077,3.26866268510817e-05,3.04928004630805e-05,0.00149766275499997,0.160893379408874,0.022126955344872,0.00576963164329926,0.00267655484987073,0.00140009057270528,0.000345559819822795,0.000486435782977882,0.000141142824177532,0.000109621399570543,0.00119473664362036
1,1,1,1,1,1,1,1,1,1,0.0713413455823966,0.0159569345300967,0.00606177848202158,0.0023422117955987,0.00103180312617556,0.000368298501430749,0.000275803696495105,0.000133542077266207,0.000118185526412175,0.0245913518705231,0.163289160563797,0.027971983817677,0.00975937776914799,0.00472231194564158,0.00289469776939015,0.000770140249587447,0.00107310299970935,0.000512260242290489,0.000238154037435116,0.0199430829259166


==> Graphics/ErrorTableDispersionBumpOur.csv <==
p,ErrL2,ErrH1s
1,0.00956339057057749,0.258449540268645
2,0.000246364370276126,0.030667712100469
3,4.42091304893252e-05,0.010517846226443
4,1.51449589409728e-05,0.00477067672936163


==> Graphics/ErrorTableDispersionBumpZank.csv <==
p,ErrL2,ErrH1s
1,0.00842776785756567,0.240682619261981
2,0.000681012263246576,0.0574656984730997
3,0.000193828282376533,0.0263656363845109
4,9.94122306999011e-05,0.0186243823568004


==> Graphics/ErrorTableDispersionTentOur.csv <==
p,ErrL2,ErrH1s
1,0.00764499743464456,0.313181533232602
2,0.000545948067015239,0.135819094430823
3,0.000207015917972158,0.107461059906077
4,8.85132065829699e-05,0.0605533560442894


==> Graphics/ErrorTableDispersionTentZank.csv <==
p,ErrL2,ErrH1s
1,0.00648325627685502,0.269531087748911
2,0.0182817981956944,0.137452830676087
3,0.000430664873518492,0.122677664707464
4,0.00217261896105009,0.105648832250914


==> Graphics/ErrorTableLdofs_p1.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2p1k1,L2p1k2,L2p1k4,L2p1k8,L2p1k16,H1p1k1,H1p1k2,H1p1k4,H1p1k8,H1p1k16,L2h2,H1h1
2,1,0.5,0.25,0.125,0.380561220372825,1,1,1,1,0.565720987647016,1,1,1,1,0.524765967411701,0.453450815555431
6,3,1.5,0.75,0.375,0.119104578030349,0.653829046981374,1,1,1,0.251668759505006,0.775475600865796,1,1,1,0.131191491852925,0.226725407777715
14,7,3.5,1.75,0.875,0.0319873518431487,0.210878949256694,1.13654344723906,1,1,0.117101344162975,0.307223429154782,1.17347778166398,1,1,0.0327978729632313,0.113362703888858
30,15,7.5,3.75,1.875,0.00814961672301759,0.056962898946432,0.403749238569015,1.33885723548863,1,0.0571722171881094,0.126296622401417,0.464102722641015,1.34607075881319,1,0.00819946824080783,0.0566813519444289
62,31,15.5,7.75,3.875,0.0020471964077596,0.0145293582658738,0.1100750166859,0.772199152778975,1.30605428116409,0.0284027680615281,0.0584262362600378,0.157758947209226,0.806823593513379,1.31492766597651,0.00204986706020196,0.0283406759722144
126,63,31.5,15.75,7.875,0.000512414985680837,0.00365074416351477,0.0281030900459759,0.217648139784876,1.32027305845761,0.0141781013638243,0.0285632377007686,0.0631934515284376,0.245744857790031,1.32865147987152,0.00051246676505049,0.0141703379861072
254,127,63.5,31.75,15.875,0.000128142298757433,0.000913842003534962,0.00706224907452002,0.0557091403676656,0.429773383048266,0.00708612877015781,0.0141982803648159,0.0291962935055016,0.0794452428377713,0.445562806201088,0.000128116691262622,0.00708516899305361
510,255,127.5,63.75,31.875,3.20379988073305e-05,0.000228532847150671,0.00176784009253106,0.0140021810628561,0.111096372137493,0.00354269878307464,0.00708865493864393,0.0142787111631879,0.0316018917680386,0.124771245875999,3.20291728156556e-05,0.0035425844965268
1022,511,255.5,127.75,63.875,8.00961926418529e-06,5.71377171263675e-05,0.000442102354896368,0.00350511745096251,0.0279417227524589,0.00177130367966178,0.00354301467254176,0.00709875062125809,0.0145960023752047,0.0397949661138187,8.0072932039139e-06,0.0017712922482634
2046,1023,511.5,255.75,127.875,2.00182330097847e-06,1.42845266270763e-05,0.000110534382947783,0.000876563371888666,0.00699485211063278,0.000885646124131701,0.00177134316829667,0.00354427794740287,0.00713899057917393,0.0158015760366004,2.00182330097847e-06,0.000885646124131701


==> Graphics/ErrorTableLdofs_p2.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2p2k1,L2p2k2,L2p2k4,L2p2k8,L2p2k16,H1p2k1,H1p2k2,H1p2k4,H1p2k8,H1p2k16,L2h3,H1h2
4,2,1,0.5,0.25,0.136733328038941,1.25682151065596,1,1,1,0.185121647483776,1.2081183428868,1,1,1,0.028217044721627,0.0919547234015498
8,4,2,1,0.5,0.00885067013866198,0.235755774431988,1.15429187199588,1,1,0.0262533968827852,0.269155770368186,1.12901217462708,1,1,0.00352713059020337,0.0229886808503874
16,8,4,2,1,0.000645208177551538,0.0152706087109139,0.44479515871395,1.15741596666901,1,0.00588444729831414,0.0290587261949306,0.467758800533761,1.1330566575849,1,0.000440891323775422,0.00574717021259686
32,16,8,4,2,5.99718146766749e-05,0.000994109944193829,0.0291976312085062,0.840626772310863,1.16546499817452,0.00144430097566644,0.005932853437575,0.0382748366032294,0.854991375841933,1.14237408218797,5.51114154719277e-05,0.00143679255314922
64,32,16,8,4,6.71706853375144e-06,7.60980217030367e-05,0.00180999898320059,0.0576931948727262,1.39382950299049,0.000359650420624451,0.00144506041915969,0.00612265197869964,0.0628165540716703,1.38655408456134,6.88892693399096e-06,0.000359198138287304
128,64,32,16,8,8.13629523483732e-07,7.32460922620712e-06,0.000120698261025056,0.00352525816117719,0.114952353564833,8.98274590789696e-05,0.000359662280410164,0.00144809421025245,0.00682929852243983,0.117690291817761,8.61115866748871e-07,8.9799534571826e-05
256,128,64,32,16,1.00876089074829e-07,8.33832385696481e-07,9.36874906360165e-06,0.000222882738958995,0.00700232705189125,2.24516040637802e-05,8.9827644341917e-05,0.00035970971563791,0.0014601663427934,0.00912408165117939,1.07639483343609e-07,2.24498836429565e-05
512,256,128,64,32,1.25833561055121e-08,1.01517876408005e-07,9.10170910398342e-07,1.49755700708423e-05,0.000436017535802836,5.61257317292078e-06,2.24516069565504e-05,8.98283853948101e-05,0.00035989939403608,0.00150748843173449,1.34549354179511e-08,5.61247091073912e-06
1024,512,256,128,64,1.57215294750277e-09,1.26034292434602e-08,1.04047206657508e-07,1.16659817427839e-06,2.77532813345383e-05,1.40312281809699e-06,5.61257321808861e-06,2.24516185358185e-05,8.98313495550065e-05,0.000360657110018885,1.68186692724389e-09,1.40311772768478e-06
2048,1024,512,256,128,2.10233365905486e-10,1.5730595941508e-09,1.26824471808116e-08,1.13598549882124e-07,1.8684469306675e-06,3.50779431921195e-07,1.40312281914901e-06,5.61257339614915e-06,2.24516648311834e-05,8.98432051160473e-05,2.10233365905486e-10,3.50779431921195e-07


==> Graphics/ErrorTableLdofs_p3.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2p3k1,L2p3k2,L2p3k4,L2p3k8,L2p3k16,H1p3k1,H1p3k2,H1p3k4,H1p3k8,H1p3k16,L2h4,H1h3
6,3,1.5,0.75,0.375,0.0479490592171368,1.0244875362328,1.01663359196987,1.01537327277454,1.17919871901769,0.0643463174004208,1.13212617060749,1.00420563536629,1.00189292526901,1.01801900544902,7.80925943820257,0.0268439793747234
10,5,2.5,1.25,0.625,0.00105881170367136,0.0701884378259967,1.25050831053452,1.01312528161432,1.00934908338924,0.00368369431864736,0.0824849905063725,1.21152820742294,1.0043226064229,1.0010968604251,0.488078714887661,0.00335549742184042
18,9,4.5,2.25,1.125,3.56015936034326e-05,0.00125518383381213,0.125606965821048,1.07392336042275,1.0061879351187,0.000369508802744754,0.00360975424304879,0.132901354694001,1.10180503738773,1.00209090727313,0.0305049196804788,0.000419437177730053
34,17,8.5,4.25,2.125,1.9235780941376e-06,3.65083822044572e-05,0.00197328810782613,0.24515705678947,1.06016994840165,4.40944152710937e-05,0.000366596668655733,0.00385188815794479,0.249612968193767,1.06079371467642,0.00190655748002993,5.24296472162566e-05
66,33,16.5,8.25,4.125,1.17275178300639e-07,1.92309483037497e-06,4.29166249409578e-05,0.00366732824714905,0.483885356595907,5.45738744658413e-06,4.40442734802763e-05,0.00036578276946437,0.0049130555727509,0.487286432258311,0.00011915984250187,6.55370590203208e-06
130,65,32.5,16.25,8.125,7.29539290564183e-09,1.17237245945364e-07,1.95230984883154e-06,6.32643392475048e-05,0.0072018234784759,6.80647398392447e-07,5.45659156112629e-06,4.40204777279183e-05,0.000367974248090624,0.0079013948044601,7.44749015636689e-06,8.1921323775401e-07
258,129,64.5,32.25,16.125,4.55503993497401e-10,7.29495602244417e-09,1.17336534494688e-07,2.07960189578478e-06,0.000112731515965465,8.50359733042665e-08,6.80634925995675e-07,5.45619611668641e-06,4.40137625455565e-05,0.000379255603769016,4.65468134772931e-07,1.02401654719251e-07
514,257,128.5,64.25,32.125,2.85751392193975e-11,4.55512241023679e-10,7.29522678753612e-09,1.17857842380017e-07,2.53138110445913e-06,1.06281361681662e-08,8.50357786349888e-08,6.80628695156129e-07,5.45600855277316e-06,4.40311508143154e-05,2.90917584233082e-08,1.28002068399064e-08
1026,513,256.5,128.25,64.125,3.0013719098901e-11,2.88683485332966e-11,4.55519574359921e-10,7.29719494536155e-09,1.19981628398729e-07,1.32885181607246e-09,1.06281341519178e-08,8.50356811612471e-08,6.80625599229896e-07,5.4559554411042e-06,1.81823490145676e-09,1.6000258549883e-09
2050,1025,512.5,256.25,128.125,1.13639681341048e-10,3.30036457251425e-11,3.07679774692568e-11,4.55621266973282e-10,7.30560507678175e-09,2.00003231873538e-10,1.32891538225567e-09,1.06281376308062e-08,8.50356326406096e-08,6.80624130750671e-07,1.13639681341048e-10,2.00003231873538e-10


==> Graphics/ErrorTableLdofs_p4.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2p4k1,L2p4k2,L2p4k4,L2p4k8,L2p4k16,H1p4k1,H1p4k2,H1p4k4,H1p4k8,H1p4k16,L2h5,H1h4
8,4,2,1,0.5,0.0148856508921964,0.62758177244211,1.32672480523939,2.77396619828031,1.59563273624611,0.0233075784973983,0.692133699142143,1.22648627539054,1.07247252178037,1.01640848821316,869.42646957939,1.74924168940388
12,6,3,1.5,0.75,9.71568132842959e-05,0.020110739354132,1.24735841122748,1.0486085764196,1.4824924525342,0.000430596348119396,0.0253724481501845,1.21477851569486,1.02064863521262,1.00844343950111,27.1695771743559,0.109327605587743
20,10,5,2.5,1.25,2.03635947061822e-06,0.000107191689169394,0.0344100879148196,1.07465279001786,1.02091635595442,2.14399747859546e-05,0.000440518359048883,0.0373623104381274,1.07281876431622,1.00905581990806,0.849049286698623,0.00683297534923391
36,18,9,4.5,2.25,6.01094105350471e-08,2.08106158249542e-06,0.000144077245139827,0.0656934969433211,1.15723252526404,1.32126623534734e-06,2.23264948744835e-05,0.000457219556761612,0.0672152739407869,1.13088206320414,0.026532790209332,0.000427060959327119
68,34,17,8.5,4.25,1.8583515051707e-09,6.06089607383384e-08,2.13217493830005e-06,0.000239817709402442,0.129762654458667,8.31758886438618e-08,1.3488149978756e-06,2.27653722306325e-05,0.00049856436031346,0.130614144078095,0.000829149694041624,2.6691309957945e-05
132,66,33,16.5,8.25,5.80213345358738e-11,1.86501857947928e-09,6.08716403331074e-08,2.25995117555164e-06,0.000452094922783014,5.23328842456757e-09,8.40149866284688e-08,1.36238251400763e-06,2.29915260037696e-05,0.000629941328031397,2.59109279388008e-05,1.66820687237156e-06
260,130,65,32.5,16.25,2.67970245178329e-12,5.81316292252316e-11,1.86835222412621e-09,6.10581699384996e-08,2.6836824884922e-06,3.28429583377881e-10,5.25922226787977e-09,8.44314099396612e-08,1.36911841013137e-06,2.31430053095896e-05,8.09716498087524e-07,1.04262929523222e-07
516,258,129,64.5,32.25,1.95675200221449e-12,2.91424192218517e-12,5.81799147121754e-11,1.87004086721764e-09,6.13727891921824e-08,2.06777485708202e-11,3.29238764688092e-10,5.27214129873207e-09,8.46388538786177e-08,1.37248385476535e-06,2.53036405652351e-08,6.5164330952014e-09
1028,514,257,128.5,64.25,2.73175140804854e-11,3.75476430717395e-12,4.73164259000227e-12,5.82877754186207e-11,1.8709819872725e-09,2.60968585363701e-11,2.08510944850215e-11,3.29662388874902e-10,5.27858992221484e-09,8.47423875313833e-08,7.90738767663597e-10,4.07277068450088e-10
2052,1026,513,256.5,128.25,2.47105864894874e-11,3.46042216972405e-11,8.57027961275058e-12,8.60871471218101e-12,5.84334800605281e-11,2.54548167781305e-11,3.27888409070522e-11,2.23066564649556e-11,3.29927876901673e-10,5.28181213541961e-09,2.47105864894874e-11,2.54548167781305e-11


==> Graphics/ErrorTableNoStabRobustRST.csv <==
htfhs,L2P1R0,L2P2R0,L2P3R0,L2P4R0,H1P1R0,H1P2R0,H1P3R0,H1P4R0,L2P1R2,L2P2R2,L2P3R2,L2P4R2,H1P1R2,H1P2R2,H1P3R2,H1P4R2,L2P1R,L2P2R,L2P3R,L2P4R,H1P1R,H1P2R,H1P3R,H1P4R
0.625,0.0887881868764914,0.00561350848867943,0.000358855686789397,1322627.96524284,0.314496742742364,0.0472257483447848,0.0047916428973381,26720797.4388174,0.0887881868764914,0.00561350848867943,0.000854427983563373,0.000134819083228027,0.314496742742364,0.0472257483447848,0.0072269149623901,0.00116289111077392,0.0887881868764914,0.00884768562316103,0.00205394876536952,0.000492546938276252,0.314496742742364,0.0566128087260494,0.0124089436700341,0.00292446169880891
1.25,1.52071698293013,1.09217596605836e+20,1.04812608558976,12992.1862709336,9.00698160072405,1.4705142528744e+21,23.115766565133,427398.627905383,1.52071698293013,1.09217596605836e+20,132804526754903,31503536187959.9,9.00698160072405,1.4705142528744e+21,1.84347770395949e+15,533397603944133,1.52071698293013,0.00949373828660446,1193461.32440296,3644.89702083133,9.00698160072405,0.0628813652561377,10472674.5144764,40400.1618002583
2.5,306175472252641,5.40308155847228e+24,3.84245624912947e+40,154591596046473,3.13472449389109e+15,1.21043222122307e+26,1.46927708579893e+42,7.84012206848502e+15,306175472252641,5.40308155847228e+24,1.63053125354656e+23,3.08185419456548e+15,3.13472449389109e+15,1.21043222122307e+26,3.43289651721718e+24,7.24753570293407e+16,306175472252641,13361.957792699,947088.698372886,78.5487507602788,3.13472449389109e+15,136411.265311449,12777880.9097641,1378.88483860258
5,36111523718727.3,1.37393089358022e+23,4.09761424609948e+29,6.29416469243469e+17,675551119040758,5.09587901014268e+24,2.69667803083925e+31,5.16763025863902e+19,36111523718727.3,1.37393089358022e+23,1.69405046938534e+22,4.69750725080768e+15,675551119040758,5.09587901014268e+24,5.90451474414617e+23,1.74598056259392e+17,36111523718727.3,1292075.71630282,35728.1140742595,1.7047024936404,675551119040758,22769046.9767567,790081.125445873,50.5717420295431
10,7.30687028249254e+19,1.42385126911408e+33,9.59126565857625e+30,1.71005146711617e+42,2.67803963450074e+21,9.15683296182603e+34,1.07553145913613e+33,2.91614021562757e+44,7.30687028249254e+19,1.42385126911408e+33,2.15366335431753e+19,7430607838377.95,2.67803963450074e+21,9.15683296182603e+34,1.27206644400818e+21,454559455343786,7.30687028249254e+19,1916537387.79301,345.653206275404,0.0157809383257812,2.67803963450074e+21,52283799028.6766,13527.5027640508,0.762206883169627
20,9.06421663144921e+25,4.72842150204987e+34,8.29444830129083e+32,1.63405047281452e+30,5.0817344347076e+27,4.38563892323295e+36,1.17702218494833e+35,2.84580250580957e+32,9.06421663144921e+25,4.72842150204987e+34,3.16023037704796e+17,2.04586335969106e+16,5.0817344347076e+27,4.38563892323295e+36,2.95946856401913e+19,2.48327209963172e+18,9.06421663144921e+25,492809867.037505,634.077609872032,0.00127555249121967,5.0817344347076e+27,23820948783.871,27221.7327198202,0.0374648163087716
40,1.29096486703455e+33,3.47808284307381e+51,1.53090668413112e+41,1.41874748746408e+49,1.36755434443364e+35,5.82199243943508e+53,3.53845243657144e+43,5.20899045634572e+51,1.29096486703455e+33,3.47808284307381e+51,9.37341433882401e+27,3.02285297135787e+29,1.36755434443364e+35,5.82199243943508e+53,1.59806584487476e+30,5.06154612739193e+31,1.29096486703455e+33,26558880511862.6,3693753.12024482,0.00228883874908976,1.36755434443364e+35,1.76722586606248e+15,231554792.572041,0.0675105311100908
80,7.29460891832517e+38,6.28367844206117e+51,1.86486650592909e+51,2.32631287326291e+46,1.14038336719468e+41,2.11655289684452e+54,7.56259902923441e+53,1.23460968699941e+49,7.29460891832517e+38,6.28367844206117e+51,9.51629689922221e+40,1.83303212636819e+44,1.14038336719468e+41,2.11655289684452e+54,2.49196825048269e+43,8.08189898192777e+46,7.29460891832517e+38,8.46877203986418e+15,6.30633147882427e+19,0.00454332261985338,1.14038336719468e+41,9.44101756812495e+17,1.16985355000635e+22,0.164107017837098
160,1.44177964594603e+86,3.88469494890033e+143,Inf,Inf,5.45125556762227e+88,2.31424683604688e+146,Inf,Inf,1.44177964594603e+86,3.88469494890033e+143,1.63278506675819e+117,3.15989788057985e+34,5.45125556762227e+88,2.31424683604688e+146,1.07663805159338e+120,2.4092783001856e+37,1.44177964594603e+86,1.02221480686808e+20,3.54454048044268e+17,0.0282964550664478,5.45125556762227e+88,2.52062328831392e+22,1.12907909617062e+20,0.797875142789592


==> Graphics/ErrorTableScatteringTer.csv <==
ht,hs,L2P1,L2P2,L2P3,L2P4,H1sP1,H1sP2,H1sP3,H1sP4,h2L2,h3L2,h4L2,h5L2,h1H1s,h2H1s,h3H1s,h4H1s
0.315789473684211,0.317425241121916,0.816187601819105,0.557451298003802,0.435471987823594,0.374500633414516,1.10097948370851,0.883885046039659,0.712438829353133,0.6578325639429,2.37282828670057,0.349341252151187,1.09252573134658,8.03163672424389,0.700255002926152,0.34552104186391,1.04348028530579,8.83513798658459
0.157894736842106,0.167136006721845,0.419975742844375,0.109625310852447,0.0556168170710041,0.0402223336738347,0.723805525039702,0.238729203270177,0.129045049835888,0.0979366874051178,0.593207071675144,0.0436676565188989,0.0682828582091624,0.250988647632625,0.350127501463077,0.0863802604659781,0.130435035663225,0.552196124161544
0.0789473684210529,0.0837876375680263,0.139872046803487,0.00919739538015745,0.0033691355249207,0.0023177496593285,0.293291106494296,0.03535361183115,0.0160917967672931,0.012195516723357,0.148301767918786,0.00545845706486231,0.0042676786380726,0.00784339523851944,0.175063750731538,0.0215950651164944,0.016304379457903,0.0345122577600961
0.0392156862745103,0.04244295605973,0.0360425112383904,0.000876224257780424,0.000286090090757781,0.000181222627250618,0.104538494716787,0.00665502433687019,0.00249467102146197,0.00169527176783953,0.0365923794907483,0.000669015813007811,0.000259824652358562,0.000237200121703087,0.0869597716052095,0.00532842479870453,0.00199834633651954,0.00210117399530248
0.0195439739413681,0.0212353256592045,0.00908859522646292,8.28124339046372e-05,1.60284887322267e-05,7.29256290881831e-06,0.0433382575100876,0.00132344211729431,0.000247360257700914,0.000129620663021908,0.00908859522646292,8.28124339046372e-05,1.60284887322267e-05,7.29256290881831e-06,0.0433382575100876,0.00132344211729431,0.000247360257700914,0.000129620663021908


==> Graphics/ErrorTableStabConvRST.csv <==
ht,L2P1R0,L2P2R0,L2P3R0,L2P4R0,H1sP1R0,H1sP2R0,H1sP3R0,H1sP4R0,L2P1R2,L2P2R2,L2P3R2,L2P4R2,H1sP1R2,H1sP2R2,H1sP3R2,H1sP4R2,L2P1RsR0,L2P2RsR0,L2P3RsR0,L2P4RsR0,H1sP1RsR0,H1sP2RsR0,H1sP3RsR0,H1sP4RsR0,h2L2RsR0,h3L2RsR0,h4L2RsR0,h5L2RsR0,h1H1sRsR0,h2H1sRsR0,h3H1sRsR0,h4H1sRsR0,L2P1R,L2P2R,L2P3R,L2P4R,H1sP1R,H1sP2R,H1sP3R,H1sP4R,h2L2R,h3L2R,h4L2R,h5L2R,h1H1sR,h2H1sR,h3H1sR,h4H1sR
0.625,5.04221258906567,0.349049095409367,3441.20441185973,740.064944926865,3.86273790959751,0.608702603467996,39274.9653266631,9990.97771315861,5.04221258906567,0.349049095409367,0.414781745299764,0.473425425520118,3.86273790959751,0.608702603467996,0.602201662124388,0.719086935622231,5.04221258906567,0.739915983572233,0.569619930170126,0.574737600909679,3.86273790959751,0.938663068213358,0.866258703288051,0.869679171216273,1.708781634646,0.33349039903991,0.300275160038206,0.241132521756407,1.1668215956592,0.740273455922511,0.561729073168914,0.438628200116265,5.04221258906567,0.73991522025488,0.569619920383228,0.574737600958379,3.86273790959751,0.938662944403595,0.866258711600214,0.869679171288689,1.708781634646,0.33349039903991,0.300275160038206,0.241132521756407,1.1668215956592,0.740273455922511,0.561729073168914,0.438628200116265
0.3125,0.291373248386427,0.0833174550466376,15466458316778.5,3.58996426344294e+15,0.565854700885836,1.37485551888434,353038148525644,1.67373350988026e+17,0.291373248386427,0.0833174550466376,0.0230913749939888,0.0179286270765807,0.565854700885836,1.37485551888434,0.0630626354258241,0.0408284642532964,0.291373248386427,0.171461216353239,0.112653077397725,0.0672614232086623,0.565854700885836,0.335955455056424,0.225466704804735,0.139013406302123,0.4271954086615,0.0416862998799888,0.0187671975023878,0.00753539130488771,0.583410797829599,0.185068363980628,0.0702161341461142,0.0274142625072666,0.291373248386427,0.171461214877739,0.112653077311237,0.0672614232086162,0.565854700885836,0.335955463435475,0.225466705667239,0.139013406303884,0.4271954086615,0.0416862998799888,0.0187671975023878,0.00753539130488771,0.583410797829599,0.185068363980628,0.0702161341461142,0.0274142625072666
0.15625,0.0966874505167627,7924.99632808503,1.26855451510431e+28,3.2221680664885e+17,0.29337278032402,356426.368718766,7.58304512796362e+29,1.86916467196444e+19,0.0966874505167627,7924.99632808503,0.0014057257111406,0.000453428110867116,0.29337278032402,356426.368718766,0.036991478151424,0.00298266533277302,0.0966874505167627,0.009730841666562,0.00208443156507203,0.000508965814928712,0.29337278032402,0.0550672963719577,0.0122970018247985,0.00295458388663493,0.106798852165375,0.0052107874849986,0.00117294984389924,0.000235480978277741,0.291705398914799,0.046267090995157,0.00877701676826428,0.00171339140670416,0.0966874505167627,0.00973084163656878,0.0020844315654371,0.000508965814932143,0.29337278032402,0.0550672973364175,0.0122970020998095,0.00295458388699144,0.106798852165375,0.0052107874849986,0.00117294984389924,0.000235480978277741,0.291705398914799,0.046267090995157,0.00877701676826428,0.00171339140670416
0.078125,0.0260657832295011,8.12079412710613e+15,7.86711286973965e+40,5.04182594211352e+73,0.146235240440276,2.83752198333075e+17,9.593821190709e+42,8.90232574376283e+75,0.0260657832295011,8.12079412710613e+15,461355217.610421,43846.6292965813,0.146235240440276,2.83752198333075e+17,6832818092.63962,803034.752640413,0.0260657832295011,0.000791367043740877,8.54094197176361e-05,9.22736239654815e-06,0.146235240440276,0.0120686892285669,0.00119494539858764,0.000124625740612124,0.0266997130413438,0.000651348435624825,7.33093652437025e-05,7.35878057117941e-06,0.1458526994574,0.0115667727487892,0.00109712709603303,0.00010708696291901,0.0260657832295011,0.000791367043719252,8.5409419853914e-05,9.22736239763657e-06,0.146235240440276,0.012068689298163,0.00119494544262101,0.000124625740645997,0.0266997130413438,0.000651348435624825,7.33093652437025e-05,7.35878057117941e-06,0.1458526994574,0.0115667727487892,0.00109712709603303,0.00010708696291901
0.0390625,0.00664281060294399,2.70770816325685e+31,1.29954431112945e+66,1.2041521218563e+80,0.0729698584937551,1.21354117689086e+33,2.85088827342549e+68,2.76358387454136e+82,0.00664281060294399,2.70770816325685e+31,4.75222515225594e+17,2.10258711290655e+15,0.0729698584937551,1.21354117689086e+33,2.75348278383554e+19,7.12607825849773e+16,0.00664281060294399,8.49988033564605e-05,4.72720388084731e-06,2.4142101392578e-07,0.0729698584937551,0.00291656549321067,0.000139486057702404,6.90937606694287e-06,0.00667492826033594,8.14185544531031e-05,4.58183532773141e-06,2.29961892849356e-07,0.0729263497286998,0.00289169318719731,0.000137140887004129,6.69293518243813e-06,0.00664281060294399,8.49988033636851e-05,4.72720389111931e-06,2.41421014419183e-07,0.0729698584937551,0.00291656549771221,0.000139486063587899,6.90937606938168e-06,0.00667492826033594,8.14185544531031e-05,4.58183532773141e-06,2.29961892849356e-07,0.0729263497286998,0.00289169318719731,0.000137140887004129,6.69293518243813e-06
0.01953125,0.00166873206508399,6.37718593321185e+49,8.70232592230895e+64,6.33334966901317e+86,0.0364631748643499,1.36877779163137e+52,3.34866182369204e+67,2.93122635195752e+89,0.00166873206508399,6.37718593321185e+49,1.11017685821021e+57,2.18727228151118e+28,0.0364631748643499,1.36877779163137e+52,7.51234118204331e+58,1.74135104552994e+30,0.00166873206508399,1.01773193132429e-05,2.86364704379026e-07,7.18631104809267e-09,0.0364631748643499,0.000722923296515706,1.71426101274292e-05,4.18308448785703e-07,0.00166873206508399,1.01773193066379e-05,2.86364707983213e-07,7.18630915154239e-09,0.0364631748643499,0.000722923296799328,1.71426108755162e-05,4.18308448902383e-07,0.00166873206508399,1.01773193066379e-05,2.86364707983213e-07,7.18630915154239e-09,0.0364631748643499,0.000722923296799328,1.71426108755162e-05,4.18308448902383e-07,0.00166873206508399,1.01773193066379e-05,2.86364707983213e-07,7.18630915154239e-09,0.0364631748643499,0.000722923296799328,1.71426108755162e-05,4.18308448902383e-07


==> Graphics/ErrorTableStabRobustRST.csv <==
htfhs,L2P1R0,L2P2R0,L2P3R0,L2P4R0,H1P1R0,H1P2R0,H1P3R0,H1P4R0,L2P1R2,L2P2R2,L2P3R2,L2P4R2,H1P1R2,H1P2R2,H1P3R2,H1P4R2,L2P1RsR0,L2P2RsR0,L2P3RsR0,L2P4RsR0,H1P1RsR0,H1P2RsR0,H1P3RsR0,H1P4RsR0,L2P1R,L2P2R,L2P3R,L2P4R,H1P1R,H1P2R,H1P3R,H1P4R
0.625,0.0989967296368253,188465682.419934,0.000990960180578572,0.000304343961195756,0.316175089377527,1143266501.01303,0.00822959521290258,0.00334637239505536,0.0989967296368253,188465682.419934,4658.44829877672,114.617386085277,0.316175089377527,1143266501.01303,29319.6563638909,974.831314291808,0.0989967296368253,0.00994731135968478,0.00208684532650113,0.000508979545861499,0.316175089377527,0.0565907971837896,0.0123275609250849,0.00295489483616177,0.0989967296368253,0.0100913177091463,0.00213019562326524,0.000512166574028004,0.316175089377527,0.0568637039693811,0.0124332800503868,0.00296154163150777
1.25,0.0946616890638987,720270229.232789,444982209172.26,4331707.15294104,0.298727244569295,8199632207.73035,7796589483644.35,119825740.934573,0.0946616890638987,720270229.232789,1023.00474785002,0.117906262313558,0.298727244569295,8199632207.73035,10352.0831980984,1.15135872772862,0.0946616890638987,0.00973139757845101,0.00208443928020147,0.000508965827947526,0.298727244569295,0.0551628844493614,0.0122974803006677,0.00295458510648604,0.0946616890638987,0.00973181367113222,0.00208454771241462,0.000508967817310108,0.298727244569295,0.0551669322066717,0.0122987334149159,0.00295460736623761
2.5,0.096149644785305,1163778.98185289,9.60152218958712e+36,6.2161467217097e+18,0.294440347912457,26240866.0377358,3.55740634000073e+38,2.95798887494855e+20,0.096149644785305,1163778.98185289,0.347095940687357,0.0034417594485945,0.294440347912457,26240866.0377358,6.63128808011351,0.026876804386714,0.096149644785305,0.00973068415839731,0.00208443157217038,0.00050896581494168,0.294440347912457,0.0550729172173645,0.0122970091906989,0.00295458389138737,0.096149644785305,0.00973068389223389,0.00208443189326026,0.000508965816664517,0.294440347912457,0.0550729792623827,0.0122970271935801,0.00295458397977032
5,0.0966874505167627,7924.99632808503,1.26855451510431e+28,3.2221680664885e+17,0.29337278032402,356426.368718766,7.58304512796362e+29,1.86916467196444e+19,0.0966874505167627,7924.99632808503,0.0014057257111406,0.000453428110867116,0.29337278032402,356426.368718766,0.036991478151424,0.00298266533277302,0.0966874505167627,0.009730841666562,0.00208443156507203,0.000508965814928712,0.29337278032402,0.0550672963719577,0.0122970018247985,0.00295458388663493,0.0966874505167627,0.00973084163656878,0.0020844315654371,0.000508965814932143,0.29337278032402,0.0550672973364175,0.0122970020998095,0.00295458388699144
10,0.0968321534263527,99.1242571264925,6.56909995065998e+28,9.36148484932141e+37,0.293106137494756,8881.69621800294,5.37583173767086e+30,1.09324591688363e+40,0.0968321534263527,99.1242571264925,0.112152432691233,0.00045310019220028,0.293106137494756,8881.69621800294,0.819243769207604,0.00297955698863641,0.0968321534263527,0.00973085467504418,0.00208443156540117,0.000508965814931169,0.293106137494756,0.0550669451603594,0.0122970017096854,0.00295458388661708,0.0968321534263527,0.00973085467447948,0.00208443156539079,0.000508965814930941,0.293106137494756,0.0550669451754101,0.0122970017139578,0.00295458388661846
20,0.0968689674013819,3.51358921383428,2.99650221659019e+31,4.49445539076676e+33,0.293039492176889,263.245724347122,4.14319966819283e+33,7.96938003050371e+35,0.0968689674013819,3.51358921383428,0.00104099193770246,0.000453100249508796,0.293039492176889,263.245724347122,0.00876849288159761,0.00297955761511529,0.0968689674013819,0.00973085553757385,0.00208443156542292,0.000508965814889164,0.293039492176889,0.0550669232112958,0.0122970017078904,0.00295458388660167,0.0968689674013819,0.00973085553754824,0.00208443156541353,0.000508965814931909,0.293039492176889,0.0550669232115281,0.0122970017079546,0.00295458388661749
40,0.0968782107443098,5.98113070344708,2.64505202140085e+40,8.19252378776852e+64,0.293022831806442,59.621316186802,7.07378253963179e+42,2.10223163234567e+67,0.0968782107443098,5.98113070344708,0.00107747486233414,0.000453106984759759,0.293022831806442,59.621316186802,0.00901449141201689,0.00297962202262427,0.0968782107443098,0.009730855592137,0.0020844315654665,0.000508965814831107,0.293022831806442,0.0550669218394798,0.0122970017078722,0.0029545838865881,0.0968782107443098,0.00973085559229542,0.0020844315654236,0.000508965814936847,0.293022831806442,0.055066921839518,0.0122970017078637,0.00295458388661961
80,0.0968805240701412,70.5529747428976,6.70750695465063e+55,3.64612837138233e+54,0.293018666773778,625.936905940778,3.03830486218112e+58,2.14022679764548e+57,0.0968805240701412,70.5529747428976,0.00124266146235961,0.000453114701291251,0.293018666773778,625.936905940778,0.0101258988968063,0.00297969601799559,0.0968805240701412,0.0097308555960908,0.00208443156560871,0.000508965814769944,0.293018666773778,0.0550669217538322,0.0122970017078888,0.00295458388663469,0.0968805240701412,0.0097308555956595,0.00208443156543961,0.000508965814928423,0.293018666773778,0.0550669217537681,0.0122970017078675,0.00295458388661402
160,0.0968811025564667,103.287523167826,1.63979554366823e+133,NaN,0.293017625519138,1546.22309430927,1.53605383540525e+136,NaN,0.0968811025564667,103.287523167826,0.00261531910846641,0.000453332188883719,0.293017625519138,1546.22309430927,0.0196869943038183,0.00298149210491478,0.0968811025564667,0.00973085559688714,0.00208443156272839,0.000508965815918972,0.293017625519138,0.0550669217485667,0.0122970017070947,0.00295458388707397,0.0968811025564667,0.00973085559619022,0.00208443156542075,0.00050896581482667,0.293017625519138,0.0550669217484767,0.012297001707854,0.00295458388658789


==> Graphics/ErrorTableStabZankPConvRST.csv <==
ht,L2P1R0,L2P2R0,L2P3R0,L2P4R0,H1sP1R0,H1sP2R0,H1sP3R0,H1sP4R0,L2P1R2,L2P2R2,L2P3R2,L2P4R2,H1sP1R2,H1sP2R2,H1sP3R2,H1sP4R2,L2P1R,L2P2R,L2P3R,L2P4R,H1sP1R,H1sP2R,H1sP3R,H1sP4R,h2L2R0,h3L2R0,h4L2R0,h5L2R0,h1H1sR0,h2H1sR0,h3H1sR0,h4H1sR0
0.625,4.95002353447315,0.338008020894795,0.076695447141136,0.0169518434606357,3.77515601474604,0.588672021478757,0.240018415604722,0.0761575385795206,4.95002353447315,0.338008020894795,0.105796571172454,0.0623671327937639,3.77515601474604,0.588672021478757,0.28550749435069,0.152800486420418,4.95002353447315,0.764605055150957,0.576890560636351,0.579614143774244,3.77515601474604,0.955704264075997,0.867601532470604,0.87093196942503,1.65451472207918,0.32865769620918,0.0892164806027705,0.0205636472489036,1.16675701978915,0.737963780321859,0.306158187488133,0.0946732617465529
0.3125,0.285597370706711,0.0425674805948914,0.00533126859650768,0.000612875945099276,0.56363770824818,0.173126826600942,0.036018978944733,0.00560834303785311,0.285597370706711,0.0425674805948914,452.936547603111,21.2595333599778,0.56363770824818,0.173126826600942,8786.96558690734,470.191211043459,0.285597370706711,0.152019429936048,0.0987612703987037,0.0600811611731291,0.56363770824818,0.324691490542605,0.256648693752861,0.133771361839384,0.413628680519794,0.0410822120261475,0.00557603003767315,0.000642613976528237,0.583378509894575,0.184490945080465,0.0382697734360167,0.00591707885915955
0.15625,0.0939266949453983,0.00521912593041068,0.000344550441646015,1.98482443536631e-05,0.292620217863669,0.0453876981599694,0.00471286997353997,0.000364969552165455,0.0939266949453983,0.00521912593041068,132094578171606,518655362307672,0.292620217863669,0.0453876981599694,5.15222285303924e+15,2.33405422934863e+16,0.0939266949453983,155.244841578225,21846.863252382,1.64136142997496,0.292620217863669,2703.90342545514,484224.221390741,48.7120623308907,0.103407170129948,0.00513527650326843,0.000348501877354572,2.00816867665074e-05,0.291689254947288,0.0461227362701162,0.00478372167950208,0.000369817428697472
0.078125,0.0252589620458506,0.000644793791946806,2.17217652757622e-05,6.25785810412882e-07,0.146115609589232,0.0114863245196325,0.000595846706165642,2.30411460154762e-05,0.0252589620458506,0.000644793791946806,3.23705793267582e+44,1.14865677854305e+18,0.146115609589232,0.0114863245196325,2.25508633656951e+46,8.66753012105471e+19,0.0252589620458506,6.34390749212604e+23,3.89557414073787e+27,378448196886.192,0.146115609589232,2.1519107313335e+25,1.42080687051548e+29,22702611735018.5,0.0258517925324871,0.000641909562908554,2.17813673346608e-05,6.27552711453356e-07,0.145844627473644,0.011530684067529,0.00059796520993776,2.3113589293592e-05
0.0390625,0.00643293263206431,8.03134183737681e-05,1.36058777778992e-06,1.9599168960648e-08,0.0729539612458457,0.00288044495518477,7.46926276012744e-05,1.44369284051207e-06,0.00643293263206431,8.03134183737681e-05,2.40356912800528e+23,4.8839404734935e+34,0.0729539612458457,0.00288044495518477,2.9410050673548e+25,5.87123763452735e+36,0.00643293263206431,2.88426407089006e+35,5.82646398630728e+42,1.67999002158127e+33,0.0729539612458457,2.00687731735594e+37,4.2414677968482e+44,1.19200905198365e+35,0.00646294813312178,8.02386953635693e-05,1.3613354584163e-06,1.96110222329174e-08,0.0729223137368219,0.00288267101688226,7.474565124222e-05,1.4445993308495e-06
0.01953125,0.00161573703328045,1.00298369204462e-05,8.50834661510186e-08,6.12844444778668e-10,0.036461156868411,0.000720667754220565,9.3432064052775e-06,9.02874581780938e-08,0.00161573703328045,1.00298369204462e-05,1.07350014348807e+77,8.91093980253737e+37,0.036461156868411,0.000720667754220565,2.46054002383834e+79,2.05778702664261e+40,0.00161573703328045,2.00260925208343e+52,2.05290893922234e+40,2.41849759829603e+67,0.036461156868411,2.56560297544884e+54,2.43859565877312e+42,3.93019370838761e+69,0.00161573703328045,1.00298369204462e-05,8.50834661510186e-08,6.12844444778668e-10,0.036461156868411,0.000720667754220565,9.3432064052775e-06,9.02874581780938e-08


==> Graphics/ErrorTableStabZankPRobustRST.csv <==
htfhs,L2P1R0,L2P2R0,L2P3R0,L2P4R0,H1P1R0,H1P2R0,H1P3R0,H1P4R0,L2P1R2,L2P2R2,L2P3R2,L2P4R2,H1P1R2,H1P2R2,H1P3R2,H1P4R2,L2P1R,L2P2R,L2P3R,L2P4R,H1P1R,H1P2R,H1P3R,H1P4R
0.625,0.0970819411875478,0.00566685008963282,0.000359567391473752,2.02000989922075e-05,0.315743341478874,0.0472404423665162,0.00479222642356692,0.000367479466319599,0.0970819411875478,0.00566685008963282,0.000852344756611503,0.000134778189307932,0.315743341478874,0.0472404423665162,0.00722694117921986,0.00116288880427701,0.0970819411875478,0.00897851452496402,0.00205426857630394,0.000492550277784084,0.315743341478874,0.0566268982701024,0.0124089776827587,0.00292446205298512
1.25,0.0920394239574326,0.00522390893578554,0.000344608635315584,1.98485881498349e-05,0.298050887143504,0.0455046674527373,0.00471412022599571,0.000364979429232116,0.0920394239574326,0.00522390893578554,0.00438396348906963,1334222045648.28,0.298050887143504,0.0455046674527373,0.0521603639624734,21695624205999,0.0920394239574326,0.00854070926280886,744268.579953592,3563.3997630446,0.298050887143504,0.0549106173094321,6447830.61628389,39414.1473304584
2.5,0.0934124900605252,0.00521905406627647,0.000344550662502993,1.984824468856e-05,0.29370298773975,0.0453945792804922,0.00471288922279867,0.000364969590642306,0.0934124900605252,0.00521905406627647,71451619067141,87032586390989.2,0.29370298773975,0.0453945792804922,1.5460563336251e+15,2.0683412254079e+15,0.0934124900605252,3.13326518505986,550623.234896923,75.2932090518687,0.29370298773975,32.5403088692207,7444667.25286108,1320.91258647933
5,0.0939266949453983,0.00521912593041068,0.000344550441646015,1.98482443536631e-05,0.292620217863669,0.0453876981599694,0.00471286997353997,0.000364969552165455,0.0939266949453983,0.00521912593041068,132094578171606,518655362307672,0.292620217863669,0.0453876981599694,5.15222285303924e+15,2.33405422934863e+16,0.0939266949453983,155.244841578225,21846.863252382,1.64136142997496,0.292620217863669,2703.90342545514,484224.221390741,48.7120623308907
10,0.0940658213362494,0.00521913630001401,0.00034455044085275,1.98482443533446e-05,0.292349778149527,0.0453872681838958,0.00471286967271417,0.000364969552015148,0.0940658213362494,0.00521913630001401,123455356357342,207151591030.866,0.292349778149527,0.0453872681838958,7.87409821654477e+15,10320516788322.2,0.0940658213362494,1978865.62937534,213.426423736847,0.0152178716755257,0.292349778149527,60276496.4192067,8361.7970643082,0.734712274071699
20,0.0941012614023095,0.00521913704004655,0.000344550440851401,1.9848244352574e-05,0.29228218385125,0.0453872413122786,0.00471286966801361,0.000364969552014389,0.0941012614023095,0.00521913704004655,268606241548589,71863775280387.8,0.29228218385125,0.0453872413122786,2.11627355653685e+16,5.09238935216764e+15,0.0941012614023095,19415350.0023775,168.005829114311,0.00110357913308724,0.29228218385125,872500816.227217,7026.9127484869,0.0361907159857359
40,0.0941101625313667,0.0052191370877778,0.000344550440847366,1.9848244346398e-05,0.29226528625091,0.0453872396328372,0.00471286966793968,0.000364969552012437,0.0941101625313667,0.0052191370877778,3.25745214541003e+18,2.66286721787398e+23,0.29226528625091,0.0453872396328372,3.89610681806114e+20,6.50242277462408e+25,0.0941101625313667,7316234603.69991,65729073.3700709,0.00196082381908054,0.29226528625091,545205138269.18,5211774246.22914,0.0643182079635978
80,0.0941123903827534,0.00521913709149739,0.000344550440841843,1.98482443392699e-05,0.292261061911737,0.0453872395279346,0.00471286966793882,0.000364969552013856,0.0941123903827534,0.00521913709149739,3.17038208780973e+29,7.11858435559893e+39,0.292261061911737,0.0453872395279346,5.69736230433758e+31,3.02587168498736e+42,0.0941123903827534,344898702560221,185942511648088,0.00800535147331115,0.292261061911737,2.00759369701758e+16,3.01061818941148e+16,0.231941708464463
160,0.0941129475052473,0.00521913709095722,0.000344550440882382,1.98482443589857e-05,0.292260005830512,0.0453872395213135,0.00471286966794718,0.000364969552031555,0.0941129475052473,0.00521913709095722,6.42419174936025e+48,2.02747431324725e+33,0.292260005830512,0.0453872395213135,2.57989397678621e+51,1.72798839711733e+36,0.0941129475052473,3.33079774086626e+15,1.0425125973794e+22,0.0223535255963958,0.292260005830512,4.74945336982258e+17,4.16488423759534e+24,0.62039552977131


==> Graphics/ErrorTableZankLdofsP1.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P1K1,L2P1K2,L2P1K4,L2P1K8,L2P1K16,H1sP1K1,H1sP1K2,H1sP1K4,H1sP1K8,H1sP1K16,h2L2,h1H1s
2,1,0.5,0.25,0.125,0.342859862569556,1,1,1,1,0.536895919519576,1,1,1,1,0.455844777485913,0.453450500225911
6,3,1.5,0.75,0.375,0.10466051560112,0.578683288653193,1,1,1,0.244136880217213,0.712674485144387,1,1,1,0.113961194371478,0.226725250112955
14,7,3.5,1.75,0.875,0.0278653571595397,0.180523666145143,1.02596539994182,1,1,0.115913222172221,0.285843640194683,1.08520198194887,1,1,0.0284902985928696,0.113362625056478
30,15,7.5,3.75,1.875,0.00708276475049265,0.0482726256625008,0.343192964654764,1.38945400739497,1,0.0570138870547091,0.122471667052546,0.410507124670041,1.39517451060328,1,0.00712257464821739,0.0566813125282389
62,31,15.5,7.75,3.875,0.00177813632171646,0.0122808776818864,0.0924021110159751,0.661284546185432,1.24104947292557,0.0283826485344718,0.057891261872881,0.145758518123044,0.700713032563618,1.26554360631397,0.00178064366205435,0.0283406562641194
126,63,31.5,15.75,7.875,0.000445002074773613,0.00308377315436552,0.0235246091898254,0.182360324358035,1.18379160337138,0.0141755759832443,0.028494300667559,0.0612750118308467,0.214734196075775,1.19976912409756,0.000445160915513587,0.0141703281320597
254,127,63.5,31.75,15.875,0.000111279810083795,0.000771794440654983,0.00590771431346642,0.0465109806203784,0.360980624844894,0.00708581276991872,0.0141895959834371,0.0289365993196626,0.0732601667809082,0.379044262680482,0.000111290228878397,0.00708516406602986
510,255,127.5,63.75,31.875,2.78217839386131e-05,0.000193001870394181,0.00147858900090432,0.0116818184190728,0.0927090690946154,0.00354265927267507,0.00708756726671964,0.0142455379879209,0.0306419855811552,0.108668800192643,2.78225572195992e-05,0.00354258203301493
1022,511,255.5,127.75,63.875,6.95556307229475e-06,4.82537984921532e-05,0.000369751029487421,0.00292377375080468,0.0232956890290063,0.00177129874076159,0.00354287864729214,0.0070945809149235,0.0144671427220709,0.0366785804938305,6.95563930489979e-06,0.00177129101650746
2046,1023,511.5,255.75,127.875,1.73890982622495e-06,1.20636659919869e-05,9.24442472451971e-05,0.00073114991753977,0.00583071535762436,0.000885645508253732,0.00177132616458874,0.00354375600997506,0.00712256644206575,0.015321539117982,1.73890982622495e-06,0.000885645508253732


==> Graphics/ErrorTableZankLdofsP2.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P2K1,L2P2K2,L2P2K4,L2P2K8,L2P2K16,H1sP2K1,H1sP2K2,H1sP2K4,H1sP2K8,H1sP2K16,h3L2,h2H1s
6,3,1.5,0.75,0.375,0.03165942061475,0.423254646663927,1,1,1,0.0932883175925738,0.459712067380983,1,1,1,0.0266114218248303,0.0919546102149964
14,7,3.5,1.75,0.875,0.00352642383756113,0.0387868940410662,0.805137302399932,1,1,0.0230156167287044,0.0958614223939079,0.846302730393735,1,1,0.00332642772810379,0.0229886525537491
30,15,7.5,3.75,1.875,0.000419964409802881,0.00386942588830718,0.0593320595163764,1.37053040937958,1,0.00574761347625037,0.0230705814907648,0.105928095495945,1.37281993089488,1,0.000415803466012974,0.00574716313843728
62,31,15.5,7.75,3.875,5.17600979295898e-05,0.000432340048827004,0.00501198308364674,0.107552783810406,1.28101863072722,0.00143679793614117,0.00574853100032432,0.0232891009205103,0.138898465723438,1.28748655317919,5.19754332516217e-05,0.00143679078460932
126,63,31.5,15.75,7.875,6.44629614045609e-06,5.21627493444223e-05,0.000478653493414477,0.00810626093547284,0.208719900224746,0.000359197806954818,0.00143681249922602,0.00575219963285229,0.0241452148007143,0.226712222035798,6.49692915645271e-06,0.00035919769615233
254,127,63.5,31.75,15.875,8.05039995182514e-07,6.45901088774122e-06,5.37431960868852e-05,0.000630772666817421,0.0151020473699819,8.97994253991871e-05,0.00035919803584575,0.00143687076179927,0.00576685082106372,0.0273018608467183,8.12116144556589e-07,8.97994240380824e-05
510,255,127.5,63.75,31.875,1.00606608710243e-07,8.05438376454688e-07,6.50962148835651e-06,5.96476797104626e-05,0.00103582529114129,2.24498559356099e-05,8.97994289676457e-05,0.000359198949268847,0.00143710372490309,0.00582508703473215,1.01514518069574e-07,2.24498560095206e-05
1022,511,255.5,127.75,63.875,1.25750863110109e-08,1.00619050350244e-07,8.07029901923064e-07,6.70824658868091e-06,7.89677394898042e-05,5.61246397741429e-06,2.24498559914074e-05,8.97994432584231e-05,0.000359202603826657,0.00143803517936781,1.26893147586967e-08,5.61246400238015e-06
2046,1023,511.5,255.75,127.875,1.57190312752924e-09,1.25754929614583e-08,1.00668905034521e-07,8.13365079190521e-07,7.44997847904252e-06,1.40311599427631e-06,5.6124639783358e-06,2.2449856214917e-05,8.97995004156407e-05,0.000359217221508631,1.58616434483709e-09,1.40311600059504e-06
4094,2047,1023.5,511.75,255.875,1.98270543104636e-10,1.57206250080718e-09,1.25771676914829e-08,1.0086813953423e-07,8.38227245834746e-07,3.5077900014876e-07,1.40311599445843e-06,5.61246398210006e-06,2.24498571091973e-05,8.97997290478658e-05,1.98270543104636e-10,3.5077900014876e-07


==> Graphics/ErrorTableZankLdofsP3.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P3K1,L2P3K2,L2P3K4,L2P3K8,L2P3K16,H1sP3K1,H1sP3K2,H1sP3K4,H1sP3K8,H1sP3K16,h4L2,h3H1s
10,5,2.5,1.25,0.625,0.00240248621878591,0.0479845476584593,1.00864833439727,1.19218328725923,2.06906617393812,0.0121053476094985,0.127956775495285,1.07523694073038,1.04115736465516,1.66092595462769,0.22891327424866,0.0137444980160858
22,11,5.5,2.75,1.375,0.000144778006867509,0.00243865427018981,0.0479845476584586,1.34582126702872,1.15352309964288,0.00152243939068194,0.0121118099085934,0.127956775495285,1.40571807174508,1.1253700944046,0.0143070796405413,0.00171806225201073
46,23,11.5,5.75,2.875,8.97546806081339e-06,0.000144948379565512,0.00257910954949742,0.0479845476584579,1.22295718912697,0.000190630366072857,0.00152246777573639,0.0121406296075776,0.127956775495285,1.2811924301014,0.00089419247753383,0.000214757781501341
94,47,23.5,11.75,5.875,5.59906220705227e-07,8.97650013652657e-06,0.000145651058641437,0.00307846351438806,0.0479845476584566,2.38394736546837e-05,0.000190633584305857,0.00152254852347171,0.0122558160847141,0.127956775495284,5.58870298458644e-05,2.68447226876676e-05
190,95,47.5,23.75,11.875,3.49775734232309e-08,5.59905908197458e-07,8.97926261564374e-06,0.00014840967107762,0.00455994639258069,2.98025946333793e-06,2.38394117174938e-05,0.000190632468151437,0.00152280726521788,0.0127091336741875,3.49293936536652e-06,3.35559033595845e-06
382,191,95.5,47.75,23.875,2.18583681365626e-09,3.49775278070191e-08,5.59919739386898e-07,8.99077278811857e-06,0.000158972341170174,3.72542330836798e-07,2.98025734799709e-06,2.38394602868316e-05,0.000190633351006327,0.00152385783171579,2.18308710335408e-07,4.19448791994806e-07
766,383,191.5,95.75,47.875,1.366126120352e-10,2.18583659311658e-09,3.49775185386532e-08,5.59964404165225e-07,9.03654605336725e-06,4.65680994825787e-08,3.72542309125152e-07,2.98025533872913e-06,2.38394466010152e-05,0.000190635508376075,1.3644294395963e-08,5.24310989993508e-08
1534,767,383.5,191.75,95.875,8.8089539862136e-12,1.36616222631913e-10,2.1858360451541e-09,3.49777223686507e-08,5.6014618444972e-07,5.82102715652954e-09,4.65680999651731e-08,3.72542240589648e-07,2.98025628432713e-06,2.38394533439591e-05,8.52768399747686e-10,6.55388737491885e-09
3070,1535,767.5,383.75,191.875,3.75279829674345e-12,8.99686800743204e-12,1.36617207453642e-10,2.18583603121691e-09,3.49784376075025e-08,7.27713448347199e-10,5.82102768397908e-09,4.65680980588734e-08,3.72542176277028e-07,2.98025640220668e-06,5.32980249842304e-11,8.19235921864856e-10
6142,3071,1535.5,767.75,383.875,3.3311265615144e-12,3.21862231184245e-12,9.08887663845675e-12,1.36618256426781e-10,2.1858387573089e-09,1.02404490233107e-10,7.27755152363485e-10,5.82102936567926e-09,4.65680948074382e-08,3.72542199828123e-07,3.3311265615144e-12,1.02404490233107e-10


==> Graphics/ErrorTableZankLdofsP4.csv <==
nDofsK1,nDofsK2,nDofsK4,nDofsK8,nDofsK16,L2P4K1,L2P4K2,L2P4K4,L2P4K8,L2P4K16,H1sP4K1,H1sP4K2,H1sP4K4,H1sP4K8,H1sP4K16,h5L2,h4H1s
14,7,3.5,1.75,0.875,0.000170814755053524,0.00357314060362112,0.166163206283189,2.49468190904345,1.85054677973295,0.00119155182456454,0.00472278858195185,0.314759299891935,1.09302406192971,1.05213698952333,1188.84240286126,4.60448420651721
30,15,7.5,3.75,1.875,5.2954848090342e-06,0.00017084025059497,0.00492816090112514,0.166163206283187,2.49468190904347,7.52312459257119e-05,0.00119157179672839,0.00581885075414683,0.314759299891934,1.09302406192971,37.1513250894145,0.287780262907326
62,31,15.5,7.75,3.875,1.65176168542239e-07,5.29532995800932e-06,0.000171020764216985,0.00838645693694942,0.166163206283183,4.71436232173225e-06,7.52308569805854e-05,0.00119153313124646,0.00893982160483126,0.314759299891933,1.1609789090442,0.0179862664317079
126,63,31.5,15.75,7.875,5.15939367341879e-09,1.65174855414608e-07,5.29531051945376e-06,0.000171869256777976,0.0159537280517844,2.94843926770543e-07,4.71435558010594e-06,7.5230477043634e-05,0.00119166101430138,0.0162544921190027,0.0362805909076314,0.00112414165198174
254,127,63.5,31.75,15.875,1.6121293387215e-10,5.15938685585032e-09,1.65174548026626e-07,5.29580965731281e-06,0.000175173065311748,1.8430826157672e-08,2.94843854468163e-07,4.71435416885446e-06,7.5230671085925e-05,0.00119213882106453,0.00113376846586348,7.02588532488588e-05
510,255,127.5,63.75,31.875,5.05815486165027e-12,1.61213114339285e-10,5.15939049334942e-09,1.65174890731277e-07,5.29763355761477e-06,1.15197493667058e-09,1.84308263284718e-08,2.94843887664082e-07,4.71435457778976e-06,7.52306892610872e-05,3.54302645582337e-05,4.39117832805368e-06
1022,511,255.5,127.75,63.875,6.36461880411067e-13,5.10853443467733e-12,1.612131643457e-10,5.15939038678901e-09,1.65175810608378e-07,7.20184823903008e-11,1.15197510047157e-09,1.84308261103582e-08,2.94843887090229e-07,4.7143545668588e-06,1.1071957674448e-06,2.74448645503355e-07
2046,1023,511.5,255.75,127.875,6.6221122374642e-12,1.96595073799665e-12,5.14154406968261e-12,1.61213059673153e-10,5.15938989433093e-09,8.21453111400155e-12,7.2045352587115e-11,1.1519752756677e-09,1.84308260357159e-08,2.94843887118926e-07,3.45998677326501e-08,1.71530403439597e-08
4094,2047,1023.5,511.75,255.875,7.9318086003467e-12,8.84801383543995e-12,2.79172391582347e-12,5.16211034129258e-12,1.61213395766312e-10,1.71912278162193e-11,1.09807825960288e-11,7.20918265600124e-11,1.1519756967276e-09,1.84308260216084e-08,1.08124586664532e-09,1.07206502149748e-09
8190,4095,2047.5,1023.75,511.875,3.37889333326662e-11,1.52233877183132e-11,8.81731503430011e-12,2.63018950725341e-12,5.14461546409483e-12,6.70040638435925e-11,2.2630464398304e-11,1.030658383633e-11,7.20994481813994e-11,1.15197616048767e-09,3.37889333326662e-11,6.70040638435925e-11


==> Graphics/ErrorTableZankVsOur.csv <==
NdofP1,NdofP2,NdofP3,NdofP4,L2P1Z,L2P2Z,L2P3Z,L2P4Z,H1sP1Z,H1sP2Z,H1sP3Z,H1sP4Z,L2P1O,L2P2O,L2P3O,L2P4O,H1sP1O,H1sP2O,H1sP3O,H1sP4O,NdofL2P1O,NdofL2P2O,NdofL2P3O,NdofL2P4O,NdofH1sP1O,NdofH1sP2O,NdofH1sP3O,NdofH1sP4O
112,480,1104,1984,4.95002353447315,0.338008020894796,0.076695447141136,0.0169518434606357,3.77515601474604,0.588672021478757,0.240018415604722,0.0761575385795206,5.04221258906567,0.19393760704149,0.0121778058452229,0.000688198739114716,3.86273790959751,0.366217694161909,0.0438917791527694,0.00374808062644566,1.94526480730592,0.045414474179634,0.00401159829021658,0.000263597076672331,1.24494607277903,0.196982496310902,0.0221196850168029,0.00181449407896856
480,1984,4512,8064,0.285597370706711,0.0425674805948914,0.00533126859650767,0.000612875945099277,0.56363770824818,0.173126826600942,0.036018978944733,0.0056083430378531,0.291373248386428,0.010351744654339,0.000334180437589695,1.05005226592377e-05,0.565854700885836,0.0571417758252884,0.00325271243635702,0.000138041597035241,0.453895121704715,0.00540435220503881,0.000240169250285714,7.91440847917799e-06,0.60136608564433,0.0476570555590891,0.0026771882606387,0.000109834266180952
1984,8064,18240,32512,0.0939266949453983,0.00521912593041066,0.000344550441646011,1.98482443536633e-05,0.292620217863669,0.0453876981599694,0.00471286997353997,0.000364969552165452,0.0966874505167632,0.000812568930183249,1.61148041153815e-05,2.56467200952511e-07,0.29337278032402,0.0122682055653997,0.000347640934064198,7.25021641663992e-06,0.109813335896302,0.000659523640845597,1.46962291933835e-05,2.42485371246624e-07,0.295793561797363,0.0117251485899346,0.000329378537936543,6.75696265224436e-06
8064,32512,73344,130560,0.0252589620458507,0.00064479379194613,2.1721765275755e-05,6.25785810412859e-07,0.146115609589232,0.0114863245196324,0.000595846706165641,2.30411460154758e-05,0.0260657832295012,8.60404131606251e-05,9.318053764428e-07,7.4020378363882e-09,0.146235240440276,0.00293974895833552,4.14584611362095e-05,4.28312170015711e-07,0.0270175667681378,8.14686682103179e-05,9.08921551425987e-07,7.50359534981922e-09,0.146718301712269,0.00290820614632236,4.08493980301014e-05,4.19004423752593e-07
32512,130560,294144,523264,0.00643293263206559,8.03134183742749e-05,1.36058777778834e-06,1.95991689612415e-08,0.0729539612458458,0.00288044495518478,7.46926276012738e-05,1.44369284051197e-06,0.00664281060294836,1.02377778741518e-05,5.6839784628635e-08,2.25092098149131e-10,0.0729698584937554,0.000725763707031714,5.10419919746348e-06,2.62409818373378e-08,0.006701207505483,1.0123738861079e-05,5.65113388147227e-08,2.33341839479125e-10,0.0730697645176251,0.000724200354084197,5.08618973957323e-06,2.60853805845875e-08
130560,523264,1178112,2095104,0.00161573703327177,1.0029836920207e-05,8.50834661560603e-08,6.12843956266873e-10,0.0364611568684107,0.000720667754220562,9.34320640527541e-06,9.02874581798135e-08,0.00166873206509086,1.26175449645375e-06,3.52275487872154e-09,7.27412557423282e-12,0.0364631748643501,0.000180695783064061,6.34530758297416e-07,1.62715048116872e-09,0.00166873206509086,1.26175449645375e-06,3.52275487872154e-09,7.27412557423282e-12,0.0364631748643501,0.000180695783064061,6.34530758297416e-07,1.62715048116872e-09


==> Graphics/ErrorTableZankVsOurPndof.csv <==
p,L2Z,H1sZ,L2O,H1sO,Ndof
1,0.0286417309600165,0.155889221411309,0.0295530654219326,0.156032795899903,7080
2,0.00634524150574705,0.0515263524838762,0.00101325984463445,0.0140618985615471,7080
3,0.00221864876010203,0.0188513532745351,0.000121550674887821,0.00154952891773183,7080
4,0.000840728735242584,0.00720633691459516,1.50917981824441e-05,0.000183893841967699,7080
5,0.000328587775048938,0.00282555865668902,1.84820428843233e-06,2.23135137839215e-05,7080
6,0.000130808353093211,0.00112648626100067,3.42618026322807e-07,3.98401539097127e-06,7080


==> Graphics/PlotTableBumpOur_p1.csv <==
phyX,uh_start,uh_end
0,-1.20953612902858e-05,-0.0124280089271819
0.00334448160535117,1.31731302906441e-05,0.000449310751069636
0.00668896321070234,3.8441621871574e-05,0.0133266304293212
0.0100334448160535,2.04292854357905e-05,0.0269837690012534
0.0133779264214047,-1.31998446142711e-05,0.0409222855245136
0.0167224080267559,0.00142705343436105,0.0557932751695942
0.020066889632107,0.00453136749771988,0.071717057048988
0.0234113712374582,0.00927045468870129,0.0883297302500839
0.0267558528428094,0.0203669929315483,0.107621425257799
0.0301003344481605,0.0314635311743954,0.126913120265515
0.0334448160535117,0.050096010058067,0.149360537470985
0.0367892976588629,0.0692146786605016,0.172011549656955
0.040133779264214,0.0921037106761615,0.195944068068095
0.0434782608695652,0.116814378947649,0.220495741172294
0.0468227424749164,0.142787808617279,0.245195435874126
0.0501672240802676,0.170585226973113,0.270108939550316
0.0535117056856187,0.198553889195979,0.29496062585518
0.0568561872909699,0.227541001785926,0.319444661477952
0.0602006688963211,0.256528114375872,0.343928697100724
0.0635451505016722,0.285448652751205,0.367463367142292
0.0668896321070234,0.314360008476247,0.390867090207142
0.0702341137123746,0.342743036001757,0.413252964905013
0.0735785953177258,0.370793412438672,0.434997972112563
0.0769230769230769,0.398384884490987,0.456204530362925
0.0802675585284281,0.425118404867746,0.476404423171589
0.0836120401337793,0.451722084151446,0.49650453973086
0.0869565217391304,0.476897511411495,0.515507117546813
0.0903010033444816,0.502072938671543,0.534509695362765
0.0936454849498328,0.525887256336805,0.552340359840882
0.096989966555184,0.549399105203225,0.569910599132814
0.100334448160535,0.571978858564769,0.586316823661691
0.103678929765886,0.593805274463468,0.601782269135497
0.107023411371237,0.615154564821525,0.616856028634907
0.110367892976589,0.635323597263256,0.630960880723972
0.11371237458194,0.655456243125207,0.645071643758979
0.117056856187291,0.674024266056602,0.659436577469441
0.120401337792642,0.692592288987997,0.673801511179904
0.123745819397993,0.710001224221088,0.689351493570458
0.127090301003344,0.727039251390723,0.705280691538643
0.130434782608696,0.743361818343863,0.721824978771369
0.133779264214047,0.758946910920001,0.739003281092162
0.137123745819398,0.774219470718797,0.75625751807663
0.140468227424749,0.788429419074633,0.773769932917593
0.1438127090301,0.802639367430468,0.791282347758556
0.147157190635452,0.815598709734721,0.808248843348397
0.150501672240803,0.828508815580251,0.825193846054336
0.153846153846154,0.840562412380035,0.84114031553083
0.157190635451505,0.852243613942538,0.856652640124957
0.160535117056856,0.863422459518015,0.871207570811367
0.163879598662207,0.873940310373721,0.884502772671833
0.167224080267559,0.884274216851522,0.897291431143757
0.17056856187291,0.893688401439797,0.907547372672972
0.173913043478261,0.903102586028073,0.917803314202187
0.177257525083612,0.911570175679461,0.925802345648314
0.180602006688963,0.919934355799928,0.933554823892087
0.183946488294314,0.927660694993637,0.940235434104483
0.187290969899666,0.935022553657771,0.94630354829895
0.190635451505017,0.942027876888506,0.951801089754283
0.193979933110368,0.948429272752463,0.956332150855576
0.197324414715719,0.954732645314776,0.960645390307603
0.20066889632107,0.960209821477516,0.963122704430115
0.204013377926421,0.965686997640257,0.965600018552626
0.207357859531773,0.970412934847508,0.965919302573132
0.210702341137124,0.974996745765883,0.965830310628394
0.214046822742475,0.979080984735919,0.964866125466583
0.217391304347826,0.982797118059813,0.963257061092192
0.220735785953177,0.986250182127296,0.961674333368873
0.224080267558528,0.989119360772017,0.960150060163786
0.22742474916388,0.991950765628393,0.958686951509402
0.230769230769231,0.993988920929543,0.958508298419782
0.234113712374582,0.996027076230692,0.958329645330162
0.237458193979933,0.997425582068638,0.959605895079946
0.240802675585284,0.998643992426652,0.961291777668007
0.244147157190635,0.999443574988785,0.963775372951059
0.247491638795987,0.999848966684206,0.967009756652924
0.250836120401338,1.00005166253192,0.970612814714545
0.254180602006689,0.999646270836495,0.975321895855433
0.25752508361204,0.999240879141074,0.980030976996322
0.260869565217391,0.998034787247645,0.98563656783474
0.264214046822742,0.996816376889631,0.991255951130043
0.267558528428094,0.995007998580117,0.996558085819042
0.270903010033445,0.992969843278968,1.00173666052453
0.274247491638796,0.990553950094377,1.00622587983959
0.277591973244147,0.987684771449656,1.00988787268613
0.280936454849498,0.984655184721759,1.01313464982172
0.284280936454849,0.980939051397866,1.01460430371446
0.287625418060201,0.977222918073973,1.0160739576072
0.290969899665552,0.972704840306695,1.01578588561556
0.294314381270903,0.96812102938832,1.01535373773175
0.297658862876254,0.962948409558886,1.01415855086358
0.301003344481605,0.957471233396146,1.01256868865868
0.304347826086957,0.951629970684442,1.0102850628595
0.307692307692308,0.945228574820485,1.00693410845375
0.311036789297659,0.938703482989839,1.00318025032698
0.31438127090301,0.931341624325704,0.996700867028676
0.317725752508361,0.92397976566157,0.990221483730372
0.321070234113712,0.915752265739694,0.980175509782481
0.324414715719064,0.907388085619227,0.96956638994255
0.327759197324415,0.898395493733935,0.956148292916974
0.331103678929766,0.888981309145659,0.94084569220989
0.334448160535117,0.879199235801574,0.92423583025669
0.337792642140468,0.868681384945868,0.905011445811256
0.341137123745819,0.858084214723789,0.885610841836657
0.344481605351171,0.846403013161287,0.863801904296811
0.347826086956522,0.834721811598784,0.841992966756964
0.351170568561873,0.822053762657487,0.818451678000356
0.354515050167224,0.809143656811957,0.794485472907562
0.357859531772575,0.79553439325255,0.769716272228387
0.361204013377926,0.781324444896715,0.744257173932745
0.364548494983278,0.76673945720807,0.718699201036756
0.367892976588629,0.751154364631932,0.692877562539846
0.37123745819398,0.73555826497554,0.667058454355847
0.374581939799331,0.718520237805906,0.641570817163177
0.377926421404682,0.701482210636271,0.616083179970507
0.381270903010033,0.683308277522299,0.591188418277416
0.384615384615385,0.664740254590905,0.566499348084178
0.387959866220736,0.645408113484122,0.542176251144985
0.391304347826087,0.625239081042391,0.518253982055459
0.394648829431438,0.604718482412818,0.4942736050475
0.397993311036789,0.582892066514119,0.470077398628214
0.40133779264214,0.56106565061542,0.445881192208927
0.404682274247492,0.537643180770015,0.421069311937628
0.408026755852843,0.514131331903595,0.396222953930617
0.411371237458194,0.489485225041519,0.371853641708824
0.414715719063545,0.46430979778147,0.347706950853467
0.418060200668896,0.438485165056126,0.324460611571968
0.421404682274247,0.411751644679367,0.302474764493873
0.424749163879599,0.384818600657129,0.280946690477098
0.42809364548495,0.356768224220214,0.26198214560372
0.431438127090301,0.328717847783299,0.243017600730342
0.434782608695652,0.299904330613727,0.227110877389936
0.438127090301003,0.270992974888685,0.211596182451192
0.441471571906354,0.242034558080899,0.19785934049547
0.444816053511706,0.213047445490952,0.185206555236711
0.448160535117057,0.184483936151031,0.173045913684249
0.451505016722408,0.156686517795196,0.161775319260195
0.454849498327759,0.129169713083394,0.150582865165736
0.45819397993311,0.104459044811906,0.140171814367227
0.461538461538462,0.0797483765404172,0.129760763568717
0.464882943143813,0.0596553443592841,0.120297741410414
0.468227424749164,0.0405366757568497,0.111034761992706
0.471571906354515,0.0259152620529718,0.102336742869981
0.474916387959866,0.0148187238101248,0.0940815304649455
0.478260869565217,0.00608352452939927,0.0859599865465005
0.481605351170569,0.00297921046604046,0.0781571905576175
0.48494983277592,-3.00144096393009e-05,0.0703709020957295
0.488294314381271,3.61472041075998e-06,0.0631128544976822
0.491638795986622,3.72438504608209e-05,0.0558548068996349
0.494983277591973,2.58073760811088e-05,0.0491364023805205
0.498327759197324,5.38884500179165e-07,0.042583630885633
0.501672240802676,-8.71009026589797e-06,0.0365319348584973
0.505016722408027,-1.93954821712265e-06,0.0309813142991135
0.508361204013378,2.81488926335693e-06,0.0258527160767468
0.511705685618729,1.00072798906656e-06,0.0220990938556296
0.51505016722408,-8.13433285223824e-07,0.0183454716345124
0.518394648829431,-3.97035216312918e-07,0.017216253065135
0.521739130434783,8.90678320730246e-08,0.0161690471098745
0.525083612040134,1.40921494167664e-07,0.0165212189628432
0.528428093645485,1.06705749143381e-08,0.0174602266708759
0.531772575250836,-4.70137551186941e-08,0.018509151688304
0.535117056856187,-1.21131264913527e-08,0.0196983160315124
0.538461538461538,1.50768873684305e-08,0.0206915566200299
0.54180602006689,5.72529211239553e-09,0.0207562889797942
0.545150501672241,-3.62630314363949e-09,0.0208210213395585
0.548494983277592,-2.19849144255409e-09,0.0196074993482395
0.551839464882943,3.0726095424331e-10,0.0182661519218121
0.555183946488294,7.67110533799114e-10,0.0160478999524178
0.558528428093645,9.56962026448755e-11,0.0133447713533829
0.561872909698997,-2.53248712231442e-10,0.0103724115116014
0.565217391304348,-7.33437844119789e-11,0.00695851243171542
0.568561872909699,8.06395175048694e-11,0.00360839060078954
0.57190635451505,3.24341373812624e-11,0.000755731311752315
0.575250836120401,-1.57712427423446e-11,-0.00209692797728491
0.578595317725752,-1.21155550368693e-11,-0.00375223131306231
0.581939799331104,8.01037638086992e-13,-0.00519372108575755
0.585284280936455,4.16404008319287e-12,-0.00597934346269419
0.588628762541806,7.03049506976435e-13,-0.0062964891283746
0.591973244147157,-1.36164464001826e-12,-0.00651768569830686
0.595317725752508,-4.34275010109302e-13,-0.0065332770630645
0.59866220735786,4.30738536365576e-13,-0.00651724967905543
0.602006688963211,1.82250592946311e-13,-0.00593660178135516
0.605351170568562,-6.62373504729527e-14,-0.0053559538836549
0.608695652173913,-6.64882555021978e-14,-0.0039736498750521
0.612040133779264,9.38882658672255e-17,-0.00237551537505248
0.615384615384615,2.25459448820182e-14,-0.000318871155942996
0.618729096989967,4.70531322903159e-15,0.00215641237191896
0.622073578595318,-7.30869347779248e-15,0.0046141429967137
0.625418060200669,-2.52831063391339e-15,0.00702127995972648
0.62876254180602,2.2520722099657e-15,0.00942841692273926
0.632107023411371,1.01709129475787e-15,0.011246151288051
0.635451505016722,-2.63808427771175e-16,0.0130593863968917
0.638795986622074,-3.63533045743139e-16,0.0141681940594408
0.642140468227425,-2.03169995062186e-17,0.0150128414296307
0.645484949832776,1.21792902579288e-16,0.0149397384210972
0.648829431438127,2.98284401606985e-17,0.0137984341520824
0.652173913043478,-3.91681214074629e-17,0.0122167275277756
0.655518394648829,-1.45263179700383e-17,0.0088395343780474
0.658862876254181,1.01154854673862e-17,0.0054623412283192
0.662207357859532,5.64304468868051e-18,0.000830778214955779
0.665551839464883,-9.59706642424539e-19,-0.00389256795916142
0.668896321070234,-1.9811558281296e-18,-0.00814419333328411
0.672240802675585,-2.11953941134811e-19,-0.0121599583074096
0.675585284280936,6.56545828397538e-19,-0.015316602600409
0.678929765886288,1.82489611523671e-19,-0.0171926707838055
0.682274247491639,-2.09601260253669e-19,-0.0187813147776144
0.68561872909699,-8.25782797530553e-20,-0.0185496055707027
0.688963210702341,4.44447007475582e-20,-0.0183178963637909
0.692307692307692,3.11514021015279e-20,-0.0165630806988986
0.695652173913043,-2.88430302705369e-21,-0.0145831101663048
0.698996655518395,-1.0765132311825e-20,-0.0119392499381536
0.702341137123746,-1.64529229811819e-21,-0.00886386140789027
0.705685618729097,3.53244716787821e-21,-0.00558303547231367
0.709030100334448,1.08879224163382e-21,-0.00190503055313146
0.712374581939799,-1.12013278934436e-21,0.00175113799346504
0.71571906354515,-4.65353098073945e-22,0.00514090279451592
0.719063545150502,1.89426593196469e-22,0.00853066759556681
0.722408026755853,1.71205847182715e-22,0.010876476976858
0.725752508361204,-4.25799165446162e-24,0.0129783715404484
0.729096989966555,-5.83366470832176e-23,0.014599865358197
0.732441471571906,-1.12609830049487e-23,0.0158210252210775
0.735785953177257,1.90204703346549e-23,0.0169335904094309
0.739130434782609,6.18165285876283e-24,0.0177673314334579
0.74247491638796,-6.39779456711149e-24,0.0185924835121897
0.745819397993311,-2.11818874181393e-24,0.0188593541467251
0.749163879598662,2.16141708348363e-24,0.0191262247812605
0.752508361204013,2.16141708348275e-26,0.0185315557309374
0.755852842809365,-4.25799165446276e-24,0.0176497067856615
0.759197324414716,-2.37755879183188e-25,0.0157156509440838
0.762541806020067,1.2601061596709e-23,0.0126636252751854
0.765886287625418,1.22768490341859e-23,0.00919665396009546
0.769230769230769,-3.47988150440836e-23,0.00425591017749802
0.77257525083612,-8.1874479122353e-23,-0.000684833605099418
0.775919732441472,8.34739277641279e-23,-0.00606034738300595
0.779264214046823,2.58937766601307e-22,-0.0114565644940224
0.782608695652174,-1.3796325243874e-22,-0.0165796614703046
0.785953177257525,-7.92742943709162e-22,-0.0215797043199481
0.789297658862876,-1.3303522148838e-22,-0.026029755585114
0.792642140468227,2.31061970475604e-21,-0.0297333896999172
0.795986622073579,2.91462770873525e-21,-0.0330793453824795
0.79933110367893,-6.20521230497167e-21,-0.0345347150660544
0.802675585284281,-1.53250523186786e-20,-0.0359900847496292
0.806020066889632,1.41335495372373e-20,-0.0350402666739112
0.809364548494983,4.81692546658193e-20,-0.0338050873386161
0.812709030100334,-1.90667895027487e-20,-0.0306480636252667
0.816053511705686,-1.46089770003364e-19,-0.0263564570863192
0.819397993311037,-5.45384969132633e-20,-0.0212099636390547
0.822742474916388,4.1951771996061e-19,-0.0145674181022354
0.826086956521739,6.72647002362593e-19,-0.00790043826176709
0.82943143812709,-1.09655488463222e-18,-0.00100979056481974
0.832775919732441,-2.86575677162703e-18,0.00588085713212761
0.836120401337793,2.34166902312802e-18,0.0117512100357491
0.839464882943144,8.94442035423315e-18,0.0174175039807055
0.842809364548495,-2.20541625132613e-18,0.0222949685029321
0.846153846153846,-2.68472196887509e-17,0.0265729226638842
0.849498327759197,-1.61537910485965e-17,0.0304772610889011
0.852842809364548,7.58106713699942e-17,0.033522283321267
0.8561872909699,1.51291023612244e-16,0.0365339192758189
0.859531772575251,-1.91925022624682e-16,0.0386975437738938
0.862876254180602,-5.35141068861607e-16,0.0408611682719688
0.866220735785953,3.76641433493353e-16,0.0424400454848403
0.869565217391304,1.65754115602242e-15,0.0438469382020637
0.872909698996655,-1.38119211973849e-16,0.0444507912123364
0.876254180602007,-4.918502055853e-15,0.0442755758501942
0.879598662207358,-4.21500259746178e-15,0.0436167012188416
0.882943143812709,1.36256290555251e-14,0.0414463913712065
0.88628762541806,3.1466260708512e-14,0.0392760815235713
0.889632107023411,-3.31971836181657e-14,0.0357495212155404
0.892976588628763,-9.97793273862316e-14,0.0321914201991281
0.896321070234114,5.80066212366801e-14,0.027591706869169
0.899665551839465,3.06494564655948e-13,0.0225709162209675
0.903010033444816,2.94098048451773e-14,0.0165489716984755
0.906354515050167,-8.97959825063792e-13,0.00928831136542079
0.909698996655518,-1.0274457811318e-12,0.00162054285843406
0.91304347826087,2.43354479508469e-12,-0.00787921243124688
0.916387959866221,5.89453537130117e-12,-0.0173789677209278
0.919732441471572,-5.65725869939124e-12,-0.0281343303362951
0.923076923076923,-1.85738513743477e-11,-0.039003839072179
0.926421404682274,8.331447319459e-12,-0.0499119357096026
0.929765886287625,5.65368274430666e-11,-0.0608406723873847
0.933110367892977,1.6608679497753e-11,-0.0710366047967304
0.936454849498328,-1.63296248321713e-10,-0.0800686716032657
0.939799331103679,-2.40010962932247e-10,-0.0886608254993636
0.94314381270903,4.31403368222001e-10,-0.0940636107947897
0.946488294314381,1.10281769937625e-09,-0.0994663960902159
0.949832775919732,-9.45615244155403e-10,-0.101778789644682
0.953177257525084,-3.45136764095284e-09,-0.103571559809075
0.956521739130435,1.04949448437803e-09,-0.103757172786352
0.959866220735786,1.04010897404132e-08,-0.10283013848024
0.963210702341137,5.33718782231805e-09,-0.101090916712123
0.966555183946488,-2.95634408050238e-08,-0.0976706557784591
0.969899665551839,-5.44548847123254e-08,-0.0940898355293476
0.973244147157191,7.5796034541002e-08,-0.0880203458908006
0.976588628762542,2.06046953794329e-07,-0.0819508562522535
0.979933110367893,-1.53983692119949e-07,-0.0740776095049225
0.983277591973244,-6.40086740505899e-07,-0.0657405395010471
0.986622073578595,9.3647351921367e-08,-0.0564589715236449
0.989966555183946,1.90780862621177e-06,-0.0463408481982619
0.993311036789298,1.44572280726503e-06,-0.0358061816443753
0.996655518394649,-5.32481924151038e-06,-0.0241170952857786
1,-1.20953612902858e-05,-0.0124280089271819


==> Graphics/PlotTableBumpOur_p2.csv <==
phyX,uh_start,uh_end
0,7.13819201561732e-06,-0.0224324910800617
0.00334448160535117,8.60000048883537e-06,-0.0226547296430806
0.00668896321070234,-1.72299873048983e-05,-0.0213541389320704
0.0100334448160535,4.28565562171529e-06,-0.0183448191494827
0.0133779264214047,0.000265225859768246,-0.0131483583814218
0.0167224080267559,0.00104696040308632,-0.00571291335661768
0.020066889632107,0.00419423802169512,0.00414921577993614
0.0234113712374582,0.0100778051800367,0.0164663422252582
0.0267558528428094,0.0194727648127533,0.031019244890466
0.0301003344481605,0.0327491485234837,0.0477032683453642
0.0334448160535117,0.0495393851429996,0.0662840687798347
0.0367892976588629,0.0693795164733054,0.0864658511453101
0.040133779264214,0.0920040801284709,0.108192828329728
0.0434782608695652,0.116577462226777,0.131291465716032
0.0468227424749164,0.142954657376497,0.155713701299194
0.0501672240802676,0.170396430403648,0.181146918728279
0.0535117056856187,0.19872168784831,0.207510428123037
0.0568561872909699,0.227503577240337,0.234376638755601
0.0602006688963211,0.256491132597995,0.261494150588944
0.0635451505016722,0.285513573626466,0.288609025427821
0.0668896321070234,0.314302647329967,0.315322390078508
0.0702341137123746,0.342805532606866,0.341646292476714
0.0735785953177258,0.370828157411754,0.367646813497653
0.0769230769230769,0.398341931163753,0.393348957769965
0.0802675585284281,0.425239827507205,0.418971998884951
0.0836120401337793,0.451490354660918,0.444580301408414
0.0869565217391304,0.477052177459848,0.470232787988664
0.0903010033444816,0.501895166054777,0.49597240826694
0.0936454849498328,0.526010911995384,0.521592962587946
0.096989966555184,0.54938311742117,0.546694780014878
0.100334448160535,0.572011879562796,0.571180407917529
0.103678929765886,0.593899702362048,0.594623437125688
0.107023411371237,0.615047743932359,0.616956807312005
0.110367892976589,0.635470012855469,0.638009460943424
0.11371237458194,0.655171554851979,0.657719962309831
0.117056856187291,0.674167467067611,0.676262120118907
0.120401337792642,0.692471554953618,0.693794872204728
0.123745819397993,0.710093338015921,0.71041082482733
0.127090301003344,0.727055495525426,0.726330603140618
0.130434782608696,0.743363182943485,0.741588858695722
0.133779264214047,0.759042260026672,0.75634127386529
0.137123745819398,0.774098046016275,0.770623719299116
0.140468227424749,0.788553492327873,0.78467501775015
0.1438127090301,0.802418741100767,0.798600704043473
0.147157190635452,0.815708779646449,0.812403491510568
0.150501672240803,0.828440978713328,0.826086524984885
0.153846153846154,0.840622691796346,0.839579566451491
0.157190635451505,0.852275383129542,0.852676935003539
0.160535117056856,0.8634030177532,0.865308509547014
0.163879598662207,0.874026216233254,0.877019862668879
0.167224080267559,0.884149791743305,0.887714036792058
0.17056856187291,0.893789730563284,0.897457936983328
0.173913043478261,0.902954720888808,0.906287924692023
0.177257525083612,0.911653849892605,0.914354409308927
0.180602006688963,0.919900284060803,0.921875320350328
0.183946488294314,0.927698131014611,0.928876693133294
0.187290969899666,0.935061836747035,0.935446089570504
0.190635451505017,0.941993893789078,0.941600871750404
0.193979933110368,0.948506934014872,0.947441599250535
0.197324414715719,0.954604445475592,0.952994266079192
0.20066889632107,0.960295227845898,0.958141357100636
0.204013377926421,0.96558519229281,0.962803931715194
0.207357859531773,0.970478746027662,0.967083046130612
0.210702341137124,0.974983789194073,0.971159848581959
0.214046822742475,0.979102175236693,0.975109680252979
0.217391304347826,0.982841518362166,0.979254604317425
0.220735785953177,0.986203128960367,0.983622904869055
0.224080267558528,0.989192776751658,0.988056804725112
0.22742474916388,0.99181238784861,0.992503274232639
0.230769230769231,0.99406522112338,0.996684515958138
0.234113712374582,0.995954008824297,1.00036762368835
0.237458193979933,0.99747995904648,1.00335676773195
0.240802675585284,0.99864573622669,1.00522004846428
0.244147157190635,0.999451698213903,1.00593742205661
0.247491638795987,0.999899325898836,1.00548334841391
0.250836120401338,0.999988851435823,1.00387432102655
0.254180602006689,0.999720274824863,1.00156128107667
0.25752508361204,0.999093596065956,0.998728704502416
0.260869565217391,0.99810785729577,0.99559802600613
0.264214046822742,0.996762041478822,0.992404359451653
0.267558528428094,0.99505512067057,0.989219212722568
0.270903010033445,0.992984310182727,0.986236200460076
0.274247491638796,0.990548834563586,0.983475977761712
0.277591973244147,0.987744208217252,0.981009612718354
0.280936454849498,0.984569394077233,0.978845284523681
0.284280936454849,0.981019112081986,0.976765969848849
0.287625418060201,0.977090707826288,0.974662566204532
0.290969899665552,0.972779811713757,0.972387402660373
0.294314381270903,0.96808059213579,0.969743399442078
0.297658862876254,0.962990312309778,0.966670393093565
0.301003344481605,0.957499938901169,0.962970958290696
0.304347826086957,0.951607599637851,0.958589348330927
0.307692307692308,0.945302365398614,0.953145533691759
0.311036789297659,0.938581376349907,0.94654497939313
0.31438127090301,0.931434088301937,0.938783328082074
0.317725752508361,0.923853964885058,0.929857878624577
0.321070234113712,0.915833640275153,0.92000682641902
0.324414715719064,0.907360912913158,0.909624744452193
0.327759197324415,0.898431594287853,0.898743369095493
0.331103678929766,0.889029129715102,0.887469339723817
0.334448160535117,0.879150326536595,0.87581686920992
0.337792642140468,0.868777113305455,0.863819777149718
0.341137123745819,0.857903865271188,0.851488970383281
0.344481605351171,0.846514991971261,0.838945867648298
0.347826086956522,0.834598482604796,0.826284009228022
0.351170568561873,0.822144606210942,0.81347930779668
0.354515050167224,0.809133499019851,0.8004825939965
0.357859531772575,0.795559891406658,0.787315947211027
0.361204013377926,0.781399543864412,0.774101122293429
0.364548494983278,0.766647735402788,0.760863840225831
0.367892976588629,0.751280742540238,0.747760959972776
0.37123745819398,0.735289580246907,0.734851869718236
0.374581939799331,0.718656748115097,0.721888479884545
0.377926421404682,0.701365265227896,0.708630065308163
0.381270903010033,0.683405989051817,0.694742276753238
0.384615384615385,0.664755989000998,0.679386525674034
0.387959866220736,0.645410871919633,0.662452696043822
0.391304347826087,0.625348970193044,0.64348099804407
0.394648829431438,0.604565887039546,0.622393802240151
0.397993311036789,0.583048366536464,0.599374505915578
0.40133779264214,0.560790241441042,0.574508433615196
0.404682274247492,0.537790009176644,0.547990774362502
0.408026755852843,0.51404582587739,0.520061051635038
0.411371237458194,0.489563526032813,0.490874596533326
0.414715719063545,0.464361120335883,0.460908631179566
0.418060200668896,0.438446105610411,0.430258641797765
0.421404682274247,0.411871769358319,0.399453566766688
0.424749163879599,0.384652002635469,0.368620143274848
0.42809364548495,0.356879334068886,0.338066403431525
0.431438127090301,0.328606753025694,0.307968751308065
0.434782608695652,0.299937687530092,0.278420828625615
0.438127090301003,0.27103030561909,0.249565837648069
0.441471571906354,0.241971646673462,0.221530352647606
0.444816053511706,0.21308692429862,0.194790860840192
0.448160535117057,0.184451284277038,0.169430807464621
0.451505016722408,0.156564221436801,0.145875372157333
0.454849498327759,0.129571856524542,0.124245554042025
0.45819397993311,0.104054870094754,0.104558823361446
0.461538461538462,0.0804250923279287,0.0868275703586808
0.464882943143813,0.0590784052134083,0.0709653408839061
0.468227424749164,0.0407624562620787,0.0568088609522942
0.471571906354515,0.0256257786583667,0.0443649969227729
0.474916387959866,0.0142901069866432,0.0336846425893349
0.478260869565217,0.0067848101349621,0.0247716208432618
0.481605351170569,0.00228162144440317,0.0175811517874618
0.48494983277592,0.000489124190581716,0.0120972700322798
0.488294314381271,0.000103613014781576,0.00800728747426016
0.491638795986622,-3.27562177113434e-05,0.00503350019498226
0.494983277591973,-9.03518874662278e-07,0.00297340637416309
0.498327759197324,1.12805707855959e-05,0.00135681111765264
0.501672240802676,7.6510764903526e-07,0.000130883350358122
0.505016722408027,-4.89644746354013e-06,-0.000906901512209991
0.508361204013378,-1.4817698960921e-06,-0.00179232887373212
0.511705685618729,1.89166165140773e-06,-0.00257546483223629
0.51505016722408,1.29716474129955e-06,-0.00327787167202476
0.518394648829431,-5.98469862233017e-07,-0.00390628810137974
0.521739130434783,-7.92498261627725e-07,-0.00446830174788854
0.525083612040134,1.12636793551203e-07,-0.00491182937890901
0.528428093645485,3.90568001945524e-07,-0.0050882442843729
0.531772575250836,3.6201877965294e-08,-0.00496155198561274
0.535117056856187,-1.67212820855831e-07,-0.00432429118773485
0.538461538461538,-6.16220539222931e-08,-0.00313802431315608
0.54180602006689,6.2024360788625e-08,-0.00162515997765597
0.545150501672241,4.96674702780793e-08,9.65356736510822e-05
0.548494983277592,-1.82948077662567e-08,0.00173471404985296
0.551839464882943,-2.85014094047648e-08,0.00287716363776355
0.555183946488294,2.48286749074466e-09,0.00346027011983355
0.558528428093645,1.35631994025788e-08,0.00327055297076134
0.561872909698997,2.01692739252465e-09,0.0023338363841337
0.565217391304348,-5.63265406599101e-09,0.00110499809845277
0.568561872909699,-2.52584040767289e-09,-0.000293122731008146
0.57190635451505,2.00736241593016e-09,-0.00153725131497848
0.575250836120401,1.86594879333609e-09,-0.00241599429383631
0.578595317725752,-5.42866133443788e-10,-0.00287899033952392
0.581939799331104,-1.01566714832043e-09,-0.00283829983710376
0.585284280936455,3.44041429337877e-11,-0.00235141922346506
0.588628762541806,4.67774462001239e-10,-0.00167646895104013
0.591973244147157,9.72526230998938e-11,-0.000850652617698142
0.595317725752508,-1.88289522616264e-10,2.61881123004462e-05
0.59866220735786,-1.01423684826986e-10,0.000921353792998584
0.602006688963211,6.41263857417821e-11,0.00170570154324885
0.605351170568562,6.90035593783085e-11,0.00227399210583164
0.608695652173913,-1.5450672979978e-11,0.00258960088684312
0.612040133779264,-3.58943197175716e-11,0.00257380668074736
0.615384615384615,-6.77614948175872e-13,0.00223348110030022
0.618729096989967,1.60232413937967e-11,0.00162088403093628
0.622073578595318,4.3497418654651e-12,0.00075237061730661
0.625418060200669,-6.24205963217082e-12,-0.00019674361514151
0.62876254180602,-4.00789451453803e-12,-0.00115655953379451
0.632107023411371,2.01645874335412e-12,-0.00192794370115989
0.635451505016722,2.51879350383821e-12,-0.00230567066560354
0.638795986622074,-4.12050344625319e-13,-0.00233062448038821
0.642140468227425,-1.25883960372885e-12,-0.00211079524004143
0.645484949832776,-9.09865051015252e-14,-0.00167051490232119
0.648829431438127,5.4509623524332e-13,-0.00114004525759386
0.652173913043478,1.85739029587963e-13,-0.000548651254773087
0.655518394648829,-2.05033459430365e-13,-3.5185763625366e-05
0.658862876254181,-1.54960109148966e-13,0.000332329292031009
0.662207357859532,6.21613478189872e-14,0.000624785472843248
0.665551839464883,9.09313561124527e-14,0.000934202639211235
0.668896321070234,-9.77198093565076e-15,0.00129506261550172
0.672240802675585,-4.3830649219143e-14,0.001818197792448
0.675585284280936,-5.58339386075212e-15,0.00246627449231134
0.678929765886288,1.84124328186701e-14,0.00281811904655127
0.682274247491639,7.68512244307492e-15,0.00277097094458303
0.68561872909699,-6.66458813814981e-15,0.00226695519846895
0.688963210702341,-5.86183938883585e-15,0.00127113389743061
0.692307692307692,1.86693993033825e-15,-6.55673844535744e-05
0.695652173913043,3.25122950327959e-15,-0.00149968201600103
0.698996655518395,-1.74615543341733e-16,-0.00293407602808245
0.702341137123746,-1.51553307352583e-15,-0.00399129467314026
0.705685618729097,-2.80824740519417e-16,-0.00461195918543819
0.709030100334448,6.17269687349229e-16,-0.00454997569758813
0.712374581939799,3.10872990035852e-16,-0.00373292446121829
0.71571906354515,-2.138822171225e-16,-0.0024266353885221
0.719063545150502,-2.18091491582655e-16,-0.000830293558692428
0.722408026755853,5.37517954176756e-17,0.00089469313422946
0.725752508361204,1.15308921145675e-16,0.00242725705299176
0.729096989966555,6.51833738069507e-19,0.00372681600336933
0.732441471571906,-5.18081681118413e-17,0.00463363270837696
0.735785953177257,-1.43812689611398e-17,0.00511693192146601
0.739130434782609,1.93335163916068e-17,0.00502109248176066
0.74247491638796,1.47980708560831e-17,0.0042887112089512
0.745819397993311,-3.04012735402916e-18,0.00305619992807165
0.749163879598662,-1.0685069444077e-17,0.00145203388672984
0.752508361204013,-8.1367554140606e-18,-0.000395669261766798
0.755852842809365,4.60481473601907e-18,-0.00217373303155542
0.759197324414716,2.18449870403101e-17,-0.00382828166768935
0.762541806020067,7.25809772445594e-18,-0.00510645239126188
0.765886287625418,-4.23656104319418e-17,-0.00595400728727564
0.769230769230769,-3.74690200551683e-17,-0.00610698709654269
0.77257525083612,6.25543932678749e-17,-0.00544570877860128
0.775919732441472,1.12484487653564e-16,-0.00407677439414494
0.779264214046823,-6.08891555620036e-17,-0.00212733288631385
0.782608695652174,-2.81055095939839e-16,0.00019514902402074
0.785953177257525,-1.65728551305975e-17,0.00226792031984673
0.789297658862876,6.127710714126e-16,0.00401087884624593
0.792642140468227,3.19404416705198e-16,0.00510944674831499
0.795986622073579,-1.13256256385129e-15,0.00549669151153948
0.79933110367893,-1.19621740002257e-15,0.00532909891566344
0.802675585284281,1.54927249651677e-15,0.00469396685492875
0.806020066889632,3.37461699285569e-15,0.00372130970349971
0.809364548494983,-1.27180168427315e-15,0.00260467370869589
0.812709030100334,-8.15727117980977e-15,0.00138201212309147
0.816053511705686,-1.38379026385472e-15,0.000187340711915467
0.819397993311037,1.72136430288581e-14,-0.000955894055310785
0.822742474916388,1.08134205221326e-14,-0.0019275910268419
0.826086956521739,-3.02109821672498e-14,-0.00269508620902345
0.82943143812709,-3.70176488086078e-14,-0.003329324264215
0.832775919732441,3.79063543997314e-14,-0.00387926938793631
0.836120401337793,1.00273520675957e-13,-0.00436805448973092
0.839464882943144,-2.34051624584699e-14,-0.00483824412315899
0.842809364548495,-2.3510251420212e-13,-0.00520014179059388
0.846153846153846,-6.47529448336634e-14,-0.00503529220367045
0.849498327759197,4.79192748966195e-13,-0.00428917628138237
0.852842809364548,3.55036483887389e-13,-0.00292808900379813
0.8561872909699,-7.90532330055862e-13,-0.00094102720282846
0.859531772575251,-1.1326789419186e-12,0.00129255438800997
0.862876254180602,9.03046188151118e-13,0.00344526594327098
0.866220735785953,2.95794425200123e-12,0.00539516315632154
0.869565217391304,-3.05663022103542e-13,0.00686628901491939
0.872909698996655,-6.72822290026269e-12,0.00783660940493272
0.876254180602007,-2.54940471026133e-12,0.00823925936853562
0.879598662207358,1.32031798627506e-11,0.0080631525332158
0.882943143812709,1.13963097901538e-11,0.00730185527581016
0.88628762541806,-2.0198532821193e-11,0.00595266711648193
0.889632107023411,-3.43202198945428e-11,0.00403263746057251
0.892976588628763,2.07143210261266e-11,0.00156041092549691
0.896321070234114,8.66490846765713e-11,-0.00132512125540213
0.899665551839465,1.435462573928e-12,-0.00423780547390725
0.903010033444816,-1.91126117675254e-10,-0.00709663916779696
0.906354515050167,-9.2163275691207e-11,-0.00946549043311765
0.909698996655518,3.59465450963861e-10,-0.0112506087762386
0.91304347826087,3.59420692657859e-10,-0.0122757348396153
0.916387959866221,-5.07275187171e-10,-0.0124499322668074
0.919732441471572,-1.03086346573576e-09,-0.0116888302481161
0.923076923076923,4.48324848555631e-10,-0.00987668039998752
0.926421404682274,2.52098266040764e-09,-0.00707706436918182
0.929765886287625,3.2508805990326e-10,-0.0035101783257468
0.933110367892977,-5.38619180881092e-09,0.000738558685842452
0.936454849498328,-3.16494766554558e-09,0.00500720822002305
0.939799331103679,9.64798658647456e-09,0.00911953004599241
0.94314381270903,1.11748263706682e-08,0.0124843230908343
0.946488294314381,-1.25126772371927e-08,0.0147252057479458
0.949832775919732,-3.07180655333474e-08,0.0158657948157776
0.953177257525084,8.76836389651112e-09,0.0159462586417928
0.956521739130435,7.28463286860316e-08,0.0150575959223244
0.959866220735786,1.72015665858481e-08,0.0135835798316186
0.963210702341137,-1.50470824942943e-07,0.0115803479867477
0.966555183946488,-1.04988586553078e-07,0.00922208834806867
0.969899665551839,2.54431168805018e-07,0.0065635907337686
0.973244147157191,3.43303210194232e-07,0.00353564171721018
0.976588628762542,-3.01431247983598e-07,8.34069183452161e-05
0.979933110367893,-9.08510373429515e-07,-0.00370361210545252
0.983277591973244,1.37623271961895e-07,-0.00763793698992094
0.986622073578595,2.09040425355454e-06,-0.0116375936463629
0.989966555183946,7.00936934858788e-07,-0.015297405234636
0.993311036789298,-4.18491820953292e-06,-0.0185378754002077
0.996655518394649,-3.24643884401718e-06,-0.0209670105600815
1,7.13819201561733e-06,-0.0224324910800617


==> Graphics/PlotTableBumpOur_p3.csv <==
phyX,uh_start,uh_end
0,-2.296376245006e-05,-0.00973740747633104
0.00334448160535117,3.08912484454354e-05,-0.0111226021359411
0.00668896321070234,4.71583777145597e-05,-0.0111600254483877
0.0100334448160535,-4.63123983706491e-05,-0.00971447276346549
0.0133779264214047,0.000139146888563692,-0.00661364310779286
0.0167224080267559,0.00124814990079356,-0.00166523048005074
0.020066889632107,0.00415730440531885,0.00532579562226626
0.0234113712374582,0.0099899631743847,0.0145569911760185
0.0267558528428094,0.0195255227019849,0.0261825495487152
0.0301003344481605,0.0327583422006012,0.0402608385242076
0.0334448160535117,0.0495263983887103,0.0568001730715645
0.0367892976588629,0.0694195217508062,0.075629968525205
0.040133779264214,0.0919518805180154,0.0965291573296768
0.0434782608695652,0.11662284659546,0.119311988659114
0.0468227424749164,0.142924134118785,0.143813911894962
0.0501672240802676,0.170409540727688,0.169828915159101
0.0535117056856187,0.198711851829587,0.197097946601916
0.0568561872909699,0.227497320267438,0.225355708364267
0.0602006688963211,0.256506437568608,0.254329505422157
0.0635451505016722,0.285502873299122,0.283725784795376
0.0668896321070234,0.314314877869323,0.313137497762514
0.0702341137123746,0.342796154553433,0.342132259870616
0.0735785953177258,0.370833521532437,0.370494593402746
0.0769230769230769,0.398338669615737,0.398170314802119
0.0802675585284281,0.425240164047235,0.425118369040888
0.0836120401337793,0.451490825837532,0.451311573306656
0.0869565217391304,0.47705077595678,0.476750573804266
0.0903010033444816,0.501896755334649,0.501519334417485
0.0936454849498328,0.526010239947098,0.525691927179994
0.096989966555184,0.549383183242113,0.54916042122804
0.100334448160535,0.57201226238859,0.571748485176078
0.103678929765886,0.593898924058041,0.593444713086775
0.107023411371237,0.615048775363918,0.614381458187755
0.110367892976589,0.635469440777179,0.634688046853718
0.11371237458194,0.65517183602915,0.654480084318883
0.117056856187291,0.674167691365308,0.673840070185202
0.120401337792642,0.692470537977726,0.692731984160821
0.123745819397993,0.710094411957328,0.711083151583841
0.127090301003344,0.727054065250446,0.728744701222168
0.130434782608696,0.743364612564763,0.74552988245695
0.133779264214047,0.759041213636721,0.761264635444903
0.137123745819398,0.774099070341565,0.775789401313967
0.140468227424749,0.788553237678147,0.789138096277636
0.1438127090301,0.802418462916347,0.801743474777198
0.147157190635452,0.815709326132597,0.814022040716362
0.150501672240803,0.828439828895316,0.826096071795522
0.153846153846154,0.840623751245861,0.838008052188443
0.157190635451505,0.852274252154715,0.849827593244067
0.160535117056856,0.863404105749596,0.861635766930951
0.163879598662207,0.874025580069445,0.87336207679017
0.167224080267559,0.88415034334103,0.884754636982312
0.17056856187291,0.893789720994741,0.895545038484238
0.173913043478261,0.902954284389647,0.905450483863414
0.177257525083612,0.911654348894529,0.914254703075935
0.180602006688963,0.919899462348181,0.922111250788697
0.183946488294314,0.927698866643452,0.929286017726987
0.187290969899666,0.935061169202854,0.935894461792367
0.190635451505017,0.941994524542327,0.941948649106982
0.193979933110368,0.948506644956,0.947545379916498
0.197324414715719,0.954604635492898,0.952903198521465
0.20066889632107,0.96029531986323,0.95820256450283
0.204013377926421,0.965584832924137,0.963486192752583
0.207357859531773,0.970479084741633,0.968744648578253
0.210702341137124,0.974983337700459,0.973792245636116
0.214046822742475,0.979102564846179,0.978387624752758
0.217391304347826,0.982841230946197,0.982531664917233
0.220735785953177,0.986203379666391,0.986422299338985
0.224080267558528,0.989192710830117,0.990133159894314
0.22742474916388,0.991812378097759,0.993523427995084
0.230769230769231,0.994065311637833,0.996408317290576
0.234113712374582,0.995953839301866,0.998519407817269
0.237458193979933,0.997480087377701,0.999621446800929
0.240802675585284,0.998645629209173,0.999884096099157
0.244147157190635,0.999451756371721,0.999663283017562
0.247491638795987,0.999899331554005,0.999198641141931
0.250836120401338,0.999988804419225,0.99861625151432
0.254180602006689,0.999720333676336,0.997957389143607
0.25752508361204,0.99909354522566,0.99710749132232
0.260869565217391,0.998107864507061,0.995983806410472
0.264214046822742,0.996762134078961,0.994711695163432
0.267558528428094,0.995054988923809,0.993449615059024
0.270903010033445,0.992984532882848,0.992150146007596
0.274247491638796,0.990548558536959,0.990649058878665
0.277591973244147,0.987744447152801,0.988733160555729
0.280936454849498,0.98456911947552,0.986136158619945
0.284280936454849,0.981019214237236,0.982738167292688
0.287625418060201,0.977090778270564,0.978762420252876
0.290969899665552,0.972779648298045,0.974440622064234
0.294314381270903,0.968081021639452,0.969805719666335
0.297658862876254,0.962989847192662,0.964815094842748
0.301003344481605,0.957500499706442,0.959267451909358
0.304347826086957,0.951606965294024,0.952862729816453
0.307692307692308,0.945302792200982,0.945528087765874
0.311036789297659,0.938580959103602,0.937493033568406
0.31438127090301,0.931434144830645,0.929013971890049
0.317725752508361,0.923854315297753,0.920364256098351
0.321070234113712,0.915833193824079,0.911791948363292
0.324414715719064,0.907361766248637,0.903374792863601
0.327759197324415,0.898430700853871,0.895120614021804
0.331103678929766,0.88903003757091,0.886943582051163
0.334448160535117,0.879149323804346,0.878684638924656
0.337792642140468,0.868777658799336,0.870127004787717
0.341137123745819,0.857903466615018,0.860967347782219
0.344481605351171,0.846514879726584,0.850927002504011
0.347826086956522,0.834599268627782,0.839832092527327
0.351170568561873,0.822143757597311,0.827533537851457
0.354515050167224,0.809134804556469,0.813907560191768
0.357859531772575,0.79555854873731,0.798856452913009
0.361204013377926,0.781400691094389,0.782569809193321
0.364548494983278,0.766646535099517,0.765496987477803
0.367892976588629,0.75128120632458,0.74805321436065
0.37123745819398,0.735289531758951,0.73057425989938
0.374581939799331,0.718656321804014,0.713287062624821
0.377926421404682,0.701366446248061,0.69602608039812
0.381270903010033,0.683404868777902,0.678542976253876
0.384615384615385,0.664757261771778,0.660706542106449
0.387959866220736,0.645409719155432,0.642447078248454
0.391304347826087,0.625349594857281,0.623693723168477
0.394648829431438,0.604565585053864,0.604373861255141
0.397993311036789,0.583048054979253,0.584425755182486
0.40133779264214,0.56079083085714,0.563811318567527
0.404682274247492,0.537789504337511,0.542449115820484
0.408026755852843,0.514045836105583,0.520039924209923
0.411371237458194,0.489564263638359,0.496244250048768
0.414715719063545,0.464358795589857,0.470981669806125
0.418060200668896,0.438449673593927,0.444333522389793
0.421404682274247,0.411867945733055,0.416427966142946
0.424749163879599,0.384658011483905,0.387448435296637
0.42809364548495,0.356875901347817,0.357597415640079
0.431438127090301,0.328605284772678,0.327117319393605
0.434782608695652,0.29994122064938,0.296261174742525
0.438127090301003,0.271018410818594,0.265306361574619
0.441471571906354,0.241989392758884,0.234549590047217
0.444816053511706,0.213061159991823,0.20443637353586
0.448160535117057,0.184481198362374,0.175519313379784
0.451505016722408,0.156542094968084,0.148290720660521
0.454849498327759,0.129600949739564,0.123151325623431
0.45819397993311,0.104051901800512,0.100415365977436
0.461538461538462,0.0803865479112655,0.0801552376832684
0.464882943143813,0.0591126086098451,0.0623867470342836
0.468227424749164,0.040721458432134,0.047053386367047
0.471571906354515,0.0256866699596088,0.0340695931513407
0.474916387959866,0.014288690437115,0.0233687981615865
0.478260869565217,0.00663776694895722,0.0148998886195724
0.481605351170569,0.0024081628910846,0.00854468576417501
0.48494983277592,0.000535075244071566,0.00406902682198797
0.488294314381271,-2.80508090929207e-05,0.00118579535450778
0.491638795986622,4.56757125814336e-06,-0.000543857743766406
0.494983277591973,5.13775748226764e-05,-0.00157720338084914
0.498327759197324,1.00795166159983e-06,-0.00223730957981448
0.501672240802676,-2.94462488866807e-05,-0.00277295399001348
0.505016722408027,-7.05839601378912e-06,-0.00324810419577022
0.508361204013378,1.54726814036899e-05,-0.00354246734747501
0.511705685618729,7.93111119979572e-06,-0.00353916211057788
0.51505016722408,-6.81791037996923e-06,-0.00314444463900367
0.518394648829431,-6.30835773535754e-06,-0.00230801281099443
0.521739130434783,2.083164452505e-06,-0.00115763207212706
0.525083612040134,4.200486478221e-06,0.000124334105987014
0.528428093645485,1.47628247924539e-08,0.00129608745127699
0.531772575250836,-2.45030748988911e-06,0.00208616393021201
0.535117056856187,-6.8504172797512e-07,0.00237747876082881
0.538461538461538,1.24656580584922e-06,0.00223434102766384
0.54180602006689,7.23277726599593e-07,0.00174221902026991
0.545150501672241,-5.16435794121403e-07,0.0010125850875169
0.548494983277592,-5.51096293837157e-07,0.000170440121590579
0.551839464882943,1.34865576013588e-07,-0.000608134474863147
0.555183946488294,3.55612127921319e-07,-0.00114275481978892
0.558528428093645,2.4372271038873e-08,-0.00141020762772182
0.561872909698997,-2.0147549934566e-07,-0.00149317843806731
0.565217391304348,-6.90575139207814e-08,-0.00139531404016597
0.568561872909699,9.87439960486913e-08,-0.00100888308857744
0.57190635451505,6.56206076146279e-08,-0.000302065176240124
0.575250836120401,-3.81496420741032e-08,0.000517094655032023
0.578595317725752,-4.78054887000304e-08,0.0012191285339707
0.581939799331104,7.8976107646791e-09,0.00170842007620806
0.585284280936455,2.99105337927404e-08,0.00193870109794661
0.588628762541806,3.94362851087881e-09,0.00181671550428829
0.591973244147157,-1.64451293111772e-08,0.00121400788858125
0.595317725752508,-6.71203776577996e-09,0.000181433964109513
0.59866220735786,7.7310319224752e-09,-0.000938987273251941
0.602006688963211,5.87848833126401e-09,-0.00181702669300469
0.605351170568562,-2.74557628689517e-09,-0.00225297823033085
0.608695652173913,-4.11527888424532e-09,-0.00210731851213941
0.612040133779264,3.75989615909282e-10,-0.00148920554558694
0.615384615384615,2.49928200269654e-09,-0.000621327984027726
0.618729096989967,4.85074463047622e-10,0.000309695697255939
0.622073578595318,-1.33181158845094e-09,0.00115165132901129
0.625418060200669,-6.35213948128071e-10,0.00173295961337517
0.62876254180602,5.96986708873745e-10,0.00184263991807045
0.632107023411371,5.20892779738417e-10,0.00137210677101748
0.635451505016722,-1.90889412552064e-10,0.000649831203658029
0.638795986622074,-3.51719749876422e-10,8.28005192188884e-05
0.642140468227425,7.69754557960883e-12,-0.000234519232131798
0.645484949832776,2.07452904922376e-10,-0.000379599755709495
0.648829431438127,5.31320260908548e-11,-0.000451144946313845
0.652173913043478,-1.06933692436048e-10,-0.00056897546019598
0.655518394648829,-5.88981587382633e-11,-0.000769066791932556
0.658862876254181,4.53429005182357e-11,-0.000896230394510242
0.662207357859532,4.57152126569705e-11,-0.000814330974824288
0.665551839464883,-1.2632790647634e-11,-0.000609051496895597
0.668896321070234,-2.98546760920704e-11,-0.000420304693491885
0.672240802675585,-1.32368243143893e-12,-0.000228220535770409
0.675585284280936,1.71023534116071e-11,8.75462819515646e-05
0.678929765886288,5.45298292824327e-12,0.000548043682740412
0.682274247491639,-8.50383103018231e-12,0.00104357885339894
0.68561872909699,-5.37235107808411e-12,0.00143287210346086
0.688963210702341,3.37767294424189e-12,0.00151340883202016
0.692307692307692,3.97754157838085e-12,0.00113002586310308
0.695652173913043,-7.73190041195778e-13,0.000467141996477106
0.698996655518395,-2.51725338353371e-12,-0.00017713447200482
0.702341137123746,-2.71837604421817e-13,-0.000659071480913258
0.705685618729097,1.40015710265471e-12,-0.000952919435352845
0.709030100334448,5.3544679850964e-13,-0.0010860776582566
0.712374581939799,-6.69939415951949e-13,-0.0011622441936894
0.71571906354515,-4.82013720344874e-13,-0.00123326132384691
0.719063545150502,2.48240899849164e-13,-0.00116512746975966
0.722408026755853,3.42045162147731e-13,-0.000815219597386745
0.725752508361204,-4.5731382279446e-14,-0.000243564487322265
0.729096989966555,-2.10976786795381e-13,0.000401571678351242
0.732441471571906,-2.74276302112336e-14,0.000970101356577859
0.735785953177257,1.18242910315294e-13,0.00131187637313563
0.739130434782609,3.84663297059996e-14,0.00138950647091413
0.74247491638796,-6.6321562996862e-14,0.00136728118652968
0.745819397993311,-2.73098291876381e-14,0.00137366186907751
0.749163879598662,4.963363961474e-14,0.00132022092514603
0.752508361204013,1.7138296310311e-14,0.00106823939694164
0.755852842809365,-6.22750209373026e-14,0.000492237402381223
0.759197324414716,-2.58431986891742e-14,-0.000515248750849394
0.762541806020067,9.65230898118197e-14,-0.0017847429337356
0.765886287625418,7.46862159776056e-14,-0.00285928194919084
0.769230769230769,-1.39605427279296e-13,-0.00336211044438063
0.77257525083612,-1.90671320328329e-13,-0.00311422112368541
0.775919732441472,1.62561732908061e-13,-0.0020507531636567
0.779264214046823,4.00538129610323e-13,-0.000515109946260527
0.782608695652174,-9.93363132521028e-14,0.00104677452192221
0.785953177257525,-7.29108896290937e-13,0.00234339159574712
0.789297658862876,-1.83579381281382e-13,0.00318013015224007
0.792642140468227,1.16937483214794e-12,0.00347024996036451
0.795986622073579,9.146411301486e-13,0.00325687964969561
0.79933110367893,-1.61371321611395e-12,0.00258746797809273
0.802675585284281,-2.38872578528742e-12,0.00150056817388998
0.806020066889632,1.71765099612463e-12,6.73517311749395e-05
0.809364548494983,4.89751739811815e-12,-0.00145373785876413
0.812709030100334,-6.63847522537333e-13,-0.00274506202913173
0.816053511705686,-8.6762186160743e-12,-0.00355525617514741
0.819397993311037,-3.16450520202374e-12,-0.00368399390134866
0.822742474916388,1.3498632295055e-11,-0.00311283584746144
0.826086956521739,1.24081943018721e-11,-0.00208196660408563
0.82943143812709,-1.78213013719233e-11,-0.000842956726743022
0.832775919732441,-3.01938201643747e-11,0.000378004625354887
0.836120401337793,1.71298498709814e-11,0.00137772658049082
0.839464882943144,5.96164035400485e-11,0.00207456973253497
0.842809364548495,-1.1866726408221e-12,0.00244089428516778
0.846153846153846,-1.0255826344603e-10,0.00252434694168407
0.849498327759197,-4.94763547606987e-11,0.00243478094848764
0.852842809364548,1.54488553013155e-10,0.00223302407491535
0.8561872909699,1.64894558472936e-10,0.00189422058962169
0.859531772575251,-1.93862752170468e-10,0.00136929984889492
0.862876254180602,-3.77806862637436e-10,0.000552045371346096
0.866220735785953,1.62200651240189e-10,-0.000636421521783734
0.869565217391304,7.20662774057816e-10,-0.00195131002002428
0.872909698996655,6.76163818027222e-11,-0.00299846867933429
0.876254180602007,-1.20414352388917e-09,-0.0035418312995892
0.879598662207358,-7.27603791816481e-10,-0.00350209641632067
0.882943143812709,1.75210476339603e-09,-0.00290748019814725
0.88628762541806,2.1524010744174e-09,-0.00198643488732953
0.889632107023411,-2.07080120632155e-09,-0.000962301448581313
0.892976588628763,-4.6847251315428e-09,6.44994177969114e-05
0.896321070234114,1.41088092198034e-09,0.00102724994775639
0.899665551839465,8.65321548381107e-09,0.00186720929356849
0.903010033444816,1.79226565530738e-09,0.00253157553763959
0.906354515050167,-1.40391323850326e-08,0.0030090453736786
0.909698996655518,-1.02721954177097e-08,0.00333568078735867
0.91304347826087,1.96692905829918e-08,0.00348670498971848
0.916387959866221,2.76731011342413e-08,0.00328831553703295
0.919732441471572,-2.16122690746105e-08,0.00259124487866502
0.923076923076923,-5.76155194266847e-08,0.00148222842800116
0.926421404682274,1.03610282865386e-08,0.000123434269655834
0.929765886287625,1.03218471629055e-07,-0.00132539290632432
0.933110367892977,3.31706524172578e-08,-0.00270672525015983
0.936454849498328,-1.6247404561047e-07,-0.00388694047215789
0.939799331103679,-1.40769017339425e-07,-0.00476458572084911
0.94314381270903,2.18231160503161e-07,-0.00525670204997211
0.946488294314381,3.51319650161291e-07,-0.0053256576370507
0.949832775919732,-2.18669644124721e-07,-0.00493438196840761
0.953177257525084,-7.03253023600797e-07,-0.00400065374715894
0.956521739130435,4.42998532158708e-08,-0.0024335390146785
0.959866220735786,1.22314923961552e-06,-0.000274688552590808
0.963210702341137,5.35490548930668e-07,0.00232773813916633
0.966555183946488,-1.86549253506331e-06,0.00509919985075318
0.969899665551839,-1.88440529533752e-06,0.00756974715686868
0.973244147157191,2.38916489716871e-06,0.00928291331953071
0.976588628762542,4.41041312437978e-06,0.00988488353668586
0.979933110367893,-2.12619853779357e-06,0.00909239493487259
0.983277591973244,-8.51997257565918e-06,0.00699088466228337
0.986622073578595,-3.72344887003073e-07,0.00384105193800919
0.989966555183946,1.44327044426274e-05,6.25226788709413e-05
0.993311036789298,7.6581525423759e-06,-0.00377960076529485
0.996655518394649,-2.17854949490335e-05,-0.00717700553431019
1,-2.296376245006e-05,-0.00973740747633104


==> Graphics/PlotTableBumpOur_p4.csv <==
phyX,uh_start,uh_end
0,-6.98898152127167e-06,-0.00305019406950655
0.00334448160535117,-8.12466277906083e-06,-0.00485468823380956
0.00668896321070234,8.7827117436881e-06,-0.00603787100055434
0.0100334448160535,2.00028450076923e-05,-0.00617935333902965
0.0133779264214047,0.000175993118276989,-0.00482348859097602
0.0167224080267559,0.00117264965641944,-0.0014993591810187
0.020066889632107,0.00413976626231161,0.00423243499657848
0.0234113712374582,0.0100522403913583,0.0126396892209759
0.0267558528428094,0.0195168159739074,0.0237840131954105
0.0301003344481605,0.0327402071839835,0.0376142424605873
0.0334448160535117,0.0495233794016338,0.054026513618566
0.0367892976588629,0.0694266221127114,0.0728645898657019
0.040133779264214,0.0919594606460662,0.0939180374831433
0.0434782608695652,0.116617886179323,0.116957818753341
0.0468227424749164,0.14291858872592,0.141809297863079
0.0501672240802676,0.170413123071126,0.168331842394922
0.0535117056856187,0.198713125460137,0.196282613189752
0.0568561872909699,0.22749854611101,0.225275060209834
0.0602006688963211,0.256503073701618,0.254880065061553
0.0635451505016722,0.285503222433431,0.284700063361534
0.0668896321070234,0.314315987427188,0.314363623712835
0.0702341137123746,0.342796508895552,0.343513883769054
0.0735785953177258,0.370833297811278,0.371857955028404
0.0769230769230769,0.398337746524474,0.399285989793831
0.0802675585284281,0.425240885949822,0.425866480591031
0.0836120401337793,0.451490791771629,0.451695299515998
0.0869565217391304,0.477050941361401,0.476828873196426
0.0903010033444816,0.501896341989639,0.501313444361889
0.0936454849498328,0.52601029001128,0.52520971002652
0.096989966555184,0.549383365146155,0.548567958694755
0.100334448160535,0.57201226012096,0.571388485361154
0.103678929765886,0.593898913061101,0.593622778753037
0.107023411371237,0.61504864989393,0.615192749108658
0.110367892976589,0.635469536594619,0.636007602763742
0.11371237458194,0.655171841096103,0.656020773524698
0.117056856187291,0.674167693621873,0.675250618262817
0.120401337792642,0.692470503116146,0.693682455422291
0.123745819397993,0.71009440621852,0.71118035924153
0.127090301003344,0.727054096251459,0.727623728688638
0.130434782608696,0.743364610541351,0.743151489726675
0.133779264214047,0.759041203201031,0.758102425193959
0.137123745819398,0.774099068201527,0.772698075189716
0.140468227424749,0.788553233451055,0.786964604445437
0.1438127090301,0.802418483955805,0.800899508119782
0.147157190635452,0.815709310147142,0.81456592105994
0.150501672240803,0.828439836148574,0.827997767259337
0.153846153846154,0.840623743734095,0.841092889121225
0.157190635451505,0.852274254701605,0.85363377318968
0.160535117056856,0.863404111506347,0.865349548780703
0.163879598662207,0.874025566630185,0.87599248342887
0.167224080267559,0.884150358935322,0.885564700957017
0.17056856187291,0.893789705080315,0.894365461557173
0.173913043478261,0.902954303127777,0.902714186124725
0.177257525083612,0.911654335287592,0.910761960868247
0.180602006688963,0.919899469769513,0.918557870445993
0.183946488294314,0.927698863040335,0.926144159695668
0.187290969899666,0.935061165398449,0.933563829430673
0.190635451505017,0.94199453279835,0.940851956909048
0.193979933110368,0.948506632141394,0.948010301404524
0.197324414715719,0.95460465142245,0.954911406441019
0.20066889632107,0.960295305525679,0.961280008071596
0.204013377926421,0.965584847003194,0.966886526506676
0.207357859531773,0.970479074907095,0.971698600455077
0.210702341137124,0.974983341970801,0.97584033535682
0.214046822742475,0.979102564056298,0.97951895438522
0.217391304347826,0.982841225406794,0.982949701993113
0.220735785953177,0.986203388638051,0.986190865333898
0.224080267558528,0.989192699099875,0.98913172174844
0.22742474916388,0.991812392523054,0.991652418912987
0.230769230769231,0.994065299407011,0.993705576296459
0.234113712374582,0.995953850200746,0.995322639276995
0.237458193979933,0.997480079988617,0.996614323898595
0.240802675585284,0.998645631209902,0.99770588161492
0.244147157190635,0.999451757474445,0.99863244927315
0.247491638795987,0.999899324925858,0.999346700219512
0.250836120401338,0.999988814375959,0.999792231948275
0.254180602006689,0.999720321985473,0.99992658278356
0.25752508361204,0.99909355927223,0.999719284847678
0.260869565217391,0.998107852971497,0.999147203691755
0.264214046822742,0.996762143429981,0.99815574779537
0.267558528428094,0.99505498286872,0.99662085244269
0.270903010033445,0.992984533096295,0.994401036422062
0.274247491638796,0.990548561560848,0.991440530701015
0.277591973244147,0.987744438717223,0.98779327989246
0.280936454849498,0.984569131734892,0.983636314049412
0.284280936454849,0.9810192010921,0.979252190738763
0.287625418060201,0.977090793386899,0.974882947350337
0.290969899665552,0.972779636097531,0.970633496841337
0.294314381270903,0.968081030313284,0.966467560729489
0.297658862876254,0.96298984230048,0.962210489708466
0.301003344481605,0.957500497677416,0.957615659521128
0.304347826086957,0.951606971074603,0.952504317807294
0.307692307692308,0.945302780603716,0.94678848554672
0.311036789297659,0.938580975417654,0.940437147193576
0.31438127090301,0.931434129316275,0.93345462084549
0.317725752508361,0.923854331719869,0.92582398865309
0.321070234113712,0.915833180476476,0.917469010044226
0.324414715719064,0.90736177367339,0.908324657722294
0.327759197324415,0.898430699145679,0.898435285753943
0.331103678929766,0.889030032050344,0.887953230822373
0.334448160535117,0.879149332372041,0.877103565807277
0.337792642140468,0.868777643354266,0.866140552963704
0.341137123745819,0.857903487365861,0.855192811732468
0.344481605351171,0.84651486606213,0.844200296063448
0.347826086956522,0.83459927979972,0.833016735629763
0.351170568561873,0.822143745000361,0.821499910651903
0.354515050167224,0.809134807272929,0.809520480963905
0.357859531772575,0.795558560221549,0.796965026705529
0.361204013377926,0.781400682540198,0.783721532452647
0.364548494983278,0.766646532995713,0.769637737585966
0.367892976588629,0.751281193909501,0.754526699266325
0.37123745819398,0.735289548860195,0.738261978943753
0.374581939799331,0.718656345181408,0.720828020445276
0.377926421404682,0.701366409165973,0.702299070293796
0.381270903010033,0.683404860972222,0.682816906682758
0.384615384615385,0.664757254787583,0.662598692608848
0.387959866220736,0.645409794719353,0.641953536702973
0.391304347826087,0.625349603107912,0.621219531415785
0.394648829431438,0.604565451914755,0.600552755863513
0.397993311036789,0.583048100860995,0.579869999057609
0.40133779264214,0.560790813192943,0.558947020561239
0.404682274247492,0.537789782110194,0.537487099351043
0.408026755852843,0.514045486687863,0.515201338187689
0.411371237458194,0.489564216664322,0.491895428759104
0.414715719063545,0.464358852216753,0.467474826204663
0.418060200668896,0.438450118653432,0.441936560877508
0.421404682274247,0.411868097803509,0.41535225384282
0.424749163879599,0.384656812702241,0.387811943059233
0.42809364548495,0.356876382632535,0.359403791050369
0.431438127090301,0.328605381986928,0.330229217229156
0.434782608695652,0.299942964877571,0.300416558671614
0.438127090301003,0.271016040849387,0.270159875722595
0.441471571906354,0.241988374103169,0.239767324831999
0.444816053511706,0.213062833895449,0.209645346108046
0.448160535117057,0.184483971555355,0.18024821882325
0.451505016722408,0.156542539497735,0.152054012902417
0.454849498327759,0.129592047431268,0.125515297091782
0.45819397993311,0.10405384239408,0.101035948897656
0.461538461538462,0.0803960431482783,0.0789650882785384
0.464882943143813,0.0591149566022458,0.0595913763187112
0.468227424749164,0.040712301014843,0.0431196564715561
0.471571906354515,0.0256620613904038,0.0296370695309351
0.474916387959866,0.0143178248832515,0.0190983923978606
0.478260869565217,0.00668102973650998,0.0113005530885014
0.481605351170569,0.0023405746016541,0.00588459741316174
0.48494983277592,0.00050226045485568,0.00238158208554722
0.488294314381271,5.07447797517622e-05,0.000248073699327304
0.491638795986622,1.58408991519545e-05,-0.00101798126390665
0.494983277591973,-9.48316977026626e-07,-0.00177010170865292
0.498327759197324,-1.01192170800423e-05,-0.00221672498531154
0.501672240802676,-1.30421677420113e-06,-0.00244223182277325
0.505016722408027,6.15774122022646e-06,-0.00243346095412742
0.508361204013378,2.42872833033382e-06,-0.00214912194164691
0.511705685618729,-3.29001890668408e-06,-0.00155642455927816
0.51505016722408,-2.50602014289045e-06,-0.0007105604830527
0.518394648829431,1.41122667939525e-06,0.000206254984186154
0.521739130434783,2.0292547382411e-06,0.000983412926411823
0.525083612040134,-3.30290331816261e-07,0.00148900908159128
0.528428093645485,-1.39935459850342e-06,0.00166750058080523
0.531772575250836,-1.92434103926854e-07,0.00151494580528499
0.535117056856187,8.40094580411587e-07,0.00108183644709034
0.538461538461538,3.72367002746206e-07,0.000500437459359968
0.54180602006689,-4.30745630401798e-07,-2.56609691721443e-05
0.545150501672241,-3.69475386336935e-07,-0.000362552820237138
0.548494983277592,1.70480188649755e-07,-0.000535113854082572
0.551839464882943,2.88767460348585e-07,-0.000624522250968595
0.555183946488294,-2.65085847164035e-08,-0.000638393479511339
0.558528428093645,-1.93027233067376e-07,-0.000544848639453297
0.561872909698997,-3.92472137148634e-08,-0.000380381286332558
0.565217391304348,1.121739863567e-07,-0.000241117429523298
0.568561872909699,5.86552644850147e-08,-0.000145452463470981
0.57190635451505,-5.49820549548322e-08,5.75919727836728e-06
0.575250836120401,-5.43522808203109e-08,0.000270600133485817
0.578595317725752,1.97128202211391e-08,0.000547636650718423
0.581939799331104,4.08306527344529e-08,0.000681065234083018
0.585284280936455,-9.00108952997289e-10,0.000617705538862604
0.588628762541806,-2.64368777754291e-08,0.000402002170874619
0.591973244147157,-7.16580438832013e-09,0.00010878345261177
0.595317725752508,1.48472488084037e-08,-0.000182817962894863
0.59866220735786,9.05276313818815e-09,-0.00042607885929326
0.602006688963211,-6.91432365316082e-09,-0.00061766426137276
0.605351170568562,-7.91319857991203e-09,-0.000729723958607699
0.608695652173913,2.17096579163313e-09,-0.000654403612289365
0.612040133779264,5.72982153089806e-09,-0.000317514268170053
0.615384615384615,2.60804719701073e-10,0.000135036492484841
0.618729096989967,-3.59459833412684e-09,0.000420615606827457
0.622073578595318,-1.22579681917447e-09,0.000447287933423162
0.625418060200669,1.94689313600492e-09,0.000370786610390528
0.62876254180602,1.37364434298636e-09,0.0003466373459992
0.632107023411371,-8.54111618865747e-10,0.000393034576332285
0.635451505016722,-1.14124125399239e-09,0.000438712519373348
0.638795986622074,2.21119221788448e-10,0.000379516516076049
0.642140468227425,7.98208458326476e-10,0.000142719969251205
0.645484949832776,8.9366158843434e-11,-0.000206019483794186
0.648829431438127,-4.85114545378082e-10,-0.00049990197652943
0.652173913043478,-2.00981855032648e-10,-0.000661826675583039
0.655518394648829,2.52652036274257e-10,-0.000749197653498674
0.658862876254181,2.05475880009277e-10,-0.000801774948985848
0.662207357859532,-1.03153697109245e-10,-0.000748067803979757
0.665551839464883,-1.63164557488511e-10,-0.000482730099714117
0.668896321070234,1.93831922517945e-11,3.7097728442569e-05
0.672240802675585,1.10401165337658e-10,0.000751714579548058
0.675585284280936,1.96871238010944e-11,0.00143805086469332
0.678929765886288,-6.49567747090313e-11,0.00176379192740738
0.682274247491639,-3.19786638953821e-11,0.00154580457750682
0.68561872909699,3.23951599119484e-11,0.000845287170510399
0.688963210702341,3.03651093946908e-11,-0.000118352237768979
0.692307692307692,-1.20793828544218e-11,-0.0010400098672058
0.695652173913043,-2.31431742142386e-11,-0.00164386878230645
0.698996655518395,1.08468172338154e-12,-0.0018293653853927
0.702341137123746,1.51573501133048e-11,-0.00164176595661326
0.705685618729097,3.75603010830337e-12,-0.00115663557681481
0.709030100334448,-8.60475805137545e-12,-0.000453595910646803
0.712374581939799,-5.01478632290051e-12,0.000368455622200495
0.71571906354515,4.04537404097164e-12,0.0011830861879284
0.719063545150502,4.48015812146538e-12,0.0018276491492414
0.722408026755853,-1.25693042577994e-12,0.00210057315966817
0.725752508361204,-3.27660469978675e-12,0.00184974561115905
0.729096989966555,-2.35865156902422e-13,0.00110637246625378
0.732441471571906,2.02228811845307e-12,7.3373240819453e-05
0.735785953177257,8.9342314893492e-13,-0.000962602997606106
0.739130434782609,-9.56698615082272e-13,-0.00168837578481636
0.74247491638796,-1.05353028602495e-12,-0.0019243393062589
0.745819397993311,9.95958728067326e-14,-0.00170240708881201
0.749163879598662,9.08450031908995e-13,-0.00117788646362427
0.752508361204013,6.17854829949028e-13,-0.000539201931710536
0.755852842809365,-5.2046394596229e-13,4.85869612880142e-05
0.759197324414716,-1.25773719402505e-12,0.000527626317188598
0.762541806020067,-1.66162586315153e-13,0.00092798276459234
0.765886287625418,1.79784751359527e-12,0.00125970002895032
0.769230769230769,1.30104345699087e-12,0.00147907987133259
0.77257525083612,-2.06021235384997e-12,0.00150756508396777
0.775919732441472,-3.07089179462822e-12,0.00124964460784789
0.779264214046823,1.65907471933448e-12,0.000667467981085286
0.782608695652174,5.58980024988312e-12,-0.000138828270755137
0.785953177257525,5.42328511372715e-14,-0.000968185989232927
0.789297658862876,-8.69799938770374e-12,-0.00160868801918415
0.792642140468227,-4.0428008936888e-12,-0.00188146770581137
0.795986622073579,1.1637898701965e-11,-0.0017313642509108
0.79933110367893,1.15264852391141e-11,-0.00124997322662841
0.802675585284281,-1.26555066120296e-11,-0.000587746013427548
0.806020066889632,-2.36900012928396e-11,0.000110172009273368
0.809364548494983,8.68182062241155e-12,0.000730832922765679
0.812709030100334,4.09478764946065e-11,0.00122225030157064
0.816053511705686,5.0925907506927e-12,0.00156758106622757
0.819397993311037,-6.15069160617424e-11,0.0017187368156133
0.822742474916388,-3.54676049660969e-11,0.00159651752252491
0.826086956521739,7.90969425890514e-11,0.00115879253287141
0.82943143812709,9.06201848016645e-11,0.000434070632305533
0.832775919732441,-8.04238706461321e-11,-0.000454238686737711
0.836120401337793,-1.7769590983528e-10,-0.00127413155094624
0.839464882943144,4.31058546551488e-11,-0.00178022044070823
0.842809364548495,2.97120670860111e-10,-0.00185242374157719
0.846153846153846,6.72520577899827e-11,-0.00151000104170765
0.849498327759197,-4.31972356814727e-10,-0.0008958383636205
0.852842809364548,-2.97775163513391e-10,-0.000242478362431011
0.8561872909699,5.32150306862793e-10,0.000271572239713177
0.859531772575251,7.02314452514688e-10,0.00059151496656752
0.862876254180602,-4.98528274648936e-10,0.000745712705741274
0.866220735785953,-1.32178625014085e-09,0.000804840216755233
0.869565217391304,1.68702659386952e-10,0.000850121653623139
0.872909698996655,2.14052929421727e-09,0.000926402450376479
0.876254180602007,7.01668055360424e-10,0.00103075327326903
0.879598662207358,-3.00853922289745e-09,0.00110224051453712
0.882943143812709,-2.43618261713539e-09,0.00102910511234203
0.88628762541806,3.53319247212625e-09,0.000708240429647357
0.889632107023411,5.38302609200166e-09,8.50503547146514e-05
0.892976588628763,-2.98268813671529e-09,-0.000788598839326534
0.896321070234114,-9.75728181818556e-09,-0.00169836585052836
0.899665551839465,1.82824544032368e-10,-0.00235681449601975
0.903010033444816,1.53097062673978e-08,-0.00258186247553389
0.906354515050167,6.59057938347191e-09,-0.00232224280075952
0.909698996655518,-2.07645594409628e-08,-0.00162363456777171
0.91304347826087,-1.95370330856425e-08,-0.000609525339646844
0.916387959866221,2.3097112216271e-08,0.00056193723930574
0.919732441471572,4.08557441209382e-08,0.00172672061902524
0.923076923076923,-1.69434740096608e-08,0.00271506856890252
0.926421404682274,-7.14997422937359e-08,0.00335077525799499
0.929765886287625,-6.1497560665532e-09,0.00348245406350011
0.933110367892977,1.08688770619262e-07,0.00305099130535969
0.936454849498328,5.82610468762225e-08,0.00209631346189555
0.939799331103679,-1.41900239543342e-07,0.000722685408924415
0.94314381270903,-1.54164442423074e-07,-0.000913128260494834
0.946488294314381,1.48188151154172e-07,-0.00257839431877981
0.949832775919732,3.07322177506734e-07,-0.00395168143671418
0.953177257525084,-8.84537571434968e-08,-0.00471666491738186
0.956521739130435,-5.20182450346639e-07,-0.00469214809994186
0.959866220735786,-9.77786817508862e-08,-0.00385159319449104
0.963210702341137,7.65782009840717e-07,-0.00232759176015311
0.966555183946488,4.9423935016024e-07,-0.000394156156629587
0.969899665551839,-9.59987154706189e-07,0.00162013276446933
0.973244147157191,-1.1983110729097e-06,0.0033815840046752
0.976588628762542,9.33733161569218e-07,0.00461643085400708
0.979933110367893,2.28890308163987e-06,0.00516642289198371
0.983277591973244,-4.14232837095356e-07,0.00498764753237928
0.986622073578595,-3.76002276650526e-06,0.00414165188136842
0.989966555183946,-9.88895303732228e-07,0.00276785028921901
0.993311036789298,5.43387419671696e-06,0.00100950002942607
0.996655518394649,3.73092058822369e-06,-0.000996278248429749
1,-6.98898152127169e-06,-0.00305019406950655


==> Graphics/PlotTableBumpZank_p1.csv <==
phyX,uh_start,uh_end
0,-1.20953612902858e-05,-0.0138121347487691
0.00334448160535117,1.31731302906441e-05,0.000457775996090092
0.00668896321070234,3.8441621871574e-05,0.0147276867409493
0.0100334448160535,2.04292854357905e-05,0.0293697017733995
0.0133779264214047,-1.31998446142711e-05,0.0441459812395165
0.0167224080267559,0.00142705343436105,0.0595221764089895
0.020066889632107,0.00453136749771988,0.0755756957596708
0.0234113712374582,0.00927045468870129,0.0920748594586457
0.0267558528428094,0.0203669929315483,0.110307084512096
0.0301003344481605,0.0314635311743954,0.128539309565546
0.0334448160535117,0.050096010058067,0.148378145448588
0.0367892976588629,0.0692146786605016,0.168320633643217
0.040133779264214,0.0921037106761615,0.18901392984904
0.0434782608695652,0.116814378947649,0.210069975992855
0.0468227424749164,0.142787808617279,0.231698429013061
0.0501672240802676,0.170585226973113,0.254153691965831
0.0535117056856187,0.198553889195979,0.276858316473657
0.0568561872909699,0.227541001785926,0.301045986019441
0.0602006688963211,0.256528114375872,0.325233655565225
0.0635451505016722,0.285448652751205,0.350214459411708
0.0668896321070234,0.314360008476247,0.37530466109277
0.0702341137123746,0.342743036001757,0.400361019275685
0.0735785953177258,0.370793412438672,0.425396068589397
0.0769230769230769,0.398384884490987,0.450025724471391
0.0802675585284281,0.425118404867746,0.473897470894084
0.0836120401337793,0.451722084151446,0.497560408530729
0.0869565217391304,0.476897511411495,0.518926449520856
0.0903010033444816,0.502072938671543,0.540292490510983
0.0936454849498328,0.525887256336805,0.55885484406826
0.096989966555184,0.549399105203225,0.576794155973793
0.100334448160535,0.571978858564769,0.593417635065091
0.103678929765886,0.593805274463468,0.608977632840775
0.107023411371237,0.615154564821525,0.624309099768359
0.110367892976589,0.635323597263256,0.639075253545381
0.11371237458194,0.655456243125207,0.653839414261777
0.117056856187291,0.674024266056602,0.668517873371268
0.120401337792642,0.692592288987997,0.683196332480759
0.123745819397993,0.710001224221088,0.697590994152536
0.127090301003344,0.727039251390723,0.711894840644246
0.130434782608696,0.743361818343863,0.726075311752327
0.133779264214047,0.758946910920001,0.740128611311128
0.137123745819398,0.774219470718797,0.754225230179177
0.140468227424749,0.788429419074633,0.768469134698669
0.1438127090301,0.802639367430468,0.78271303921816
0.147157190635452,0.815598709734721,0.797122168976249
0.150501672240803,0.828508815580251,0.811537803664991
0.153846153846154,0.840562412380035,0.825977285074259
0.157190635451505,0.852243613942538,0.840427134622888
0.160535117056856,0.863422459518015,0.85486190263963
0.163879598662207,0.873940310373721,0.869276826535468
0.167224080267559,0.884274216851522,0.88362854644002
0.17056856187291,0.893688401439797,0.897664246388143
0.173913043478261,0.903102586028073,0.911699946336266
0.177257525083612,0.911570175679461,0.923805631888302
0.180602006688963,0.919934355799928,0.935700475531522
0.183946488294314,0.927660694993637,0.945268018391893
0.187290969899666,0.935022553657771,0.953505675090635
0.190635451505017,0.942027876888506,0.960320682479277
0.193979933110368,0.948429272752463,0.964725896138566
0.197324414715719,0.954732645314776,0.968863891542562
0.20066889632107,0.960209821477516,0.97074961879481
0.204013377926421,0.965686997640257,0.972635346047059
0.207357859531773,0.970412934847508,0.973444515105445
0.210702341137124,0.974996745765883,0.974050010992019
0.214046822742475,0.979080984735919,0.974086770504931
0.217391304347826,0.982797118059813,0.973704461110934
0.220735785953177,0.986250182127296,0.973187297719651
0.224080267558528,0.989119360772017,0.97237082423683
0.22742474916388,0.991950765628393,0.971556683651011
0.230769230769231,0.993988920929543,0.970791533902223
0.234113712374582,0.996027076230692,0.970026384153435
0.237458193979933,0.997425582068638,0.969670650011272
0.240802675585284,0.998643992426652,0.969430188224373
0.244147157190635,0.999443574988785,0.969382222898441
0.247491638795987,0.999848966684206,0.969515430712242
0.250836120401338,1.00005166253192,0.969756619002934
0.254180602006689,0.999646270836495,0.970321748724296
0.25752508361204,0.999240879141074,0.970886878445659
0.260869565217391,0.998034787247645,0.972934594857389
0.264214046822742,0.996816376889631,0.975005120295124
0.267558528428094,0.995007998580117,0.978478833637865
0.270903010033445,0.992969843278968,0.982499051743607
0.274247491638796,0.990553950094377,0.987110060360062
0.277591973244147,0.987684771449656,0.992430017589371
0.280936454849498,0.984655184721759,0.997606417596251
0.284280936454849,0.980939051397866,1.00216839269114
0.287625418060201,0.977222918073973,1.00673036778603
0.290969899665552,0.972704840306695,1.00885324046194
0.294314381270903,0.96812102938832,1.01077618671006
0.297658862876254,0.962948409558886,1.01073873859622
0.301003344481605,0.957471233396146,1.0096872933986
0.304347826086957,0.951629970684442,1.00742018561533
0.307692307692308,0.945228574820485,1.00328282770027
0.311036789297659,0.938703482989839,0.998755677133663
0.31438127090301,0.931341624325704,0.991591693924232
0.317725752508361,0.92397976566157,0.984427710714801
0.321070234113712,0.915752265739694,0.974546319721713
0.324414715719064,0.907388085619227,0.964235864341731
0.327759197324415,0.898395493733935,0.952010469943577
0.331103678929766,0.888981309145659,0.938500369621839
0.334448160535117,0.879199235801574,0.924157787217397
0.337792642140468,0.868681384945868,0.908150240647547
0.341137123745819,0.858084214723789,0.891971386043551
0.344481605351171,0.846403013161287,0.873451321639558
0.347826086956522,0.834721811598784,0.854931257235566
0.351170568561873,0.822053762657487,0.83384983679039
0.354515050167224,0.809143656811957,0.812140159203038
0.357859531772575,0.79553439325255,0.788666569410277
0.361204013377926,0.781324444896715,0.763677505750898
0.364548494983278,0.76673945720807,0.737950476866913
0.367892976588629,0.751154364631932,0.710255540717312
0.37123745819398,0.73555826497554,0.682554163627944
0.374581939799331,0.718520237805906,0.654009023428968
0.377926421404682,0.701482210636271,0.625463883229992
0.381270903010033,0.683308277522299,0.597876717448455
0.384615384615385,0.664740254590905,0.570621910138275
0.387959866220736,0.645408113484122,0.544191064569868
0.391304347826087,0.625239081042391,0.518662653290069
0.394648829431438,0.604718482412818,0.493450861386923
0.397993311036789,0.582892066514119,0.469415084311341
0.40133779264214,0.56106565061542,0.44537930723576
0.404682274247492,0.537643180770015,0.422394280071483
0.408026755852843,0.514131331903595,0.399468094902239
0.411371237458194,0.489485225041519,0.377062383563621
0.414715719063545,0.46430979778147,0.354899560012629
0.418060200668896,0.438485165056126,0.333248203376391
0.421404682274247,0.411751644679367,0.31231290042081
0.424749163879599,0.384818600657129,0.291625090298701
0.42809364548495,0.356768224220214,0.272323240044037
0.431438127090301,0.328717847783299,0.253021389789374
0.434782608695652,0.299904330613727,0.234758977792177
0.438127090301003,0.270992974888685,0.21662982711004
0.441471571906354,0.242034558080899,0.199435686276671
0.444816053511706,0.213047445490952,0.182811673399868
0.448160535117057,0.184483936151031,0.167078088271543
0.451505016722408,0.156686517795196,0.152954851198975
0.454849498327759,0.129169713083394,0.139102489647705
0.45819397993311,0.104459044811906,0.127958883309408
0.461538461538462,0.0797483765404172,0.116815276971111
0.464882943143813,0.0596553443592841,0.108242578591741
0.468227424749164,0.0405366757568497,0.100212365378017
0.471571906354515,0.0259152620529718,0.0935378900047803
0.474916387959866,0.0148187238101248,0.0879260199659803
0.478260869565217,0.00608352452939927,0.0824548884420583
0.481605351170569,0.00297921046604046,0.0773193641459227
0.48494983277592,-3.00144096393009e-05,0.0721607127366277
0.488294314381271,3.61472041075998e-06,0.0662619937062352
0.491638795986622,3.72438504608209e-05,0.0603632746758426
0.494983277591973,2.58073760811088e-05,0.054205434173443
0.498327759197324,5.38884500179165e-07,0.0479680613380512
0.501672240802676,-8.71009026589797e-06,0.0419206416394737
0.505016722408027,-1.93954821712265e-06,0.0360631750777105
0.508361204013378,2.81488926335693e-06,0.0304409709632789
0.511705685618729,1.00072798906656e-06,0.0255852670804759
0.51505016722408,-8.13433285223824e-07,0.0207295631976729
0.518394648829431,-3.97035216312918e-07,0.017505328243011
0.521739130434783,8.90678320730246e-08,0.0143320766923534
0.525083612040134,1.40921494167664e-07,0.012204203219917
0.528428093645485,1.06705749143381e-08,0.0105147141028637
0.531772575250836,-4.70137551186941e-08,0.00915226815055966
0.535117056856187,-1.21131264913527e-08,0.0082070841670738
0.538461538461538,1.50768873684305e-08,0.00739884706878261
0.54180602006689,5.72529211239553e-09,0.00723961912206614
0.545150501672241,-3.62630314363949e-09,0.00708039117534966
0.548494983277592,-2.19849144255409e-09,0.00795796826078007
0.551839464882943,3.0726095424331e-10,0.00893922584942515
0.555183946488294,7.67110533799114e-10,0.010126159560982
0.558528428093645,9.56962026448755e-11,0.0114268200699135
0.561872909698997,-2.53248712231442e-10,0.0124402094511985
0.565217391304348,-7.33437844119789e-11,0.0129824741831432
0.568561872909699,8.06395175048694e-11,0.0133725630930688
0.57190635451505,3.24341373812624e-11,0.0125756805912452
0.575250836120401,-1.57712427423446e-11,0.0117787980894216
0.578595317725752,-1.21155550368693e-11,0.00972416387499149
0.581939799331104,8.01037638086992e-13,0.00744493114045299
0.585284280936455,4.16404008319287e-12,0.0043972572046209
0.588628762541806,7.03049506976435e-13,0.000800696696436371
0.591973244147157,-1.36164464001826e-12,-0.00267782568674479
0.595317725752508,-4.34275010109302e-13,-0.00590340923063304
0.59866220735786,4.30738536365576e-13,-0.00901998882897784
0.602006688963211,1.82250592946311e-13,-0.0101900693997614
0.605351170568562,-6.62373504729527e-14,-0.0113601499705449
0.608695652173913,-6.64882555021978e-14,-0.0107471815940898
0.612040133779264,9.38882658672255e-17,-0.00965416157799355
0.615384615384615,2.25459448820182e-14,-0.00797598140021112
0.618729096989967,4.70531322903159e-15,-0.00576352455306306
0.622073578595318,-7.30869347779248e-15,-0.00345606898737293
0.625418060200669,-2.52831063391339e-15,-0.000874793585885112
0.62876254180602,2.2520722099657e-15,0.00170648181560271
0.632107023411371,1.01709129475787e-15,0.00406777946648551
0.635451505016722,-2.63808427771175e-16,0.00642739789789805
0.638795986622074,-3.63533045743139e-16,0.00804020884354713
0.642140468227425,-2.03169995062186e-17,0.00937296698203494
0.645484949832776,1.21792902579288e-16,0.0101939746147562
0.648829431438127,2.98284401606985e-17,0.0104193382161754
0.652173913043478,-3.91681214074629e-17,0.0105134727243949
0.655518394648829,-1.45263179700383e-17,0.0100725963141853
0.658862876254181,1.01154854673862e-17,0.00963171990397566
0.662207357859532,5.64304468868051e-18,0.00887039480766818
0.665551839464883,-9.59706642424539e-19,0.00808562224652427
0.668896321070234,-1.9811558281296e-18,0.00654096487332419
0.672240802675585,-2.11953941134811e-19,0.00461636509409604
0.675585284280936,6.56545828397538e-19,0.00217163579534601
0.678929765886288,1.82489611523671e-19,-0.00104838090042717
0.682274247491639,-2.09601260253669e-19,-0.00430317544479853
0.68561872909699,-8.25782797530553e-20,-0.00777822969695832
0.688963210702341,4.44447007475582e-20,-0.0112532839491181
0.692307692307692,3.11514021015279e-20,-0.0137698427029535
0.695652173913043,-2.88430302705369e-21,-0.016144710817906
0.698996655518395,-1.0765132311825e-20,-0.0173708334207969
0.702341137123746,-1.64529229811819e-21,-0.0178502714408475
0.705685618729097,3.53244716787821e-21,-0.0176573523550406
0.709030100334448,1.08879224163382e-21,-0.0161645428645756
0.712374581939799,-1.12013278934436e-21,-0.0145033407308198
0.71571906354515,-4.65353098073945e-22,-0.0107877483489158
0.719063545150502,1.89426593196469e-22,-0.0070721559670117
0.722408026755853,1.71205847182715e-22,-0.00229993516805724
0.725752508361204,-4.25799165446162e-24,0.00271916142927352
0.729096989966555,-5.83366470832176e-23,0.00743583360434885
0.732441471571906,-1.12609830049487e-23,0.0119004854275446
0.735785953177257,1.90204703346549e-23,0.0157839607533458
0.739130434782609,6.18165285876283e-24,0.0181752261534037
0.74247491638796,-6.39779456711149e-24,0.0205304307691012
0.745819397993311,-2.11818874181393e-24,0.0205416844013761
0.749163879598662,2.16141708348363e-24,0.0205529380336509
0.752508361204013,2.16141708348275e-26,0.0196129166460965
0.755852842809365,-4.25799165446276e-24,0.0183558035852657
0.759197324414716,-2.37755879183188e-25,0.0166833427597015
0.762541806020067,1.2601061596709e-23,0.0145695749341083
0.765886287625418,1.22768490341859e-23,0.0122587329353796
0.769230769230769,-3.47988150440836e-23,0.00924793783896316
0.77257525083612,-8.1874479122353e-23,0.00623714274254669
0.775919732441472,8.34739277641279e-23,0.00275609790885371
0.779264214046823,2.58937766601307e-22,-0.000747339769471483
0.782608695652174,-1.3796325243874e-22,-0.00434033961383541
0.785953177257525,-7.92742943709162e-22,-0.00797369164289811
0.789297658862876,-1.3303522148838e-22,-0.0114485558595407
0.792642140468227,2.31061970475604e-21,-0.0147083294736132
0.795986622073579,2.91462770873525e-21,-0.0179271120662433
0.79933110367893,-6.20521230497167e-21,-0.0209292278312491
0.802675585284281,-1.53250523186786e-20,-0.0239313435962549
0.806020066889632,1.41335495372373e-20,-0.0265742339577602
0.809364548494983,4.81692546658193e-20,-0.0291745043561383
0.812709030100334,-1.90667895027487e-20,-0.0305565858966998
0.816053511705686,-1.46089770003364e-19,-0.031219495701924
0.819397993311037,-5.45384969132633e-20,-0.0307870034782177
0.822742474916388,4.1951771996061e-19,-0.028437557703883
0.826086956521739,6.72647002362593e-19,-0.0257972005762674
0.82943143812709,-1.09655488463222e-18,-0.0204938856763102
0.832775919732441,-2.86575677162703e-18,-0.015190570776353
0.836120401337793,2.34166902312802e-18,-0.00833895632326441
0.839464882943144,8.94442035423315e-18,-0.0011776819595495
0.842809364548495,-2.20541625132613e-18,0.00597465054332578
0.846153846153846,-2.68472196887509e-17,0.0131201872319629
0.849498327759197,-1.61537910485965e-17,0.0199684455829797
0.852842809364548,7.58106713699942e-17,0.0261329637574696
0.8561872909699,1.51291023612244e-16,0.0322422241461372
0.859531772575251,-1.91925022624682e-16,0.0369479367749177
0.862876254180602,-5.35141068861607e-16,0.0416536494036983
0.866220735785953,3.76641433493353e-16,0.0444423690236076
0.869565217391304,1.65754115602242e-15,0.0466672671703195
0.872909698996655,-1.38119211973849e-16,0.0474478017031247
0.876254180602007,-4.918502055853e-15,0.0468270879537818
0.879598662207358,-4.21500259746178e-15,0.0456454548788192
0.882943143812709,1.36256290555251e-14,0.0427109489112956
0.88628762541806,3.1466260708512e-14,0.0397764429437719
0.889632107023411,-3.31971836181657e-14,0.0353654418793461
0.892976588628763,-9.97793273862316e-14,0.0309201037196435
0.896321070234114,5.80066212366801e-14,0.0262471796725549
0.899665551839465,3.06494564655948e-13,0.0214822528199273
0.903010033444816,2.94098048451773e-14,0.0166130431050296
0.906354515050167,-8.97959825063792e-13,0.0116148054418994
0.909698996655518,-1.0274457811318e-12,0.0063488819947303
0.91304347826087,2.43354479508469e-12,-0.000121627480614185
0.916387959866221,5.89453537130117e-12,-0.00659213695595867
0.919732441471572,-5.65725869939124e-12,-0.0146459935361787
0.923076923076923,-1.85738513743477e-11,-0.0228437907622962
0.926421404682274,8.331447319459e-12,-0.0316062292459375
0.929765886287625,5.65368274430666e-11,-0.0406706851463937
0.933110367892977,1.6608679497753e-11,-0.0497173620311039
0.936454849498328,-1.63296248321713e-10,-0.0587358016555114
0.939799331103679,-2.40010962932247e-10,-0.0676140859218129
0.94314381270903,4.31403368222001e-10,-0.0754762438418453
0.946488294314381,1.10281769937625e-09,-0.0833384017618776
0.949832775919732,-9.45615244155403e-10,-0.0893088406161642
0.953177257525084,-3.45136764095284e-09,-0.0949612028133784
0.956521739130435,1.04949448437803e-09,-0.0991195766142051
0.959866220735786,1.04010897404132e-08,-0.102243650755994
0.963210702341137,5.33718782231805e-09,-0.104251099521214
0.966555183946488,-2.95634408050238e-08,-0.103947393437254
0.969899665551839,-5.44548847123254e-08,-0.103364819056004
0.973244147157191,7.5796034541002e-08,-0.0984597860667573
0.976588628762542,2.06046953794329e-07,-0.0935547530775101
0.979933110367893,-1.53983692119949e-07,-0.0851968493642068
0.983277591973244,-6.40086740505899e-07,-0.0759510646075747
0.986622073578595,9.3647351921367e-08,-0.0652544670505892
0.989966555183946,1.90780862621177e-06,-0.0532728638704335
0.993311036789298,1.44572280726503e-06,-0.0408796981974955
0.996655518394649,-5.32481924151038e-06,-0.0273459164731323
1,-1.20953612902858e-05,-0.0138121347487691


==> Graphics/PlotTableBumpZank_p2.csv <==
phyX,uh_start,uh_end
0,8.46498913818229e-05,-0.0309171063492517
0.00334448160535117,-8.29445183762077e-05,-0.0292840536302505
0.00668896321070234,-8.2408982269882e-05,-0.0257698342506432
0.0100334448160535,8.62564997007997e-05,-0.0203744482104297
0.0133779264214047,0.000423051927535838,-0.0130978955096102
0.0167224080267559,0.000952803438523416,-0.00366372768138126
0.020066889632107,0.00394063641931267,0.00815038614096423
0.0234113712374582,0.0101746787878286,0.0220996783020313
0.0267558528428094,0.0196549305440713,0.03818414880182
0.0301003344481605,0.0323813916880406,0.0564037976403303
0.0334448160535117,0.0497280956266786,0.0766172835715807
0.0367892976588629,0.0695681269371134,0.098026268528657
0.040133779264214,0.0917865405111273,0.120610791285284
0.0434782608695652,0.11638333634872,0.144370851841461
0.0468227424749164,0.143108345241736,0.169081233022732
0.0501672240802676,0.170587595224645,0.193847917183989
0.0535117056856187,0.198652886547425,0.218663283357131
0.0568561872909699,0.227304219210076,0.243527331542157
0.0602006688963211,0.256541593212598,0.268440061739067
0.0635451505016722,0.285626208178477,0.29357859482932
0.0668896321070234,0.314336844968845,0.318834518863741
0.0702341137123746,0.34272004476035,0.344186260051139
0.0735785953177258,0.370775807552994,0.369633818391515
0.0769230769230769,0.398397461627903,0.395052281151443
0.0802675585284281,0.425267171745231,0.420009563583347
0.0836120401337793,0.451475622464894,0.444582917356114
0.0869565217391304,0.477022813786892,0.468772342469743
0.0903010033444816,0.501908745711225,0.492577838924236
0.0936454849498328,0.526020417595294,0.516245034743553
0.096989966555184,0.549380423140098,0.53981124868407
0.100334448160535,0.57200734403078,0.563244733017963
0.103678929765886,0.59390118026734,0.586545487745233
0.107023411371237,0.615051543317523,0.609795485434188
0.110367892976589,0.63546244570024,0.63260969536648
0.11371237458194,0.655170269257092,0.654505647732951
0.117056856187291,0.674175013988078,0.675483342533602
0.120401337792642,0.6924766798932,0.695542779768433
0.123745819397993,0.710084901788741,0.714100959306595
0.127090301003344,0.727047893565864,0.731249196151001
0.130434782608696,0.743370125954565,0.747131964124753
0.133779264214047,0.759051598954842,0.761749263227852
0.137123745819398,0.774094238056689,0.775072026457419
0.140468227424749,0.788543413683975,0.787539318124898
0.1438127090301,0.802418236104576,0.799570337410887
0.147157190635452,0.815718705318491,0.811165084315388
0.150501672240803,0.828444821325719,0.822323558838399
0.153846153846154,0.840614735223801,0.833490294324217
0.157190635451505,0.852268982144339,0.844839579149275
0.160535117056856,0.863408740742864,0.856254128366785
0.163879598662207,0.874034011019378,0.867733941976746
0.167224080267559,0.884146543696606,0.879298950786698
0.17056856187291,0.893782486169281,0.890729232249609
0.173913043478261,0.902953902326512,0.901711099629798
0.177257525083612,0.911660792168298,0.912244552927262
0.180602006688963,0.91990315569464,0.922329592142003
0.183946488294314,0.927693024243127,0.931598860880225
0.187290969899666,0.935057614420314,0.939980165902246
0.190635451505017,0.941997245152611,0.94763239588201
0.193979933110368,0.94851191644002,0.954555550819516
0.197324414715719,0.954602423022762,0.960744712677885
0.20066889632107,0.96029108670564,0.96623585302119
0.204013377926421,0.965584478322796,0.971129024252478
0.207357859531773,0.970482597874227,0.975424226371748
0.210702341137124,0.974985445359935,0.979121459379
0.214046822742475,0.979099585114066,0.982147427303044
0.217391304347826,0.98283947930405,0.984395215082902
0.220735785953177,0.986204649796962,0.985884852417786
0.224080267558528,0.989195096592802,0.986616339307696
0.22742474916388,0.991811066486101,0.986592922243002
0.230769230769231,0.99406379493956,0.986449045929645
0.234113712374582,0.995953851051229,0.986636525933761
0.237458193979933,0.997481234821109,0.98715536225535
0.240802675585284,0.998645946249199,0.988005554894412
0.244147157190635,0.999451078403765,0.989556247646334
0.247491638795987,0.999899456694857,0.99167199478336
0.250836120401338,0.999989132353075,0.993968972807215
0.254180602006689,0.99972010537842,0.996447181717899
0.25752508361204,0.999092375770893,0.999106621515413
0.260869565217391,0.998108924577877,1.00125749940969
0.264214046822742,0.996762876978892,1.00267946284686
0.267558528428094,0.995054157038118,1.00337625735844
0.270903010033445,0.992982764755554,1.00334788294443
0.274247491638796,0.99054979860432,1.00242484608951
0.277591973244147,0.987746713657016,1.00027246457783
0.280936454849498,0.98456890501264,0.996981336810505
0.284280936454849,0.981016372671192,0.992551462787537
0.287625418060201,0.977089116632672,0.986982842508923
0.290969899665552,0.972783430625297,0.980036022636417
0.294314381270903,0.968082947106726,0.972473940216167
0.297658862876254,0.962987191522433,0.964337604895026
0.301003344481605,0.957496163872417,0.955627016672992
0.304347826086957,0.951609892291891,0.94659537573979
0.307692307692308,0.945307700726926,0.937822845542236
0.311036789297659,0.938580549717073,0.929112854667397
0.31438127090301,0.931428439262331,0.920465403115273
0.317725752508361,0.923851369362702,0.911880490885863
0.321070234113712,0.9158400397209,0.903169628282958
0.324414715719064,0.907365413036835,0.894277303342622
0.327759197324415,0.898426260037327,0.885217601488824
0.331103678929766,0.889022580722374,0.875990522721563
0.334448160535117,0.879153713036881,0.866643438506572
0.337792642140468,0.868785686921372,0.85756608560978
0.341137123745819,0.857903172483852,0.848834903749815
0.344481605351171,0.846506169724321,0.840449892926676
0.347826086956522,0.834594678642779,0.832411053140363
0.351170568561873,0.822153557472941,0.824738218416106
0.354515050167224,0.809140264862369,0.816491159309498
0.357859531772575,0.795552619045111,0.807563932007143
0.361204013377926,0.781390620021168,0.79795653650904
0.364548494983278,0.766652050684322,0.787592200663956
0.367892976588629,0.751290957378256,0.775565804689064
0.37123745819398,0.735289104683767,0.761637979351018
0.374581939799331,0.718646492600855,0.745808724649817
0.377926421404682,0.70136312112952,0.728078040585461
0.381270903010033,0.683413731793872,0.708310060630291
0.384615384615385,0.664760526475818,0.686936196487142
0.387959866220736,0.645404242331899,0.66405424294199
0.391304347826087,0.625344879362115,0.639664199994836
0.394648829431438,0.604573191640324,0.613724358933815
0.397993311036789,0.583045897730825,0.586562477014884
0.40133779264214,0.560785519167204,0.558620100611569
0.404682274247492,0.537792055949461,0.529897229723868
0.408026755852843,0.514065508077596,0.500393864351783
0.411371237458194,0.489548437173767,0.47033795774292
0.414715719063545,0.464331875550601,0.440423863511591
0.418060200668896,0.43845405452977,0.410699568360929
0.421404682274247,0.411914974111275,0.381165072290935
0.424749163879599,0.384680900074743,0.351889535215614
0.42809364548495,0.35678885578153,0.323495321041872
0.431438127090301,0.328569374489455,0.295819302474152
0.434782608695652,0.300022456198519,0.268861479512455
0.438127090301003,0.27114810090872,0.242621852156781
0.441471571906354,0.241849651043853,0.216814481798791
0.444816053511706,0.212905297711266,0.192076328918277
0.448160535117057,0.184546985718551,0.168704497418992
0.451505016722408,0.156774715065707,0.146698987300935
0.454849498327759,0.129573627616359,0.126103653990958
0.45819397993311,0.103787640646977,0.107664000768602
0.461538461538462,0.0803800359411728,0.0912338103969201
0.464882943143813,0.0593508134989485,0.0768130828759141
0.468227424749164,0.0406999733203033,0.0644018182055832
0.471571906354515,0.02561238494259,0.054150866618744
0.474916387959866,0.014509028492484,0.0453559762777467
0.478260869565217,0.00665188143010476,0.0377098119390311
0.481605351170569,0.00204094375545218,0.0312123736025971
0.48494983277592,0.000654498371152489,0.0258341559677271
0.488294314381271,0.000233637970385274,0.020252599182744
0.491638795986622,-1.90924845175855e-05,0.0150279711958544
0.494983277591973,-0.000103692993556089,0.0101602720070582
0.498327759197324,-2.01635567302373e-05,0.00564950161635543
0.501672240802676,5.25663722885235e-05,0.00178873453173428
0.505016722408027,6.51993000410962e-06,-0.00117673913567107
0.508361204013378,-1.53657177440598e-05,-0.00345823052347068
0.511705685618729,-1.30905709559847e-05,-0.00505573963166453
0.51505016722408,1.33453703683348e-05,-0.00596926646025264
0.518394648829431,4.79194319116297e-06,-0.00671370637315639
0.521739130434783,-1.16132508561602e-06,-0.0070046518543849
0.525083612040134,-2.96925637539489e-06,-0.00682931084485882
0.528428093645485,-6.31850678173644e-07,-0.00618768334457815
0.531772575250836,1.65241841610525e-06,-0.00500675231774138
0.535117056856187,2.53833022800257e-07,-0.00369763827344118
0.538461538461538,-4.33524984749135e-07,-0.00252146652191204
0.54180602006689,-4.09655606542933e-07,-0.00147823706315395
0.545150501672241,3.25441157418865e-07,-0.000567949897166925
0.548494983277592,1.55604625923788e-07,-0.000124031801357594
0.551839464882943,-2.70388253309062e-08,0.000240077617500137
0.555183946488294,-8.76549490522587e-08,0.000561838955887888
0.558528428093645,-2.62437452402697e-08,0.000841252213805661
0.561872909698997,5.18107317796843e-08,0.00104957322762202
0.565217391304348,9.37133817807317e-09,0.000921448864879538
0.568561872909699,-1.21314759791039e-08,0.000392753272867131
0.57190635451505,-1.2697710691847e-08,-0.000536513548415204
0.575250836120401,7.67263403984395e-09,-0.00186635159896747
0.578595317725752,5.02187243775802e-09,-0.00340003194182581
0.581939799331104,-5.72354783906332e-10,-0.0044332065888509
0.585284280936455,-2.5744328723092e-09,-0.00493002646491607
0.588628762541806,-9.84361827450457e-10,-0.00489049157002126
0.591973244147157,1.62068875536861e-09,-0.00420903917233118
0.595317725752508,3.34037205674576e-10,-0.00296945613746739
0.59866220735786,-3.36298988885283e-10,-0.00150368796818302
0.602006688963211,-3.9031982831097e-10,0.000188265335521957
0.605351170568562,1.71974687397517e-10,0.00210640377364753
0.608695652173913,1.61209183025439e-10,0.00397622817344932
0.612040133779264,-9.87815729251199e-12,0.00522163817659905
0.615384615384615,-7.52225000670157e-11,0.00582438704460436
0.618729096989967,-3.48238452980718e-11,0.00578447477746522
0.622073578595318,5.05872029577796e-11,0.00501243634788791
0.625418060200669,1.16121643261494e-11,0.00362499960731319
0.62876254180602,-9.22024417898448e-12,0.00204836563940537
0.632107023411371,-1.1910022557622e-11,0.000282534444164459
0.635451505016722,3.5428291902367e-12,-0.00167249397840955
0.638795986622074,5.15083159826299e-12,-0.00352228193044867
0.642140468227425,-7.41629992876918e-14,-0.00480299858290002
0.645484949832776,-2.18637438131106e-12,-0.00552276527400826
0.648829431438127,-1.1858025478071e-12,-0.00568158200377338
0.652173913043478,1.57584739999256e-12,-0.00519685556605492
0.655518394648829,3.96161556096174e-13,-0.00406044891168915
0.658862876254181,-2.4945512113308e-13,-0.00277412340801205
0.662207357859532,-3.61002631695206e-13,-0.00133787905502362
0.665551839464883,6.15190244097963e-14,0.000248284147276154
0.668896321070234,1.63893118243919e-13,0.0017720547924948
0.672240802675585,4.53019578304843e-15,0.00291564430851684
0.675585284280936,-6.3200942202459e-14,0.00370041954347617
0.678929765886288,-3.93002957126029e-14,0.00412638049737278
0.682274247491639,4.89985531685427e-14,0.00417308327188104
0.68561872909699,1.33190127064311e-14,0.00391575405774082
0.688963210702341,-6.63898757064181e-15,0.00362390871719008
0.692307692307692,-1.08754476626761e-14,0.0032975472502288
0.695652173913043,6.09632430328193e-16,0.00293666965685699
0.698996655518395,5.19555766094975e-15,0.00244746639881386
0.702341137123746,3.4083753579951e-16,0.001652769472911
0.705685618729097,-1.81642595448263e-15,0.000562045315988951
0.709030100334448,-1.27623280989667e-15,-0.000824706071952291
0.712374581939799,1.52110460602719e-15,-0.00251129427098343
0.71571906354515,4.42328369024726e-16,-0.00416477731391128
0.719063545150502,-1.73248243808451e-16,-0.00541597177312534
0.722408026755853,-3.25625232472344e-16,-0.00626487764862562
0.725752508361204,-1.48025969669549e-17,-0.00671149494041212
0.729096989966555,1.63838133148384e-16,-0.00651927388934026
0.732441471571906,1.47638156015624e-17,-0.00570081983169801
0.735785953177257,-5.25693917977363e-17,-0.00444536944219328
0.739130434782609,-3.81614890495121e-17,-0.00275292272082608
0.74247491638796,5.49888485933519e-17,-0.000624603987985871
0.745819397993311,7.3065343406283e-18,0.00158738139735144
0.749163879598662,-1.31287431962534e-17,0.00368423104388596
0.752508361204013,-6.31698401729268e-18,0.00566594495161774
0.755852842809365,2.77418118775102e-17,0.00753252312054666
0.759197324414716,-3.04621370078937e-19,0.00909800810358182
0.762541806020067,-5.55830791920651e-17,0.00976170885870104
0.765886287625418,-2.91204268665276e-17,0.00951683439942123
0.769230769230769,7.90833356065336e-17,0.0083633847257424
0.77257525083612,2.69028208227119e-16,0.00630135983766456
0.775919732441472,-2.28113867740812e-16,0.00326636526218883
0.779264214046823,-3.07336691161561e-16,0.000231789003606651
0.782608695652174,7.66401095869779e-17,-0.00277809183844845
0.785953177257525,9.23816534504804e-16,-0.00576327726397646
0.789297658862876,5.41000047185405e-18,-0.00836115264937472
0.792642140468227,-1.88351146154818e-15,-0.00985060827588301
0.795986622073579,-1.07497628870008e-15,-0.0104846047254606
0.79933110367893,2.43101551901614e-15,-0.0102631419981075
0.802675585284281,8.63446396160049e-15,-0.00918622009382361
0.806020066889632,-7.09810013930386e-15,-0.00753749887150099
0.809364548494983,-1.07224101397889e-14,-0.00578032320688221
0.812709030100334,1.37482004476484e-15,-0.00392098615024361
0.816053511705686,2.91935904143574e-14,-0.00195948770158518
0.819397993311037,7.0119467105865e-15,0.000129603880174117
0.822742474916388,-6.2704592016952e-14,0.00220100112726261
0.826086956521739,-4.07893462691261e-14,0.00413349656511668
0.82943143812709,7.27576839540642e-14,0.00592709019373633
0.832775919732441,2.77936498652619e-13,0.00758178201312156
0.836120401337793,-2.16500449476098e-13,0.00891305068004805
0.839464882943144,-3.71987522247538e-13,0.00974564513710105
0.842809364548495,6.5945716481556e-15,0.0100871180045623
0.846153846153846,9.19245832210982e-13,0.00993746928243186
0.849498327759197,4.8177707476763e-13,0.00918122838709724
0.852842809364548,-2.07518636650001e-12,0.00787053496219919
0.8561872909699,-1.5193665922403e-12,0.00637915233269164
0.859531772575251,2.14923639754676e-12,0.00470708049857458
0.862876254180602,8.93062260286117e-12,0.00285431945984803
0.866220735785953,-6.45142544950477e-12,0.000750436619147355
0.869565217391304,-1.28329621341154e-11,-0.00161001555328561
0.872909698996655,-1.0718686922296e-12,-0.00421339397960053
0.876254180602007,2.88318548761527e-11,-0.0070596986597974
0.879598662207358,2.50291061651933e-11,-0.010139313798651
0.882943143812709,-6.82410473754753e-11,-0.0128936975595948
0.88628762541806,-5.57682033726953e-11,-0.0150247845028826
0.889632107023411,6.24476381735333e-11,-0.0165325746285145
0.892976588628763,2.86406477263211e-10,-0.0174170679364904
0.896321070234114,-1.862119898485e-10,-0.0172720853655267
0.899665551839465,-4.40348827989902e-10,-0.0158541500714972
0.903010033444816,-7.81703109971259e-11,-0.0132458367789676
0.906354515050167,9.00323561129829e-10,-0.00944714548793803
0.909698996655518,1.15772961995199e-09,-0.00443044950893874
0.91304347826087,-2.22841599153754e-09,0.00101010168715983
0.916387959866221,-2.02241246976554e-09,0.00613345061650395
0.919732441471572,1.77574018526818e-09,0.0109395972790938
0.923076923076923,9.16604197356334e-09,0.0154285416749289
0.926421404682274,-5.12961075655583e-09,0.0193665687287946
0.929765886287625,-1.50316657660299e-08,0.0222740057552739
0.933110367892977,-3.99714133106967e-09,0.0241517101200781
0.936454849498328,2.79739625483248e-08,0.0249996818232071
0.939799331103679,5.02221044907282e-08,0.0247713353316119
0.94314381270903,-7.22027630879326e-08,0.0233396732553592
0.946488294314381,-7.26003031332508e-08,0.021171108372759
0.949832775919732,4.90294843547735e-08,0.0182656406838112
0.953177257525084,2.9268659937614e-07,0.0146232701885159
0.956521739130435,-1.31010647781484e-07,0.010354405931566
0.959866220735786,-5.10493718865488e-07,0.00571709936253493
0.963210702341137,-1.7874940419389e-07,0.000710005198193564
0.966555183946488,8.6422229623331e-07,-0.00466687656145808
0.969899665551839,2.09135354056204e-06,-0.010406452445973
0.973244147157191,-2.3187206501593e-06,-0.0157792785948896
0.976588628762542,-2.58345785388049e-06,-0.0203403253798986
0.979933110367893,1.29714192939848e-06,-0.0240895928009999
0.983277591973244,9.3230786996776e-06,-0.0270270808581935
0.986622073578595,-2.89269961085556e-06,-0.0291541354476641
0.989966555183946,-1.7248243667053e-05,-0.0305861090774139
0.993311036789298,-7.44299318700571e-06,-0.0313572621042618
0.996655518394649,2.65230518292862e-05,-0.0314675945282077
1,8.46498913818229e-05,-0.0309171063492517


==> Graphics/PlotTableBumpZank_p3.csv <==
phyX,uh_start,uh_end
0,-0.000244416684925739,-0.0198038857872035
0.00334448160535117,0.00026950309247225,-0.0203552131587793
0.00668896321070234,7.15723874240689e-05,-0.0191685273280839
0.0100334448160535,-0.00022743543939085,-0.0161541632567973
0.0133779264214047,-1.6747027293075e-05,-0.0112224559065993
0.0167224080267559,0.00131441098439683,-0.00428374023916969
0.020066889632107,0.00437681195635829,0.00475164878381161
0.0234113712374582,0.00989238790834914,0.0159535169935344
0.0267558528428094,0.0194166023618916,0.0295932672744413
0.0301003344481605,0.0327896455679748,0.0457357940679891
0.0334448160535117,0.0496015529327961,0.0641170800566852
0.0367892976588629,0.0694423598625527,0.0844731079230374
0.040133779264214,0.0919021017634417,0.106539860349553
0.0434782608695652,0.11657081404166,0.13005332001874
0.0468227424749164,0.142971309006651,0.154665595109459
0.0501672240802676,0.170440282859887,0.17977772278597
0.0535117056856187,0.198691552752059,0.205288346094281
0.0568561872909699,0.227465075830516,0.231140584112448
0.0602006688963211,0.256500809242606,0.257277555918525
0.0635451505016722,0.285538710135679,0.283642380590567
0.0668896321070234,0.314318735657085,0.310178177206629
0.0702341137123746,0.342787289415722,0.336881170740437
0.0735785953177258,0.370842265802914,0.363720004892269
0.0769230769230769,0.398339187047131,0.39063114012416
0.0802675585284281,0.425235438642059,0.417576011899728
0.0836120401337793,0.451488406081385,0.444516055682595
0.0869565217391304,0.477055474858796,0.47141270693638
0.0903010033444816,0.501894030467977,0.498227401124702
0.0936454849498328,0.526011309471558,0.524719772283095
0.096989966555184,0.549384564632965,0.550094818375756
0.100334448160535,0.572011408324423,0.574245476066888
0.103678929765886,0.593897598569626,0.597109757053236
0.107023411371237,0.615048893392267,0.618625673031541
0.110367892976589,0.635471050816041,0.638731235698547
0.11371237458194,0.655170076187079,0.657367810484485
0.117056856187291,0.674167703523058,0.675145178631365
0.120401337792642,0.692470761672211,0.692420161511295
0.123745819397993,0.710094449792416,0.709213387393859
0.127090301003344,0.727053967041549,0.72554548454864
0.130434782608696,0.743364512577488,0.741437081245221
0.133779264214047,0.759041285558109,0.756908805753185
0.137123745819398,0.774099145376021,0.771971702713113
0.140468227424749,0.788552992385993,0.786501579194641
0.1438127090301,0.802418504362589,0.800507497243684
0.147157190635452,0.815709531002086,0.814053929640921
0.150501672240803,0.828439922000757,0.827205349167034
0.153846153846154,0.840623527054876,0.840026228602702
0.157190635451505,0.852274195860717,0.852581040728607
0.160535117056856,0.863404136675336,0.864807280479607
0.163879598662207,0.874025308692423,0.876345001537964
0.167224080267559,0.884150428444084,0.887190113382022
0.17056856187291,0.893789955018696,0.897304534477975
0.173913043478261,0.902954347504635,0.906650183292016
0.177257525083612,0.911654064990276,0.915188978290338
0.180602006688963,0.919899566563996,0.922882837939133
0.183946488294314,0.927698755219636,0.92993912160169
0.187290969899666,0.935060969290395,0.936378786266676
0.190635451505017,0.94199464745573,0.9421712539267
0.193979933110368,0.948506848051506,0.947405049792432
0.197324414715719,0.954604629413588,0.952168699074542
0.20066889632107,0.960295049877842,0.956550726983701
0.204013377926421,0.965585167780131,0.960639658730577
0.207357859531773,0.970478895234866,0.964748204628289
0.210702341137124,0.974983220873521,0.969283454016305
0.214046822742475,0.97910270847444,0.974148943330227
0.217391304347826,0.982841392719381,0.979236977904744
0.220735785953177,0.986203308290103,0.984439863074546
0.224080267558528,0.989192489868366,0.989649904174323
0.22742474916388,0.991812835854303,0.994766720597124
0.230769230769231,0.99406509507551,0.999286764645808
0.234113712374582,0.995953794507904,1.00255649386256
0.237458193979933,0.997480243600484,1.00461889822291
0.240802675585284,0.998645751802251,1.00551696770243
0.244147157190635,0.999451628562207,1.00529369227666
0.247491638795987,0.999899183329351,1.00399206192114
0.250836120401338,0.999988999168431,1.00183972189591
0.254180602006689,0.999720114354318,0.999729721515663
0.25752508361204,0.999093562271893,0.997438741737154
0.260869565217391,0.998108033472157,0.995008715965992
0.264214046822742,0.996762218506108,0.99248157760779
0.267558528428094,0.995054807924746,0.989899260068156
0.270903010033445,0.992984492279071,0.987303696752703
0.274247491638796,0.990548566248375,0.984856157355123
0.277591973244147,0.987744238660683,0.982450599600654
0.280936454849498,0.98456919442141,0.979894233616664
0.284280936454849,0.981019398848798,0.97719589670446
0.287625418060201,0.977090817261087,0.974364426165347
0.290969899665552,0.97277941497652,0.971408659300631
0.294314381270903,0.968081157313338,0.968337433411616
0.297658862876254,0.96298970550324,0.965147514113687
0.301003344481605,0.957500318611952,0.961351103758731
0.304347826086957,0.951607099990768,0.956814552394535
0.307692307692308,0.945302991303821,0.951495380374028
0.311036789297659,0.938580934215249,0.945351108050142
0.31438127090301,0.931433870389185,0.938339255775805
0.317725752508361,0.923854741489765,0.930417343903949
0.321070234113712,0.915832939073103,0.921689354761039
0.324414715719064,0.907361636929469,0.912156309845055
0.327759197324415,0.898430889329726,0.901827547466818
0.331103678929766,0.889030237185498,0.89072631131093
0.334448160535117,0.879149221408408,0.878875845061989
0.337792642140468,0.868777382910081,0.866299392404595
0.341137123745819,0.857904007200619,0.853010661289702
0.344481605351171,0.846514612882814,0.839144635216337
0.347826086956522,0.834599207164869,0.825145566752122
0.351170568561873,0.822143940350508,0.81116412390648
0.354515050167224,0.809134962743458,0.797350974688833
0.357859531772575,0.795558424647445,0.783856787108603
0.361204013377926,0.781400476366196,0.770832229175212
0.364548494983278,0.766646757077014,0.758357365155591
0.367892976588629,0.751281170689847,0.746162318729761
0.37123745819398,0.735289411326301,0.733993913488656
0.374581939799331,0.718656279828499,0.721449669225053
0.377926421404682,0.701366577038565,0.708127105731731
0.381270903010033,0.683405103798621,0.693623742801469
0.384615384615385,0.664756660950789,0.677537100227044
0.387959866220736,0.645410502385758,0.659637454330289
0.391304347826087,0.625350754402532,0.640097679542677
0.394648829431438,0.604564748032286,0.618947001747688
0.397993311036789,0.583046725251326,0.59629537978885
0.40133779264214,0.560790928035957,0.572252772509692
0.404682274247492,0.537791598362486,0.54692913875374
0.408026755852843,0.514042978207219,0.520434437364524
0.411371237458194,0.48956848021606,0.492900663913118
0.414715719063545,0.464360341209475,0.464408347708199
0.418060200668896,0.438444996287817,0.435118304599103
0.421404682274247,0.411865059957401,0.405212629232539
0.424749163879599,0.384663146724539,0.374873416255213
0.42809364548495,0.356881871095545,0.344282760313831
0.431438127090301,0.328563847576733,0.313622756055101
0.434782608695652,0.299977209996132,0.283222426929802
0.438127090301003,0.27103574143231,0.25355929344797
0.441471571906354,0.241966418923147,0.224885154615767
0.444816053511706,0.213029285321293,0.197447614782739
0.448160535117057,0.184484383479397,0.171494278298433
0.451505016722408,0.156591756250112,0.147272749512393
0.454849498327759,0.129605420136705,0.125006463700899
0.45819397993311,0.103985959392498,0.104444567320967
0.461538461538462,0.0803704867287181,0.085727178203729
0.464882943143813,0.05916896673917,0.0689368092694128
0.468227424749164,0.0407913640176558,0.0541559734382435
0.471571906354515,0.0256476431579782,0.0414671836304469
0.474916387959866,0.0141477687539401,0.0309529527662489
0.478260869565217,0.00674809522765312,0.0226371341602996
0.481605351170569,0.00259103276530113,0.0159975230122273
0.48494983277592,0.000470599943560391,0.0107477483072454
0.488294314381271,-0.00022397659824851,0.00667749758192986
0.491638795986622,-0.000103470220805009,0.00357645837285664
0.494983277591973,0.000221345715211467,0.00123431821660169
0.498327759197324,0.000139697849121489,-0.000559235350259021
0.501672240802676,-0.000131739747978534,-0.00193392203610561
0.505016722408027,7.69330957329398e-07,-0.0032801240497883
0.508361204013378,4.02090624001718e-05,-0.0046428138151416
0.511705685618729,2.34479012920509e-05,-0.00586515654385891
0.51505016722408,-1.26456974249755e-05,-0.00679031744763365
0.518394648829431,-3.12032788088493e-05,-0.00726146173815924
0.521739130434783,4.64361208248758e-06,-0.00712175462712907
0.525083612040134,1.21007548230208e-05,-0.00618524267158089
0.528428093645485,-1.93113009302472e-06,-0.00461596334876941
0.531772575250836,-5.09952541973841e-06,-0.00269280987194718
0.535117056856187,-2.08733893436298e-06,-0.00067028801046742
0.538461538461538,2.42252158585888e-06,0.00119709646631666
0.54180602006689,3.74714836368446e-06,0.00265483778905186
0.545150501672241,-2.79636637812891e-06,0.00344843018838497
0.548494983277592,-1.03122420149554e-06,0.00366830617940152
0.551839464882943,4.20428490896516e-07,0.00334663316912966
0.555183946488294,6.13902211753896e-07,0.00260208487979279
0.558528428093645,1.44004236961206e-07,0.00157124591243323
0.561872909698997,-3.9445815759695e-07,0.000390700868093276
0.565217391304348,-4.06677696035967e-07,-0.000802965652184752
0.568561872909699,4.4204428638762e-07,-0.00187657276848813
0.57190635451505,7.65882247087515e-08,-0.00255667415955767
0.575250836120401,-6.89612213108107e-08,-0.0027094890611917
0.578595317725752,-7.01544815054127e-08,-0.00242085342714024
0.581939799331104,-2.54198570940116e-09,-0.00177660321115329
0.585284280936455,5.83258362428786e-08,-0.00086257436698084
0.588628762541806,3.68985545170738e-08,0.000235397151627049
0.591973244147157,-4.39126200314761e-08,0.00136528798664724
0.595317725752508,-3.98761676669364e-09,0.00201711431026992
0.59866220735786,9.96843550996582e-09,0.00222449006673075
0.602006688963211,7.55169958867317e-09,0.00210589591407541
0.605351170568562,-1.64166174040068e-09,0.00177981251034957
0.608695652173913,-8.01548568708483e-09,0.00136472051359891
0.612040133779264,-1.97360946120839e-09,0.000979100581869109
0.615384615384615,4.21266700687709e-09,0.000873217179453234
0.618729096989967,-8.46230200390884e-11,0.000739233428496693
0.622073578595318,-1.33273861658954e-09,0.000390805326497892
0.625418060200669,-7.50552269797124e-10,-0.000118361809318234
0.62876254180602,4.43063533315318e-10,-0.000734562661726751
0.632107023411371,1.02923630572493e-09,-0.00140409191350272
0.635451505016722,-2.10906439591125e-10,-0.00207324424742122
0.638795986622074,-3.84386701231928e-10,-0.00259939833182863
0.642140468227425,6.96261927280772e-11,-0.0027054035176715
0.645484949832776,1.68010287397582e-10,-0.00244565094444471
0.648829431438127,6.55826887887624e-11,-0.00189712453477352
0.652173913043478,-8.28394970862067e-11,-0.00113680821128316
0.655518394648829,-1.2243916421515e-10,-0.000241685896598871
0.658862876254181,1.01600793414108e-10,0.000711258486654104
0.662207357859532,3.23957174499276e-11,0.0016981671058853
0.665551839464883,-1.44322425853828e-11,0.00258318812834045
0.668896321070234,-2.01116674456444e-11,0.00327682627739416
0.672240802675585,-4.30691820544493e-12,0.00369362074523089
0.675585284280936,1.33176440606277e-11,0.00374811072403512
0.678929765886288,1.30976582779857e-11,0.00335483540599133
0.682274247491639,-1.42404304898195e-11,0.00246258824809668
0.68561872909699,-2.35130016828419e-12,0.00116526920487433
0.688963210702341,2.32434021225544e-12,-0.000567097856453047
0.692307692307692,2.28427323633123e-12,-0.00243386233246654
0.695652173913043,2.62814884750153e-14,-0.00413437361974724
0.698996655518395,-1.95185244678136e-12,-0.00536798111487623
0.702341137123746,-1.15234598490606e-12,-0.00583403421443461
0.705685618729097,1.4099213295372e-12,-0.00533660183423376
0.709030100334448,1.12460180844824e-13,-0.0040667959824384
0.712374581939799,-3.32746933692055e-13,-0.00219960906847841
0.71571906354515,-2.43599615741127e-13,-5.52105090726695e-05
0.719063545150502,6.20025330299225e-14,0.00204623027905995
0.722408026755853,2.66159910953406e-13,0.00378454387920058
0.725752508361204,5.09729163616387e-14,0.00483956087463034
0.729096989966555,-1.33040234680492e-13,0.00521758313351358
0.732441471571906,8.8982199672402e-15,0.00513257090384383
0.735785953177257,4.46735423326308e-14,0.00452642861454152
0.739130434782609,1.96999612253476e-14,0.00350448978601956
0.74247491638796,-2.06082945449417e-14,0.00217208793869086
0.745819397993311,-3.08369961685691e-14,0.000634556592968338
0.749163879598662,3.44280851641332e-14,-0.0010027707307351
0.752508361204013,-1.04795676723628e-14,-0.00224408968815919
0.755852842809365,-3.23209789256919e-14,-0.00324604352876935
0.759197324414716,-1.37572162752572e-15,-0.00404669371556057
0.762541806020067,3.69419754124685e-14,-0.00455488907735073
0.765886287625418,3.72178833846235e-14,-0.00467947844295774
0.769230769230769,-4.59622265207281e-14,-0.00432931064119947
0.77257525083612,-2.58012583113253e-13,-0.00341323450089381
0.775919732441472,2.30853185326155e-13,-0.00201893833442249
0.779264214046823,1.96630543451837e-13,-0.000661748554699189
0.782608695652174,-9.79866701038851e-14,0.000590689028687602
0.785953177257525,-3.3509885367333e-13,0.0016779814542944
0.789297658862876,-1.96806405588818e-13,0.00253973576067772
0.792642140468227,6.34790275817333e-13,0.00311555898639409
0.795986622073579,1.06957945262215e-12,0.0033267903644366
0.79933110367893,-2.05541567701837e-12,0.00334724516459718
0.802675585284281,-1.15387911726137e-12,0.00342620188928585
0.806020066889632,1.27640654736136e-12,0.00348436827294748
0.809364548494983,2.73765873231803e-12,0.00344245205002695
0.812709030100334,7.32094853076832e-13,0.00322116095496912
0.816053511705686,-7.23806767489402e-12,0.00274120272221887
0.819397993311037,1.50847032588059e-13,0.00192609722563144
0.822742474916388,1.66672422425575e-11,0.000640288176492568
0.826086956521739,5.50690886651889e-12,-0.0010111036127712
0.82943143812709,-1.36657920209404e-11,-0.00283248660805408
0.832775919732441,-2.11864993452327e-11,-0.00462826927525027
0.836120401337793,2.6091479682295e-12,-0.00620286008025399
0.839464882943144,7.73855109940336e-11,-0.00736066748895943
0.842809364548495,-5.3050207621056e-11,-0.00789643990551783
0.846153846153846,-1.25918214619691e-10,-0.00736081345685424
0.849498327759197,-1.25551498662142e-11,-0.00589300671558639
0.852842809364548,1.322218806272e-10,-0.00376233238543675
0.8561872909699,1.53595770848379e-10,-0.00123810317012776
0.859531772575251,-1.0325058521485e-10,0.00141036822661811
0.862876254180602,-7.93134293574661e-10,0.00391376910107841
0.866220735785953,7.13633903221533e-10,0.0060668960514459
0.869565217391304,8.88259828796895e-10,0.00772634857767884
0.872909698996655,-1.53993519841975e-10,0.00882768408696879
0.876254180602007,-1.19425365567225e-09,0.00931991078973887
0.879598662207358,-1.01364809167109e-09,0.00915203689641223
0.882943143812709,1.60669565918433e-09,0.008273070617412
0.88628762541806,7.88565008391685e-09,0.00663202016316132
0.889632107023411,-7.14627027010226e-09,0.0044645040292375
0.892976588628763,-5.78077606092706e-09,0.0017946407274539
0.896321070234114,3.20233692572318e-09,-0.00115083351890365
0.899665551839465,1.02069058996777e-08,-0.00414045843734162
0.903010033444816,5.6367680707657e-09,-0.00694277375536648
0.906354515050167,-2.01042393511836e-08,-0.00932631920048474
0.909698996655518,-2.82852595483422e-08,-0.0111026074387447
0.91304347826087,6.26209852043822e-08,-0.0120419034422929
0.916387959866221,3.3456911361853e-08,-0.0118905758824522
0.919732441471572,-4.02270512415864e-08,-0.0107941063031013
0.923076923076923,-8.28804727715839e-08,-0.00889797624811945
0.926421404682274,-1.89529233937959e-08,-0.00634766726138545
0.929765886287625,2.27106026726123e-07,-0.00328866088677827
0.933110367892977,-2.95691204968582e-08,6.63758759760501e-05
0.936454849498328,-5.03523738574132e-07,0.0030085104364317
0.939799331103679,-1.53831862589975e-07,0.00543170240604059
0.94314381270903,4.24699231571016e-07,0.00739744419166389
0.946488294314381,6.37262268024244e-07,0.00896722820016276
0.949832775919732,-1.10950029114889e-07,0.0102025468383983
0.953177257525084,-2.41474493573098e-06,0.0111648925132318
0.956521739130435,1.75159041881029e-06,0.011884242436663
0.959866220735786,3.77567092864882e-06,0.0120740688598885
0.963210702341137,2.73063807469812e-07,0.0116769562642811
0.966555183946488,-4.07332316748411e-06,0.0106979592638143
0.969899665551839,-4.5805822189703e-06,0.00914213247246153
0.973244147157191,3.43419443025384e-06,0.00701453050419625
0.976588628762542,2.4653914557431e-05,0.00432020797299191
0.979933110367893,-2.23846708314605e-05,0.00122727635776551
0.983277591973244,-2.64207687174347e-05,-0.00252780439907607
0.986622073578595,5.51337820077212e-06,-0.00666589331211648
0.989966555183946,3.65493149811027e-05,-0.0108247681444026
0.993311036789298,2.98185866814993e-05,-0.0146422066589812
0.996655518394649,-5.15472616400955e-05,-0.0177559866188992
1,-0.000244416684925739,-0.0198038857872035


==> Graphics/PlotTableBumpZank_p4.csv <==
phyX,uh_start,uh_end
0,-0.000142285357665375,-0.0142520784770454
0.00334448160535117,0.000169727246526877,-0.0142106865588479
0.00668896321070234,1.42666970213747e-05,-0.0130010316469318
0.0100334448160535,-0.000202326831546696,-0.0104004907597166
0.0133779264214047,2.94588431875341e-05,-0.00621131016521408
0.0167224080267559,0.00132230791131862,-0.000260605381028904
0.020066889632107,0.00439207657067081,0.0075996388256418
0.0234113712374582,0.010057793026798,0.0174925684380083
0.0267558528428094,0.0192416574929839,0.0295164601896883
0.0301003344481605,0.0329690421902416,0.0437447215647067
0.0334448160535117,0.0495443773677656,0.0600130114315698
0.0367892976588629,0.06938179023554,0.0782925713686689
0.040133779264214,0.091939054095073,0.0985921874364067
0.0434782608695652,0.116630376930897,0.120842769737667
0.0468227424749164,0.142940225242306,0.14490241365865
0.0501672240802676,0.170423324043356,0.170556399868875
0.0535117056856187,0.198704656862865,0.197517194321176
0.0568561872909699,0.227479465744411,0.225424448251705
0.0602006688963211,0.256513251246335,0.253844998179931
0.0635451505016722,0.285511377695382,0.28271733236875
0.0668896321070234,0.314312509873782,0.311595556143633
0.0702341137123746,0.342790887479626,0.34034507717803
0.0735785953177258,0.370831825310019,0.368861272012366
0.0769230769230769,0.398341159230212,0.397020145446488
0.0802675585284281,0.425245246173599,0.424678330539665
0.0836120401337793,0.45149096414172,0.451673088610592
0.0869565217391304,0.477045712204261,0.477822309237384
0.0903010033444816,0.50189741049905,0.502924510257581
0.0936454849498328,0.526012388306131,0.526900112553892
0.096989966555184,0.549382629628114,0.549547358763329
0.100334448160535,0.572010991457608,0.571195088012173
0.103678929765886,0.593898556129739,0.592152649905256
0.107023411371237,0.615049380794767,0.612651660169027
0.110367892976589,0.63547049741809,0.632846000651559
0.11371237458194,0.655171912780241,0.652811819322545
0.117056856187291,0.674166608476889,0.6725475302733
0.120401337792642,0.692470540918839,0.691973813716756
0.123745819397993,0.710094848603774,0.711121112878573
0.127090301003344,0.727053960517157,0.729418492434307
0.130434782608696,0.743364373813732,0.746682228916347
0.133779264214047,0.759041137672401,0.762866974025122
0.137123745819398,0.774099199627023,0.777964829594428
0.140468227424749,0.788553405566419,0.792005347591418
0.1438127090301,0.802418499734367,0.805055530116614
0.147157190635452,0.815709124729604,0.817219829403896
0.150501672240803,0.828439821505826,0.828640147820508
0.153846153846154,0.840623813691299,0.839520950036366
0.157190635451505,0.852274229044047,0.850014311710837
0.160535117056856,0.863404080389541,0.860285125906588
0.163879598662207,0.874025563993697,0.870458009488755
0.167224080267559,0.884150378099106,0.880597794457565
0.17056856187291,0.893789722925037,0.890709527948328
0.173913043478261,0.902954300667437,0.900738472231442
0.177257525083612,0.911654315498926,0.91057010471239
0.180602006688963,0.919899473568806,0.920030117931742
0.183946488294314,0.927698862275637,0.929139952807305
0.187290969899666,0.935061158583338,0.937612117871469
0.190635451505017,0.941994535473299,0.945234014105105
0.193979933110368,0.948506638706966,0.951984955600488
0.197324414715719,0.954604652581061,0.957889400032006
0.20066889632107,0.96029529992758,0.963016948656163
0.204013377926421,0.965584842113794,0.967482346311582
0.207357859531773,0.970479079042247,0.971445481418998
0.210702341137124,0.974983349150759,0.975111385981266
0.214046822742475,0.979102556959559,0.978316946022652
0.217391304347826,0.982841223554236,0.981394305818215
0.220735785953177,0.986203392536294,0.984447167011452
0.224080267558528,0.989192702746353,0.987279732596449
0.22742474916388,0.991812391622077,0.989770974781382
0.230769230769231,0.994065295198177,0.991874634988517
0.234113712374582,0.995953848106411,0.993619223854211
0.237458193979933,0.997480083575581,0.995108021228909
0.240802675585284,0.998645633431536,0.996519076177149
0.244147157190635,0.999451756234576,0.99786669032572
0.247491638795987,0.999899326758305,0.999151118936216
0.250836120401338,0.999988814319118,1.00043264515974
0.254180602006689,0.999720320304934,1.00155543057201
0.25752508361204,0.999093558292244,1.00233885774448
0.260869565217391,0.998107854046111,1.00257753024424
0.264214046822742,0.996762145520173,1.00204127263414
0.267558528428094,0.995054982856644,1.00047513047268
0.270903010033445,0.992984528386306,0.997599370314089
0.274247491638796,0.990548566868498,0.993585144422735
0.277591973244147,0.987744443664929,0.988992817609897
0.280936454849498,0.98456912790235,0.983805758856233
0.284280936454849,0.981019194961902,0.978344609711746
0.287625418060201,0.977090792782818,0.972851483217533
0.290969899665552,0.972779641862415,0.967489963905786
0.294314381270903,0.968081035256102,0.962345107799789
0.297658862876254,0.962989838577374,0.957423442413922
0.301003344481605,0.957500489997814,0.952652966753658
0.304347826086957,0.951606978571598,0.947827336769783
0.307692307692308,0.94530278062085,0.942898863478313
0.311036789297659,0.938580970610799,0.937871794259684
0.31438127090301,0.931434127781033,0.932587951383321
0.317725752508361,0.923854336381389,0.926881296006146
0.321070234113712,0.915833185671949,0.920577928172585
0.324414715719064,0.907361769923049,0.913496086814568
0.327759197324415,0.898430688415268,0.905446149751521
0.331103678929766,0.889030045439439,0.896230633690377
0.334448160535117,0.879149329622686,0.885686705712261
0.337792642140468,0.868777591580484,0.873830338266116
0.341137123745819,0.857903491686253,0.860914175193489
0.344481605351171,0.846514915002079,0.847261421208408
0.347826086956522,0.834599317459354,0.833131932829822
0.351170568561873,0.822143725858775,0.818722218381598
0.354515050167224,0.809134737870342,0.804165437992523
0.357859531772575,0.795558522033363,0.789531403596303
0.361204013377926,0.781400817756449,0.774826578931563
0.364548494983278,0.766646500934643,0.759967101179884
0.367892976588629,0.751280895775381,0.745018926295348
0.37123745819398,0.735289604665526,0.729946383429161
0.374581939799331,0.718656623950812,0.714526592304443
0.377926421404682,0.701366577181275,0.698593256791947
0.381270903010033,0.683404715111249,0.682036664910064
0.384615384615385,0.66475691569937,0.664803688824817
0.387959866220736,0.645409684108574,0.646897784849869
0.391304347826087,0.625350152706095,0.628378993446513
0.394648829431438,0.604565276371412,0.609325634801109
0.397993311036789,0.583047289881925,0.589500904173815
0.40133779264214,0.560791236695411,0.568724185574503
0.404682274247492,0.537790566841564,0.546791211041058
0.408026755852843,0.514045587279651,0.523540726995591
0.411371237458194,0.48956346189852,0.498854494244447
0.414715719063545,0.464358211516592,0.472657287978194
0.418060200668896,0.438450713881866,0.444916897771634
0.421404682274247,0.41186870367192,0.415644127583795
0.424749163879599,0.384652254375628,0.384902666283888
0.42809364548495,0.35688222650983,0.353064960136243
0.431438127090301,0.328609091880968,0.32083786031287
0.434782608695652,0.299938605582892,0.288897466452664
0.438127090301003,0.271007941403132,0.257787835907325
0.441471571906354,0.241985691822901,0.227920983741369
0.444816053511706,0.213071868017093,0.19957688273212
0.448160535117057,0.184497899854281,0.172903463369713
0.451505016722408,0.156526635896723,0.147916613857093
0.454849498327759,0.129521313840275,0.124507122434982
0.45819397993311,0.104171587528837,0.103025675108482
0.461538461538462,0.0803851640504813,0.0837779140506818
0.464882943143813,0.0590062864772341,0.0667622434814837
0.468227424749164,0.0406568773111119,0.051933462185678
0.471571906354515,0.0257365384841254,0.0392027635129425
0.474916387959866,0.0144225513582783,0.0284377353778427
0.478260869565217,0.00666987672556755,0.0194623602598316
0.481605351170569,0.00221115480798332,0.0120570152032499
0.48494983277592,0.000553482082126475,0.00595753150465741
0.488294314381271,0.000131190286154829,0.00122557386916778
0.491638795986622,-2.64715050645635e-05,-0.00204919756422059
0.494983277591973,-4.16342394659585e-05,-0.00414827537033799
0.498327759197324,-4.63731066846736e-06,-0.00531792164110424
0.501672240802676,2.59714420239455e-05,-0.00576916798552873
0.505016722408027,2.34357336224623e-05,-0.00567781552971038
0.508361204013378,-7.20916654658863e-06,-0.00518443491683766
0.511705685618729,-2.9136434841732e-05,-0.0043943663071886
0.51505016722408,2.62723066936536e-05,-0.00337771937813077
0.518394648829431,4.28149584598073e-06,-0.00210054620475199
0.521739130434783,-4.21873752886095e-06,-0.00060779469061381
0.525083612040134,-3.28911621483242e-06,0.000800059167586832
0.528428093645485,4.27172520615048e-07,0.00189968007070068
0.531772575250836,2.76842576529172e-06,0.00254679406919309
0.535117056856187,2.05442496226936e-06,0.00267618856314406
0.538461538461538,-9.13564090118785e-07,0.00230171230224819
0.54180602006689,-2.85279123827796e-06,0.00151627538581472
0.545150501672241,2.00097802664809e-06,0.000491849262767483
0.548494983277592,5.3422690624847e-07,-0.000584109367406252
0.551839464882943,-4.0930766661216e-07,-0.00140460991594561
0.555183946488294,-3.51504074012916e-07,-0.00185967578020203
0.558528428093645,2.13467114684089e-08,-0.00190016970810649
0.561872909698997,2.73634543381431e-07,-0.00152880789509268
0.565217391304348,2.20430101403178e-07,-0.000800159984096956
0.568561872909699,-7.25151086619123e-08,0.000179350934441592
0.57190635451505,-2.88768754881989e-07,0.0012514483225812
0.575250836120401,1.38782320802208e-07,0.0022060021948774
0.578595317725752,6.4953972983951e-08,0.00294179595753313
0.581939799331104,-3.9280285197459e-08,0.00314980646491379
0.585284280936455,-3.73431612560111e-08,0.00283066286033342
0.588628762541806,-9.89044732784487e-11,0.00205984632076628
0.591973244147157,2.69121418818854e-08,0.000953281458555479
0.595317725752508,2.34735405533461e-08,-0.000332663678587034
0.59866220735786,-5.3072397023123e-09,-0.00160117760758044
0.602006688963211,-2.89988241157876e-08,-0.00261500540997508
0.605351170568562,8.15406809494067e-09,-0.00309644873195241
0.608695652173913,7.74581178582778e-09,-0.00305944388774054
0.612040133779264,-3.7205698563368e-09,-0.00248690909670721
0.615384615384615,-3.94538010391258e-09,-0.00156030425638093
0.618729096989967,-2.42406338609313e-10,-0.000488370154672019
0.622073578595318,2.63279805763883e-09,0.000558556732055602
0.625418060200669,2.4829137026733e-09,0.00144854423898438
0.62876254180602,-3.31144785888877e-10,0.00208806451284317
0.632107023411371,-2.89022879065504e-09,0.00242199401190718
0.635451505016722,2.83044305543049e-10,0.00243361350599803
0.638795986622074,9.0986278113111e-10,0.00225930987240683
0.642140468227425,-3.46754218694461e-10,0.0018101911769388
0.645484949832776,-4.14657740991272e-10,0.00114929402548074
0.648829431438127,-4.83528044591733e-11,0.000387771326266685
0.652173913043478,2.56089557240446e-10,-0.000375775255852401
0.655518394648829,2.6103229548466e-10,-0.00105529529940858
0.658862876254181,-1.27276533109922e-11,-0.00157728962631694
0.662207357859532,-2.85959367692511e-10,-0.00188081030187564
0.665551839464883,-2.09979411674313e-11,-0.00191746063476585
0.668896321070234,1.05592508639975e-10,-0.00175896224604327
0.672240802675585,-3.16554100366756e-11,-0.00133532970533466
0.675585284280936,-4.33620263095981e-11,-0.000756309627917516
0.678929765886288,-7.32783339705714e-12,-0.000162817868683883
0.682274247491639,2.47525260917822e-11,0.000352064555196825
0.68561872909699,2.72902601568543e-11,0.000743091464277803
0.688963210702341,8.02427407193265e-13,0.00101285151683487
0.692307692307692,-2.80880629390675e-11,0.00121176820886644
0.695652173913043,-6.65245105469508e-12,0.00143809987409357
0.698996655518395,1.21421673549266e-11,0.00174652220074783
0.702341137123746,-2.79966359017707e-12,0.00200266572209697
0.705685618729097,-4.51614832422365e-12,0.0020947935056453
0.709030100334448,-1.00359645210507e-12,0.00193477309009511
0.712374581939799,2.36620347383127e-12,0.0014777329562913
0.71571906354515,2.84598395378251e-12,0.000722062527221317
0.719063545150502,3.12998540490329e-13,-0.000290587831984788
0.722408026755853,-2.73097816075906e-12,-0.0014753068140544
0.725752508361204,-1.1596504921349e-12,-0.0027039221695723
0.729096989966555,1.46019303374601e-12,-0.0037340423307848
0.732441471571906,-1.1676470510986e-13,-0.00397535739020374
0.735785953177257,-4.96118606970485e-13,-0.00349619775580577
0.739130434782609,-2.66744793839776e-13,-0.0024826970838782
0.74247491638796,1.21840528624574e-13,-0.00112081170959692
0.745819397993311,3.59481071111097e-13,0.000403679352973627
0.749163879598662,2.75380460654545e-13,0.00190517441088045
0.752508361204013,-1.61897759364127e-13,0.00319824909228202
0.755852842809365,-8.44430129217687e-13,0.00409765634644816
0.759197324414716,7.61519022270595e-13,0.00441324417266464
0.762541806020067,1.26046511629231e-12,0.00418863266658206
0.765886287625418,-2.35804082112739e-13,0.00355052142710372
0.769230769230769,-1.3860769795085e-12,0.00258781340649122
0.77257525083612,-1.0800638715412e-12,0.00138939698659823
0.775919732441472,5.61603057060638e-13,4.41459788705125e-05
0.779264214046823,2.18736973248622e-12,-0.00135908037565407
0.782608695652174,1.21476019184246e-12,-0.00273143740634556
0.785953177257525,-6.16962341684599e-12,-0.00398409501298193
0.789297658862876,4.1805510423219e-12,-0.00496891556350116
0.792642140468227,1.31722562659796e-11,-0.00527602470367829
0.795986622073579,-8.81173228247276e-13,-0.00483213135582374
0.79933110367893,-1.32158400068114e-11,-0.00368464051208036
0.802675585284281,-1.15164254433342e-11,-0.00195877871801945
0.806020066889632,4.08381028139319e-12,0.000142405927359296
0.809364548494983,2.1003028179411e-11,0.00233804377162773
0.812709030100334,1.42108104555899e-11,0.00426944360892928
0.816053511705686,-5.37718394923684e-11,0.00550009267997894
0.819397993311037,2.09730444561872e-11,0.0057265489583049
0.822742474916388,1.34604941020786e-10,0.00531683887179489
0.826086956521739,1.13878950195405e-12,0.00433009694698293
0.82943143812709,-1.26732256795012e-10,0.00298449121030022
0.832775919732441,-1.19569910747429e-10,0.00147646217303517
0.836120401337793,2.88092485847697e-11,-1.9277168666542e-05
0.839464882943144,2.01333775959035e-10,-0.00134974133380196
0.842809364548495,1.57677359950204e-10,-0.0023836723565109
0.846153846153846,-4.65741177049505e-10,-0.00301153978607588
0.849498327759197,-1.50247447044833e-11,-0.0032410276873975
0.852842809364548,1.36540852779117e-09,-0.00349754948447657
0.8561872909699,1.08993088649257e-10,-0.0036456679269768
0.859531772575251,-1.20891242625547e-09,-0.00358787075309443
0.862876254180602,-1.23304946406727e-09,-0.00326488821059728
0.866220735785953,1.71740445050573e-10,-0.00265569305682482
0.869565217391304,1.92051568791578e-09,-0.00177750055868813
0.872909698996655,1.70823456832702e-09,-0.000685768492669914
0.876254180602007,-3.99024469293601e-09,0.000525802855175489
0.879598662207358,-2.58260977914789e-09,0.00173458428827345
0.882943143812709,1.37501914470425e-08,0.00290727822554644
0.88628762541806,2.0476500949307e-09,0.0039700323609991
0.889632107023411,-1.14648260180511e-08,0.00483394123304106
0.892976588628763,-1.26395750384784e-08,0.00541418171620097
0.896321070234114,5.93318923065327e-10,0.00563001302112645
0.899665551839465,1.82260257919888e-08,0.00540477669458419
0.903010033444816,1.81729695296929e-08,0.00466589661945983
0.906354515050167,-3.37291718664292e-08,0.00334487901475807
0.909698996655518,-5.20337090616515e-08,0.00137933673230413
0.91304347826087,1.37446723570928e-07,-0.00073565222220419
0.916387959866221,2.98297292690959e-08,-0.00262864199281462
0.919732441471572,-1.08034017309059e-07,-0.00427345735114571
0.923076923076923,-1.28851201062494e-07,-0.00564022114100962
0.926421404682274,-4.88586644724877e-09,-0.00669535427841247
0.929765886287625,1.7204058252358e-07,-0.00740157575155408
0.933110367892977,1.90549382279835e-07,-0.00771790262082806
0.936454849498328,-2.80295590305701e-07,-0.00759965001882178
0.939799331103679,-8.01583087223107e-07,-0.0069700576493206
0.94314381270903,1.36334465284237e-06,-0.00533474704340229
0.946488294314381,3.89180101508245e-07,-0.00287358567832653
0.949832775919732,-1.01080036587748e-06,0.000129646982319249
0.953177257525084,-1.30681622357348e-06,0.00338563039097562
0.956521739130435,-1.52582795445073e-07,0.00659950291611108
0.959866220735786,1.61468874503577e-06,0.0094708618422221
0.963210702341137,1.97429137479039e-06,0.0116937633698331
0.966555183946488,-2.27797777886651e-06,0.0129567226154964
0.969899665551839,-1.10231870315062e-05,0.0129628297753541
0.973244147157191,1.34125010200448e-05,0.0117071134449591
0.976588628762542,4.77005282105323e-06,0.00909360713360981
0.979933110367893,-9.38184013893394e-06,0.00553903143184879
0.983277591973244,-1.31898875068796e-05,0.00144393588601179
0.986622073578595,-2.51620006625657e-06,-0.00280730100177239
0.989966555183946,1.50617102629527e-05,-0.0068464717735818
0.993311036789298,2.02509304242558e-05,-0.0103215400157014
0.996655518394649,-1.79568537753495e-05,-0.012896640358623
1,-0.000142285357665375,-0.0142520784770454


==> Graphics/PlotTableTentOur_p1.csv <==
phyX,uh_start,uh_end
0,-1.3944532634379e-18,0.0667251385760135
0.00334448160535117,0.0133779264214047,0.0799986509720263
0.00668896321070234,0.0267558528428094,0.093272163368039
0.0100334448160535,0.0401337792642141,0.10595952367421
0.0133779264214047,0.0535117056856187,0.118435385803634
0.0167224080267559,0.0668896321070234,0.130192448435811
0.020066889632107,0.0802675585284281,0.141137963248515
0.0234113712374582,0.0936454849498328,0.15210190929225
0.0267558528428094,0.107023411371237,0.163137532345553
0.0301003344481605,0.120401337792642,0.174173155398856
0.0334448160535117,0.133779264214047,0.182076812676572
0.0367892976588629,0.147157190635452,0.189778407646186
0.040133779264214,0.160535117056856,0.194842849305587
0.0434782608695652,0.173913043478261,0.198633160713985
0.0468227424749164,0.187290969899666,0.202479184892223
0.0501672240802676,0.20066889632107,0.206405683071339
0.0535117056856187,0.214046822742475,0.210998128407988
0.0568561872909699,0.22742474916388,0.219551206839441
0.0602006688963211,0.240802675585284,0.228104285270895
0.0635451505016722,0.254180602006689,0.237674372772725
0.0668896321070234,0.267558528428094,0.247384737387711
0.0702341137123746,0.280936454849498,0.258018200759305
0.0735785953177258,0.294314381270903,0.269232874459133
0.0769230769230769,0.307692307692308,0.279573261331395
0.0802675585284281,0.321070234113712,0.288279111960816
0.0836120401337793,0.334448160535117,0.297263638425636
0.0869565217391304,0.347826086956522,0.309313599079843
0.0903010033444816,0.361204013377926,0.32136355973405
0.0936454849498328,0.374581939799331,0.335196389982994
0.096989966555184,0.387959866220736,0.349425413475213
0.100334448160535,0.40133779264214,0.365075606192896
0.103678929765886,0.414715719063545,0.381874415133901
0.107023411371237,0.42809364548495,0.399540495945684
0.110367892976589,0.441471571906354,0.419351933490444
0.11371237458194,0.454849498327759,0.439130041698479
0.117056856187291,0.468227424749164,0.457474988427343
0.120401337792642,0.481605351170569,0.475819935156207
0.123745819397993,0.494983277591973,0.494257511115887
0.127090301003344,0.508361204013378,0.512724728429428
0.130434782608696,0.521739130434782,0.529658570052032
0.133779264214047,0.535117056856187,0.545011855193207
0.137123745819398,0.548494983277592,0.561227600471495
0.140468227424749,0.561872909698997,0.580375710215968
0.1438127090301,0.575250836120401,0.599523819960441
0.147157190635452,0.588628762541806,0.620384054170762
0.150501672240803,0.602006688963211,0.641311694856116
0.153846153846154,0.615384615384615,0.662398500111245
0.157190635451505,0.62876254180602,0.683554507353232
0.160535117056856,0.642140468227425,0.704157002173572
0.163879598662207,0.655518394648829,0.724031191175955
0.167224080267559,0.668896321070234,0.743159524692759
0.17056856187291,0.682274247491639,0.758558580781668
0.173913043478261,0.695652173913043,0.773957636870576
0.177257525083612,0.709030100334448,0.791090204906161
0.180602006688963,0.722408026755853,0.808412148196426
0.183946488294314,0.735785953177257,0.82429523951707
0.187290969899666,0.749163879598662,0.839356129712216
0.190635451505017,0.762541806020067,0.854181869587349
0.193979933110368,0.775919732441472,0.868609293614297
0.197324414715719,0.789297658862877,0.882365438365555
0.20066889632107,0.802675585284281,0.89046365779314
0.204013377926421,0.816053511705686,0.898561877220724
0.207357859531773,0.82943143812709,0.903791622897516
0.210702341137124,0.842809364548495,0.908478684351184
0.214046822742475,0.8561872909699,0.911849432178357
0.217391304347826,0.869565217391304,0.914250264701796
0.220735785953177,0.882943143812709,0.916435457510213
0.224080267558528,0.896321070234114,0.918142035341386
0.22742474916388,0.909698996655518,0.919737694450255
0.230769230769231,0.923076923076923,0.919004060390759
0.234113712374582,0.936454849498328,0.918270426331264
0.237458193979933,0.949832775919732,0.916424103397959
0.240802675585284,0.963210702341137,0.914264499131251
0.244147157190635,0.976588628762542,0.909381279688649
0.247491638795987,0.989966555183946,0.901934657727557
0.250836120401338,0.996655518394649,0.894477206807988
0.254180602006689,0.983277591973244,0.886987269012987
0.25752508361204,0.969899665551839,0.879497331217985
0.260869565217391,0.956521739130435,0.869585479956349
0.264214046822742,0.94314381270903,0.859636368487535
0.267558528428094,0.929765886287625,0.850223246163201
0.270903010033445,0.916387959866221,0.841018877505666
0.274247491638796,0.903010033444816,0.832542478782023
0.277591973244147,0.889632107023411,0.824939643979053
0.280936454849498,0.876254180602007,0.817818701074355
0.284280936454849,0.862876254180602,0.812760255494266
0.287625418060201,0.849498327759198,0.807701809914177
0.290969899665552,0.836120401337793,0.801324131854734
0.294314381270903,0.822742474916388,0.794838319985508
0.297658862876254,0.809364548494983,0.788526981010068
0.301003344481605,0.795986622073578,0.782305886634862
0.304347826086957,0.782608695652174,0.773707890109049
0.307692307692308,0.769230769230769,0.761453121043839
0.311036789297659,0.755852842809364,0.749192330507128
0.31438127090301,0.74247491638796,0.736890806486736
0.317725752508361,0.729096989966555,0.724589282466344
0.321070234113712,0.71571906354515,0.71213617510362
0.324414715719064,0.702341137123746,0.699659133528948
0.327759197324415,0.688963210702341,0.68955243067738
0.331103678929766,0.675585284280936,0.681035955070425
0.334448160535117,0.662207357859532,0.671957695654357
0.337792642140468,0.648829431438127,0.661755868620067
0.341137123745819,0.635451505016722,0.651573419466523
0.344481605351171,0.622073578595318,0.641655801349853
0.347826086956522,0.608695652173913,0.631738183233184
0.351170568561873,0.595317725752508,0.618167017718876
0.354515050167224,0.581939799331104,0.603699699069299
0.357859531772575,0.568561872909699,0.58721766858859
0.361204013377926,0.555183946488294,0.569004688506487
0.364548494983278,0.54180602006689,0.551455875144312
0.367892976588629,0.528428093645485,0.535678173035275
0.37123745819398,0.51505016722408,0.519885900033613
0.374581939799331,0.501672240802676,0.502184840097975
0.377926421404682,0.488294314381271,0.484483780162338
0.381270903010033,0.474916387959866,0.468454797647343
0.384615384615385,0.461538461538461,0.453005923625225
0.387959866220736,0.448160535117057,0.43669703537005
0.391304347826087,0.434782608695652,0.419446226764384
0.394648829431438,0.421404682274247,0.402431268119805
0.397993311036789,0.408026755852843,0.386292323616405
0.40133779264214,0.394648829431438,0.370153379113004
0.404682274247492,0.381270903010033,0.352318923063214
0.408026755852843,0.367892976588629,0.334389518366826
0.411371237458194,0.354515050167224,0.316950912994261
0.414715719063545,0.341137123745819,0.299741347306146
0.418060200668896,0.327759197324415,0.284464033517441
0.421404682274247,0.31438127090301,0.271891872387909
0.424749163879599,0.301003344481605,0.258934162514621
0.42809364548495,0.287625418060201,0.243817379676305
0.431438127090301,0.274247491638796,0.228700596837988
0.434782608695652,0.260869565217391,0.216779222594657
0.438127090301003,0.247491638795987,0.205267516119915
0.441471571906354,0.234113712374582,0.193872253519357
0.444816053511706,0.220735785953177,0.182547993281106
0.448160535117057,0.207357859531773,0.171523292682856
0.451505016722408,0.193979933110368,0.161040348880353
0.454849498327759,0.180602006688963,0.15059692678022
0.45819397993311,0.167224080267559,0.140548721703789
0.461538461538462,0.153846153846154,0.130500516627359
0.464882943143813,0.140468227424749,0.119556710500348
0.468227424749164,0.127090301003344,0.108423924335141
0.471571906354515,0.11371237458194,0.0985168847095455
0.474916387959866,0.100334448160535,0.0895705653447266
0.478260869565217,0.0869565217391304,0.0809446158363612
0.481605351170569,0.0735785953177257,0.0730826252164621
0.48494983277592,0.060200668896321,0.065232861341767
0.488294314381271,0.0468227424749163,0.0577743533135989
0.491638795986622,0.0334448160535117,0.0503158452854309
0.494983277591973,0.020066889632107,0.0482434070658713
0.498327759197324,0.00668896321070234,0.0478241189855876
0.501672240802676,-2.00834245536345e-18,0.0473468964493116
0.505016722408027,-4.47214312338738e-19,0.0468117394570434
0.508361204013378,6.49047419965359e-19,0.0461282801560441
0.511705685618729,2.30744394760374e-19,0.0449616423653081
0.51505016722408,-1.87558630444612e-19,0.0437950045745722
0.518394648829431,-9.15470054676221e-20,0.0421591364000369
0.521739130434783,2.05369523275538e-20,0.0405086047760078
0.525083612040134,3.24931901932469e-20,0.0364835601415284
0.528428093645485,2.46038421754429e-21,0.0314627519865375
0.531772575250836,-1.08402688730574e-20,0.0257902645864725
0.535117056856187,-2.79300276542694e-21,0.0192863243564853
0.538461538461538,3.47637648662534e-21,0.0131200783001851
0.54180602006689,1.32011803180733e-21,0.00855420898005328
0.545150501672241,-8.36140423010678e-22,0.00398833965992144
0.548494983277592,-5.06920544683862e-22,-0.00067052626993894
0.551839464882943,7.08471669574261e-23,-0.00533869186077218
0.555183946488294,1.76877690810756e-22,-0.00565143081868879
0.558528428093645,2.20652990636892e-23,-0.00355587505016919
0.561872909698997,-5.83932112083674e-23,-0.000862902094534045
0.565217391304348,-1.69113558614097e-23,0.00280983504797057
0.568561872909699,1.8593580736945e-23,0.0061867540358056
0.57190635451505,7.47855109618251e-24,0.00725629141721718
0.575250836120401,-3.63647854458003e-24,0.00832582879862875
0.578595317725752,-2.79356273104347e-24,0.00881175824547907
0.581939799331104,1.8470048504696e-25,0.00919347198972915
0.585284280936455,9.60129944652096e-25,0.0102418288130733
0.588628762541806,1.62106721053315e-25,0.0117663592643417
0.591973244147157,-3.13963306485299e-25,0.0120043255735477
0.595317725752508,-1.00133628180716e-25,0.00948536872119145
0.59866220735786,9.93182003097085e-26,0.00698415844850983
0.602006688963211,4.20227106901864e-26,0.00479985138430394
0.605351170568562,-1.52727789293358e-26,0.00261554432009804
0.608695652173913,-1.5330631742236e-26,0.00201701593278513
0.612040133779264,2.16484312613683e-29,0.00184542795848184
0.615384615384615,5.19856590696001e-27,0.00114198868040611
0.618729096989967,1.08493483249489e-27,-4.70539619835621e-05
0.622073578595318,-1.68521323621154e-27,-0.000762331413571175
0.625418060200669,-5.82969111848997e-28,-0.000112050374023489
0.62876254180602,5.19275012513546e-28,0.000538230665524198
0.632107023411371,2.34517389129746e-28,0.000738370841566467
0.635451505016722,-6.08280338551589e-29,0.00093507482781099
0.638795986622074,-8.38221909768301e-29,0.000180594743020609
0.642140468227425,-4.68462339979324e-30,-0.000930579368407845
0.645484949832776,2.80825857763612e-29,-0.00223420820027043
0.648829431438127,6.8777384531299e-30,-0.00376184170673667
0.652173913043478,-9.03124981694178e-30,-0.00468044683091773
0.655518394648829,-3.34942810105647e-30,-0.00311609008885937
0.658862876254181,2.33239361482885e-30,-0.00155173334680101
0.662207357859532,1.30115370562375e-30,-0.00130149916644128
0.665551839464883,-2.21285834685449e-31,-0.00114742029547411
0.668896321070234,-4.56808051220986e-31,-0.00314894434522095
0.672240802675585,-4.88716058697263e-32,-0.00622826985532473
0.675585284280936,1.51384063862638e-31,-0.00773134829777621
0.678929765886288,4.2077822766852e-32,-0.00688492639410454
0.682274247491639,-4.83291328569793e-32,-0.0058539954574591
0.68561872909699,-1.90406138251098e-32,-0.00365450731197985
0.688963210702341,1.02479052067597e-32,-0.0014550191665006
0.692307692307692,7.18278244083129e-33,-0.00038216911108294
0.695652173913043,-6.65052590859415e-34,0.000524134444064721
0.698996655518395,-2.48218693977295e-33,0.00161863187493434
0.702341137123746,-3.79365844881006e-34,0.00283545532502325
0.705685618729097,8.14499417248923e-34,0.00464773736834927
0.709030100334448,2.51050069372125e-34,0.00761123935860048
0.712374581939799,-2.58276123618932e-34,0.0105937557518346
0.71571906354515,-1.07299827003768e-34,0.0138082478614597
0.719063545150502,4.36764696113966e-35,0.0170227399710849
0.722408026755853,3.94767172394944e-35,0.0174317293171256
0.725752508361204,-9.79121344343639e-37,0.0171852273632632
0.729096989966555,-1.34515619441715e-35,0.0163851663367268
0.732441471571906,-2.60450422398919e-36,0.015123806082962
0.735785953177257,4.38013190049893e-36,0.0132638062153054
0.739130434782609,1.44773960360921e-36,0.00986675869035888
0.74247491638796,-1.42685112109473e-36,0.00640606127238007
0.745819397993311,-5.44339653718552e-37,-0.00119187919270404
0.749163879598662,3.3817181365763e-37,-0.00878981965778815
0.752508361204013,1.10559501040518e-37,-0.0146256179806174
0.755852842809365,-4.87094071574366e-37,-0.0198740355893613
0.759197324414716,-6.37748462749575e-38,-0.0232372145368339
0.762541806020067,1.44432797680831e-36,-0.0245973274067059
0.765886287625418,1.42710537760937e-36,-0.0256785353385231
0.769230769230769,-4.00765234210862e-36,-0.0257691498696633
0.77257525083612,-9.44241006182661e-36,-0.0258597644008035
0.775919732441472,9.62189591325697e-36,-0.0243480460614081
0.779264214046823,2.98528239690449e-35,-0.0227600261567492
0.782608695652174,-1.59049548909941e-35,-0.0196051717433165
0.785953177257525,-9.1393909394425e-35,-0.0157443809028539
0.789297658862876,-1.5337596550607e-35,-0.0104409202088473
0.792642140468227,2.66387293407318e-34,-0.00317955042788834
0.795986622073579,3.36022445478783e-34,0.00403431353583751
0.79933110367893,-7.15388159849448e-34,0.0109970753227597
0.802675585284281,-1.76679876517768e-33,0.0179598371096819
0.806020066889632,1.62943244865028e-33,0.0201340990726735
0.809364548494983,5.55334998000513e-33,0.0217402339379107
0.812709030100334,-2.19817714977649e-33,0.021656367697134
0.816053511705686,-1.6842436669867e-32,0.0205747899600359
0.819397993311037,-6.28764889210487e-33,0.0199566333976756
0.822742474916388,4.83654716569016e-32,0.0201494638911065
0.826086956521739,7.75483084034554e-32,0.0202670599119473
0.82943143812709,-1.26419914272473e-31,0.0196959711452332
0.832775919732441,-3.30388136948401e-31,0.0191248823785191
0.836120401337793,2.69966967734499e-31,0.0162191475247451
0.839464882943144,1.03118673788918e-30,0.0128464834535591
0.842809364548495,-2.54258621556878e-31,0.0103716691255512
0.846153846153846,-3.09516947949956e-30,0.00857922060235873
0.849498327759197,-1.86234260424288e-30,0.00728533732036963
0.852842809364548,8.74008105737276e-30,0.00713815409314843
0.8561872909699,1.74420801943626e-29,0.00694249790149043
0.859531772575251,-2.21267035941558e-29,0.00551562841313738
0.862876254180602,-6.16954873826743e-29,0.00408875892478433
0.866220735785953,4.34223388186469e-29,0.00269949614941201
0.869565217391304,1.91095050311099e-28,0.0013212941719752
0.872909698996655,-1.59235248338625e-29,-7.63156954691893e-05
0.876254180602007,-5.67045587015134e-28,-0.00149275411292094
0.879598662207358,-4.85940352368832e-28,-0.00259032627288146
0.882943143812709,1.57087518486372e-27,-0.00269144137818182
0.88628762541806,3.62769072209628e-27,-0.00279255648348219
0.889632107023411,-3.82724582774365e-27,-0.00356311505808765
0.892976588628763,-1.15033859144923e-26,-0.00434924208546766
0.896321070234114,6.68748294021266e-27,-0.00689782328649949
0.899665551839465,3.53352277499737e-26,-0.0101588859619863
0.903010033444816,3.39060548578788e-27,-0.0141037660626103
0.906354515050167,-1.03524233666504e-25,-0.0188947253502685
0.909698996655518,-1.18452445373038e-25,-0.0233270924374862
0.91304347826087,2.80559166426353e-25,-0.0261457946227219
0.916387959866221,6.79570778225743e-25,-0.0289644968079576
0.919732441471572,-6.52215561499127e-25,-0.0289679939852277
0.923076923076923,-2.14134716954434e-24,-0.0287155634345009
0.926421404682274,9.6051813790062e-25,-0.0306157473530603
0.929765886287625,6.51803295828189e-24,-0.0336673297086796
0.933110367892977,1.91478590603461e-24,-0.0377609693750826
0.936454849498328,-1.88261417674443e-23,-0.0435096412409655
0.939799331103679,-2.76704484049221e-23,-0.0490475004375105
0.94314381270903,4.97357474686113e-23,-0.0530569677813554
0.946488294314381,1.27141943342145e-22,-0.0570664351252004
0.949832775919732,-1.09018344431609e-22,-0.0566437614511639
0.953177257525084,-3.97902200252253e-22,-0.0554758605263332
0.956521739130435,1.20994402199163e-22,-0.0535812946378735
0.959866220735786,1.19912362960817e-21,-0.051183653005363
0.963210702341137,6.1531514419414e-22,-0.0477697064055483
0.966555183946488,-3.40831790962108e-21,-0.0422522448734064
0.969899665551839,-6.27800938515352e-21,-0.0366154632227575
0.973244147157191,8.73839360269781e-21,-0.0291292197352488
0.976588628762542,2.37547965905491e-20,-0.0216429762477402
0.979933110367893,-1.77525132850171e-20,-0.0122709157011913
0.983277591973244,-7.37944921826051e-20,-0.00241393076803213
0.986622073578595,1.07964410789405e-20,0.00911784387775096
0.989966555183946,2.19947953681433e-19,0.0221330036975724
0.993311036789298,1.66674879586808e-19,0.0357974375630934
0.996655518394649,-6.13889191925547e-19,0.0512612880695535
1,-1.3944532634379e-18,0.0667251385760135


==> Graphics/PlotTableTentOur_p2.csv <==
phyX,uh_start,uh_end
0,0.00402272930181911,0.0257379811913805
0.00334448160535117,0.0126774532502206,0.0300049832936805
0.00668896321070234,0.0252636986740037,0.0352169320031354
0.0100334448160535,0.0403453932941862,0.0416071593221393
0.0133779264214047,0.054226814487399,0.0497761436337258
0.0167224080267559,0.0669384523711775,0.0598120061278121
0.020066889632107,0.079957035637899,0.0721068680525115
0.0234113712374582,0.0935422923899728,0.0866914339408183
0.0267558528428094,0.107140800806576,0.102206648209138
0.0301003344481605,0.120488359122118,0.118003702170837
0.0334448160535117,0.133743359625213,0.133466202844316
0.0367892976588629,0.147105729314914,0.147816122459878
0.040133779264214,0.160540999899428,0.161231146488582
0.0434782608695652,0.173937956977361,0.174281952515516
0.0468227424749164,0.187293968694466,0.187157681521386
0.0501672240802676,0.200658390719989,0.201161946217438
0.0535117056856187,0.214042543394923,0.216575821739446
0.0568561872909699,0.227428570961232,0.231849324637187
0.0602006688963211,0.240805975206631,0.246071149142361
0.0635451505016722,0.254179519597509,0.259629663718881
0.0668896321070234,0.267556686344447,0.273134897785093
0.0702341137123746,0.280936566016933,0.286351769057207
0.0735785953177258,0.294315243446406,0.298331015280889
0.0769230769230769,0.307692461046826,0.309048859189135
0.0802675585284281,0.321069881575349,0.319371542285769
0.0836120401337793,0.334447986999776,0.329556130191963
0.0869565217391304,0.34782620981907,0.340299044640163
0.0903010033444816,0.361204136372837,0.352107918338956
0.0936454849498328,0.374581908439369,0.364663547396894
0.096989966555184,0.3879598008235,0.37734722797499
0.100334448160535,0.401337792760877,0.390400840783829
0.103678929765886,0.41471574858541,0.405083258215152
0.107023411371237,0.428093653320978,0.42146598821196
0.110367892976589,0.441471560747938,0.437902264795441
0.11371237458194,0.45484949020131,0.453800205041046
0.117056856187291,0.468227426827416,0.46993711177894
0.120401337792642,0.481605357043442,0.487023782701
0.123745819397993,0.494983281430077,0.504420996621363
0.127090301003344,0.508361201370759,0.520605872986825
0.130434782608696,0.521739119698067,0.535581456267854
0.133779264214047,0.535117053565285,0.549771461923344
0.137123745819398,0.548495004240256,0.563240706345563
0.140468227424749,0.561872927812068,0.575780835355191
0.1438127090301,0.575250804876662,0.587299778068708
0.147157190635452,0.588628707663509,0.597674274513397
0.150501672240803,0.602006719888754,0.606761462643877
0.153846153846154,0.615384753099199,0.614994450782524
0.157190635451505,0.628762547961337,0.623642011581482
0.160535117056856,0.642140166778012,0.632693735037422
0.163879598662207,0.655518241470011,0.641411579429153
0.167224080267559,0.668896881534499,0.649686217936151
0.17056856187291,0.682274828718889,0.659840903537947
0.173913043478261,0.695651399190254,0.673138273723414
0.177257525083612,0.70902845172043,0.688568969737678
0.180602006688963,0.722408679500611,0.70467052262145
0.183946488294314,0.73578995369265,0.721377906663438
0.187290969899666,0.749164504281638,0.738499745718696
0.190635451505017,0.762533328818006,0.756008867065599
0.193979933110368,0.775914522543087,0.773800173322357
0.197324414715719,0.789312640628334,0.791842771079741
0.20066889632107,0.802693599436721,0.809865391797663
0.204013377926421,0.816034503340986,0.827685811279278
0.207357859531773,0.829382405205534,0.845421233920684
0.210702341137124,0.842821649609809,0.863281754380774
0.214046822742475,0.856302690582839,0.881106767824034
0.217391304347826,0.869595489307245,0.898156272574852
0.220735785953177,0.882706863956938,0.914202942134286
0.224080267558528,0.89614952921697,0.92720599623785
0.22742474916388,0.91009236928007,0.936488569933905
0.230769230769231,0.923627824121889,0.943218240842364
0.234113712374582,0.935994992657372,0.948373909591329
0.237458193979933,0.948394197802393,0.951802659514167
0.240802675585284,0.963472734833196,0.953167235057498
0.244147157190635,0.979914256877977,0.952774436678496
0.247491638795987,0.989743060566457,0.952426342120394
0.250836120401338,0.991708821304153,0.952368266745191
0.254180602006689,0.985811539091065,0.951782021848265
0.25752508361204,0.972051213927193,0.950332893868634
0.260869565217391,0.955586655784893,0.94735726618792
0.264214046822742,0.9418953608857,0.942150527172975
0.267558528428094,0.929957444177922,0.934415204433863
0.270903010033445,0.917006132489271,0.923345696989128
0.274247491638796,0.903059074422869,0.909251991021884
0.277591973244147,0.88936545906166,0.8947049082311
0.280936454849498,0.876160867318454,0.880204122601051
0.284280936454849,0.862976097062039,0.86532513884896
0.287625418060201,0.849575269869643,0.849854553686317
0.290969899665552,0.83609039907246,0.834663328835955
0.294314381270903,0.822697668009033,0.820913838905663
0.297658862876254,0.809369058251869,0.808294669023587
0.301003344481605,0.796008126895543,0.795747258071283
0.304347826086957,0.782611586898819,0.783195890913411
0.307692307692308,0.769221769849482,0.770727833651876
0.311036789297659,0.755848994834652,0.758350320877947
0.31438127090301,0.742478157234304,0.744995921575193
0.317725752508361,0.729099893656676,0.730002932584698
0.321070234113712,0.715718165931404,0.714585327043665
0.324414715719064,0.702339536867689,0.700754063223698
0.327759197324415,0.6889632860437,0.688294396565247
0.331103678929766,0.675586027215822,0.676193546539542
0.334448160535117,0.662207501088187,0.664281055098593
0.337792642140468,0.648829130033286,0.651774555748176
0.341137123745819,0.635451349733544,0.638437464571505
0.344481605351171,0.622073682416556,0.625274528389854
0.347826086956522,0.608695760009267,0.613059798260308
0.351170568561873,0.595317700082337,0.601017371777389
0.354515050167224,0.581939742632269,0.587563402592571
0.357859531772575,0.568561872157767,0.572886958083032
0.361204013377926,0.555183971839564,0.558207982214307
0.364548494983278,0.541806027431259,0.543635694196535
0.367892976588629,0.528428084320888,0.527953332627532
0.37123745819398,0.515050159696167,0.510700227853235
0.374581939799331,0.50167224194873,0.493923163195673
0.377926421404682,0.488294319814802,0.479608164245107
0.381270903010033,0.474916392736689,0.466949665432149
0.384615384615385,0.461538459315623,0.453927210339121
0.387959866220736,0.448160522724077,0.440573533827437
0.391304347826087,0.434782604280238,0.427742113312467
0.394648829431438,0.421404706153949,0.41560211862903
0.397993311036789,0.408026777454386,0.404556566840639
0.40133779264214,0.394648794504884,0.3947929593478
0.404682274247492,0.38127083871656,0.385052571286561
0.408026755852843,0.367893009991927,0.37379077606227
0.411371237458194,0.354515210129144,0.361476788387965
0.414715719063545,0.341137135442614,0.349570050394765
0.418060200668896,0.32775884995758,0.337924072875466
0.421404682274247,0.314381085271764,0.324402849992369
0.424749163879599,0.301003982649237,0.308563271927488
0.42809364548495,0.287626104568971,0.292922964225263
0.431438127090301,0.274246627790291,0.27892372266863
0.434782608695652,0.26086763884837,0.265879319782557
0.438127090301003,0.247492328591865,0.252740337350786
0.441471571906354,0.234118350999045,0.239141741086507
0.444816053511706,0.220736635093191,0.223735431652185
0.448160535117057,0.207348112026733,0.206603222402393
0.451505016722408,0.1939736762759,0.190199541704239
0.454849498327759,0.180618993013742,0.175212919797231
0.45819397993311,0.167245292605923,0.160339894817257
0.461538461538462,0.153825078857876,0.14465602572594
0.464882943143813,0.140411040911598,0.128535598601905
0.468227424749164,0.127102685455759,0.112685475749007
0.471571906354515,0.11384594872698,0.0974960374443318
0.474916387959866,0.100372915360907,0.0847422263278176
0.478260869565217,0.0866853809536789,0.0745213838473328
0.481605351170569,0.0733747261103985,0.064687965044867
0.48494983277592,0.0606473092846599,0.0544911148831106
0.488294314381271,0.047459509157241,0.0452024941110438
0.491638795986622,0.0328844668982343,0.0379514874701721
0.494983277591973,0.0184791357776895,0.0321702900631781
0.498327759197324,0.00785865109159715,0.0265404991062306
0.501672240802676,0.00116968788088866,0.020866037907994
0.505016722408027,-0.00158775385442288,0.0142913916236523
0.508361204013378,-0.000560349155265722,0.00677972697375077
0.511705685618729,0.00063676668233677,0.000937552156576462
0.51505016722408,0.000446640388320673,-0.00211257139365942
0.518394648829431,-0.000203869207360473,-0.00261713083270089
0.521739130434783,-0.000271140785432813,-0.000853664920873004
0.525083612040134,3.84672004548929e-05,0.00207519836471587
0.528428093645485,0.000133574145042882,0.00302404186891362
0.531772575250836,1.2384452232881e-05,0.00206757789030002
0.535117056856187,-5.71865132414373e-05,0.00128224408461559
0.538461538461538,-2.10749879379713e-05,0.00109192784018438
0.54180602006689,2.12123387102979e-05,0.000932166885904524
0.545150501672241,1.69863243041711e-05,0.000504076461861545
0.548494983277592,-6.25683545532557e-06,-0.000466001005808579
0.551839464882943,-9.74750462974538e-06,-0.00236392269625411
0.555183946488294,8.4914241933944e-07,-0.00481273827641397
0.558528428093645,4.63862480605301e-06,-0.00647689576009643
0.561872909698997,6.89790759705363e-07,-0.00717577013440524
0.565217391304348,-1.92637209819134e-06,-0.00624787230790902
0.568561872909699,-8.63839397445798e-07,-0.00353817171481852
0.57190635451505,6.86519517501774e-07,-0.000772648344457912
0.575250836120401,6.3815594807269e-07,0.000920058265871733
0.578595317725752,-1.8566064259627e-07,0.00195574990003921
0.581939799331104,-3.47358959818416e-07,0.00306048860156039
0.585284280936455,1.17662438150867e-08,0.0042484734866908
0.588628762541806,1.59979232191038e-07,0.00552381043280386
0.591973244147157,3.32604732322274e-08,0.00676156517778373
0.595317725752508,-6.43951641329504e-08,0.00618546708985165
0.59866220735786,-3.46869796080706e-08,0.00322310452809753
0.602006688963211,2.193127412358e-08,-0.000768235295287792
0.605351170568562,2.3599271325258e-08,-0.00468249142846943
0.608695652173913,-5.28414225436246e-09,-0.00786587570641782
0.612040133779264,-1.22758854424661e-08,-0.00891313043122179
0.615384615384615,-2.31744842731691e-10,-0.00784453922555613
0.618729096989967,5.47996110011072e-09,-0.00503134739663329
0.622073578595318,1.48761512308614e-09,-0.000660015555081679
0.625418060200669,-2.13478928065768e-09,0.00255966822950305
0.62876254180602,-1.37070306146161e-09,0.00354729858430475
0.632107023411371,6.89630468766245e-10,0.00347579635093377
0.635451505016722,8.61429350093214e-10,0.00355396509589092
0.638795986622074,-1.40921540426155e-10,0.00378481360962666
0.642140468227425,-4.30524129929389e-10,0.00417610649786155
0.645484949832776,-3.111745597145e-11,0.0045879973777908
0.648829431438127,1.86423339169479e-10,0.00403719700046061
0.652173913043478,6.35228935206832e-11,0.0023549322423141
0.655518394648829,-7.01216036309927e-11,0.000261957381318124
0.658862876254181,-5.29964786359644e-11,-0.00188864094722756
0.662207357859532,2.12592296156993e-11,-0.00390692442022742
0.665551839464883,3.10985949740151e-11,-0.00554634608884474
0.668896321070234,-3.3420251297669e-12,-0.00648801176894969
0.672240802675585,-1.49901163447797e-11,-0.00569882035673686
0.675585284280936,-1.90952507121087e-12,-0.00331199651629056
0.678929765886288,6.29706643774193e-12,-0.00128093266124232
0.682274247491639,2.62831789165597e-12,-7.21118157913216e-05
0.68561872909699,-2.27929436046938e-12,0.000718296683589875
0.688963210702341,-2.0047536597903e-12,0.00133407689966616
0.692307692307692,6.38494917667395e-13,0.00217623441641187
0.695652173913043,1.11192303527313e-12,0.00389165415847792
0.698996655518395,-5.97186525167029e-14,0.00595979587488204
0.702341137123746,-5.18313497546635e-13,0.00625153725717179
0.705685618729097,-9.60422810949395e-14,0.00463962262822836
0.709030100334448,2.11106716289055e-13,0.00232595462880285
0.712374581939799,1.06318805952153e-13,-0.000324902549429351
0.71571906354515,-7.31478856887529e-14,-0.00245163277227137
0.719063545150502,-7.45874608492612e-14,-0.0034088559883042
0.722408026755853,1.83831561112228e-14,-0.00344958108966464
0.725752508361204,3.94357412988027e-14,-0.00307708561234042
0.729096989966555,2.22927648693094e-16,-0.00238945505457932
0.732441471571906,-1.77184340511028e-14,-0.00181039916892031
0.735785953177257,-4.9184052427611e-15,-0.00141911054093935
0.739130434782609,6.61207774073568e-15,-0.00158479525345019
0.74247491638796,5.06095181711564e-15,-0.00244348752505499
0.745819397993311,-1.03972593497287e-15,-0.00298547675548578
0.749163879598662,-3.65430211443942e-15,-0.00225979832456144
0.752508361204013,-2.78277672128391e-15,-0.000352784814471711
0.755852842809365,1.57485024449363e-15,0.00252452857387487
0.759197324414716,7.47100266864065e-15,0.00597107082056246
0.762541806020067,2.4822751036018e-15,0.00748963720641259
0.765886287625418,-1.44890719326851e-14,0.00666600994253778
0.769230769230769,-1.28144341906435e-14,0.00427153703076995
0.77257525083612,2.13936514669068e-14,0.000655959087889779
0.775919732441472,3.84697828334589e-14,-0.00278883930350682
0.779264214046823,-2.08241388679051e-14,-0.00440269648708106
0.782608695652174,-9.61210628290573e-14,-0.00435727610780184
0.785953177257525,-5.66792942834963e-15,-0.00317794547438618
0.789297658862876,2.09568186117099e-13,-0.00107617256005361
0.792642140468227,1.0923656055171e-13,0.000492612466035171
0.795986622073579,-3.8733728343816e-13,0.00120890701066224
0.79933110367893,-4.09107287239486e-13,0.00130432201729376
0.802675585284281,5.2985240662171e-13,0.00090806505789597
0.806020066889632,1.15412165329932e-12,0.000234942001163357
0.809364548494983,-4.34957171622634e-13,-0.000395275819501381
0.812709030100334,-2.7897931292304e-12,-0.00101155070649775
0.816053511705686,-4.7325735350726e-13,-0.00173254983361541
0.819397993311037,5.88707939118103e-12,-0.00250953154340203
0.822742474916388,3.69819828361132e-12,-0.00267996680316184
0.826086956521739,-1.03321795511843e-11,-0.00206518905726077
0.82943143812709,-1.26600648709739e-11,-0.00124133360423801
0.832775919732441,1.29640028788413e-11,-0.000606034324716128
0.836120401337793,3.42936225680376e-11,-0.000204603279497221
0.839464882943144,-8.0045838829994e-12,-0.000120414660457147
0.842809364548495,-8.0405243901817e-11,-8.92211662522544e-05
0.846153846153846,-2.21455578234929e-11,0.00111753486068035
0.849498327759197,1.63884295271657e-10,0.0035734009590946
0.852842809364548,1.21422755421778e-10,0.0060371852334124
0.8561872909699,-2.7036267572948e-10,0.00808400283692811
0.859531772575251,-3.87377084828283e-10,0.00896265919730477
0.862876254180602,3.0884250327699e-10,0.00802503099918861
0.866220735785953,1.01161924974426e-09,0.00549479309685914
0.869565217391304,-1.04536992840803e-10,0.00187811626782081
0.872909698996655,-2.30105749892714e-09,-0.00253321995979757
0.876254180602007,-8.71898406653257e-10,-0.00615318339941872
0.879598662207358,4.51549784887177e-09,-0.00872606481105783
0.882943143812709,3.89754686957626e-09,-0.0102681384793957
0.88628762541806,-6.90791403681311e-09,-0.0107862354507222
0.889632107023411,-1.17375420707424e-08,-0.0106821899503063
0.892976588628763,7.08431400667365e-09,-0.0103954334565111
0.896321070234114,2.96340547906657e-08,-0.00967876900525215
0.899665551839465,4.9092932400134e-10,-0.00784427510963208
0.903010033444816,-6.53652818637015e-08,-0.00485868754463772
0.906354515050167,-3.15199124343077e-08,-0.000775629202270337
0.909698996655518,1.22937465629113e-07,0.0043694136343458
0.91304347826087,1.2292215825303e-07,0.00961435703579226
0.916387959866221,-1.7348851112279e-07,0.0144628392295665
0.919732441471572,-3.52556112266134e-07,0.0179938237728328
0.923076923076923,1.53327449191174e-07,0.0189437400084772
0.926421404682274,8.62178043334318e-07,0.0175420699408066
0.929765886287625,1.1118037057507e-07,0.0146010107623068
0.933110367892977,-1.84208181556196e-06,0.0102895218833245
0.936454849498328,-1.08241457310223e-06,0.0056062733193366
0.939799331103679,3.29961898487449e-06,0.000813115016337655
0.94314381270903,3.82179928420802e-06,-0.00353193858634178
0.946488294314381,-4.27934578855269e-06,-0.00707363378432844
0.949832775919732,-1.05056016102964e-05,-0.00982202126030486
0.953177257525084,2.99879383516701e-06,-0.0117941955969712
0.956521739130435,2.49134991390342e-05,-0.0129472922572415
0.959866220735786,5.88284301796286e-06,-0.0130979931553766
0.963210702341137,-5.14613204485477e-05,-0.012311284937324
0.966555183946488,-3.59045890142946e-05,-0.0117490748405742
0.969899665551839,8.70213293810895e-05,-0.0117760616281031
0.973244147157191,0.000117389435400818,-0.011696315084616
0.976588628762542,-0.000103192559794891,-0.0109584840667507
0.979933110367893,-0.000310522890544761,-0.00910460141405314
0.983277591973244,4.88202641200468e-05,-0.00517536611940033
0.986622073578595,0.000715108801781049,0.000666344117972323
0.989966555183946,0.000211614029987849,0.00739150104403637
0.993311036789298,-0.00149215416880398,0.0147633379817339
0.996655518394649,-0.000700473171192007,0.0210970559896076
1,0.00402272930181911,0.0257379811913805


==> Graphics/PlotTableTentOur_p3.csv <==
phyX,uh_start,uh_end
0,0.00242140660081072,0.0185343666656721
0.00334448160535117,0.0125605370473783,0.023614534133908
0.00668896321070234,0.0266322243427273,0.0293996618060324
0.0100334448160535,0.040548780819289,0.037400347718751
0.0133779264214047,0.0535558513328584,0.0476926441631355
0.0167224080267559,0.0666621514207035,0.0595982318112813
0.020066889632107,0.0802021667274392,0.0728458930320967
0.0234113712374582,0.0937631387841995,0.0876113795851499
0.0267558528428094,0.107088946651894,0.103773707986296
0.0301003344481605,0.120350815291743,0.120508881219345
0.0334448160535117,0.133728769586294,0.13692563801598
0.0367892976588629,0.147171579847318,0.152259795310116
0.040133779264214,0.160568166104835,0.165855441168727
0.0434782608695652,0.173914253118324,0.177850631825042
0.0468227424749164,0.187271971815285,0.188893704661944
0.0501672240802676,0.20066298703067,0.19994762342107
0.0535117056856187,0.21405631367432,0.212362794169299
0.0568561872909699,0.227430644954353,0.226730762027592
0.0602006688963211,0.240798872426168,0.241592403782313
0.0635451505016722,0.254176212754835,0.255358509455496
0.0668896321070234,0.267559425041814,0.267600544682637
0.0702341137123746,0.280939243347039,0.27838687067818
0.0735785953177258,0.294314660317656,0.288940488745019
0.0769230769230769,0.307690750809513,0.301311147571636
0.0802675585284281,0.321069651578927,0.315932300780745
0.0836120401337793,0.334448909433794,0.330801529853419
0.0869565217391304,0.347826616590635,0.3447191308174
0.0903010033444816,0.361203732793221,0.35960883953299
0.0936454849498328,0.374581562151141,0.3774389135232
0.096989966555184,0.387959920650746,0.396251255627565
0.100334448160535,0.401338026469341,0.412559995464393
0.103678929765886,0.414715746915655,0.425490598766467
0.107023411371237,0.428093513662662,0.436443225070799
0.110367892976589,0.441471531293626,0.446518799358895
0.11371237458194,0.45484957343873,0.456160739568428
0.117056856187291,0.468227453111807,0.465751825826356
0.120401337792642,0.48160529317587,0.47569648290005
0.123745819397993,0.49498326026146,0.486405456894341
0.127090301003344,0.508361278369689,0.498300246535758
0.130434782608696,0.521739158762559,0.511784727230846
0.133779264214047,0.535116940932579,0.5267134243682
0.137123745819398,0.548494896613986,0.54238246793338
0.140468227424749,0.561873077924501,0.558363822481246
0.1438127090301,0.575251061084442,0.574852018692266
0.147157190635452,0.588628565119803,0.591917075681194
0.150501672240803,0.602006213253276,0.608725390842543
0.153846153846154,0.615384740834208,0.624261882198827
0.157190635451505,0.628763411216817,0.638258170748075
0.160535117056856,0.642140674627524,0.650902613382534
0.163879598662207,0.655516995001905,0.662798368859442
0.167224080267559,0.668895249718672,0.67503469849814
0.17056856187291,0.682276188927124,0.687869815210323
0.173913043478261,0.695654999771009,0.699454402245478
0.177257525083612,0.70902801112031,0.708336990911037
0.180602006688963,0.722402203867186,0.716914827282374
0.183946488294314,0.735786828022361,0.728553381877662
0.187290969899666,0.749174233571832,0.742441067478115
0.190635451505017,0.762545432085291,0.754906911709539
0.193979933110368,0.775903560056014,0.765115348728167
0.197324414715719,0.789283081947566,0.776287795144569
0.20066889632107,0.802697064868357,0.790831178184535
0.204013377926421,0.816089274064629,0.807889509437901
0.207357859531773,0.829410466019636,0.826064742984293
0.210702341137124,0.842738435408962,0.84428432196252
0.214046822742475,0.856189933763913,0.861661325351693
0.217391304347826,0.869687793956913,0.878228048608762
0.220735785953177,0.8829991315995,0.894760449469571
0.224080267558528,0.896134122981906,0.91133199782396
0.22742474916388,0.909511075854335,0.926822241276658
0.230769230769231,0.923327739586741,0.940132702899046
0.234113712374582,0.936878886914137,0.950630595969301
0.237458193979933,0.949500359272103,0.957906503280002
0.240802675585284,0.962402659545291,0.962510411891539
0.244147157190635,0.977433219597992,0.965432966201568
0.247491638795987,0.991067076795324,0.967374687581327
0.250836120401338,0.99465635860479,0.968747008790237
0.254180602006689,0.984955058257575,0.969030773131728
0.25752508361204,0.969614477423027,0.965921593816632
0.260869565217391,0.955785598793814,0.957736049642628
0.264214046822742,0.943283998702784,0.946248710607277
0.267558528428094,0.930192887965752,0.933941511518816
0.270903010033445,0.916396212106478,0.921393615391047
0.274247491638796,0.90276383613755,0.908132219494607
0.277591973244147,0.889564905515023,0.894026362391484
0.280936454849498,0.876380538839462,0.879343065708075
0.284280936454849,0.862947547560349,0.864359035293533
0.287625418060201,0.849445086681751,0.849324429527125
0.290969899665552,0.836065579794302,0.834553497113665
0.294314381270903,0.822757013475312,0.82070117771166
0.297658862876254,0.809400191966418,0.808410519160043
0.301003344481605,0.795988494339167,0.796906538505096
0.304347826086957,0.782588352874998,0.784506070129354
0.307692307692308,0.769224120968728,0.770532498224272
0.311036789297659,0.755862910007633,0.755659648723107
0.31438127090301,0.74248138486774,0.740783753340816
0.317725752508361,0.729093027162701,0.727156242924864
0.321070234113712,0.715714300610297,0.715675759554051
0.324414715719064,0.702342016334849,0.704743572151528
0.327759197324415,0.688966213497769,0.692000972097094
0.331103678929766,0.675585632265337,0.677708929527422
0.334448160535117,0.662205693938585,0.664120505758769
0.337792642140468,0.648828781324409,0.651510120598117
0.341137123745819,0.635452296878322,0.637004225512674
0.344481605351171,0.62207415821162,0.619102998721989
0.347826086956522,0.608695362056054,0.601673107047079
0.351170568561873,0.595317316398166,0.588842148151565
0.354515050167224,0.58193984986289,0.578648822437673
0.357859531772575,0.568562124443448,0.566641799729776
0.361204013377926,0.55518398186791,0.552540703339691
0.364548494983278,0.541805879911619,0.539831654422851
0.367892976588629,0.528428045706303,0.529894071953475
0.37123745819398,0.515050244631155,0.520012472507671
0.374581939799331,0.501672275276134,0.507812424290937
0.377926421404682,0.488294258236637,0.493957045030617
0.381270903010033,0.474916365893819,0.47974439764747
0.384615384615385,0.461538530427541,0.465513962363356
0.387959866220736,0.448160566171052,0.451088497626749
0.391304347826087,0.434782502544509,0.435958117699148
0.394648829431438,0.421404597236282,0.419272236667219
0.397993311036789,0.408026908889329,0.401534248403177
0.40133779264214,0.394649042967729,0.386204033569547
0.404682274247492,0.381270726219671,0.375890344157139
0.408026755852843,0.367892530953447,0.367404675104363
0.411371237458194,0.35451515371789,0.356229679433467
0.414715719063545,0.341137931724816,0.341916443899424
0.418060200668896,0.327759412411597,0.326525615220792
0.421404682274247,0.31437997991286,0.311765376082783
0.424749163879599,0.30100231296658,0.298856422015511
0.42809364548495,0.287627190340481,0.287884488840953
0.431438127090301,0.274250159649313,0.276107813798891
0.434782608695652,0.260867699928327,0.261227094039634
0.438127090301003,0.247486195668789,0.245953141928358
0.441471571906354,0.234114370761858,0.234399497657689
0.444816053511706,0.220745393194793,0.225834800308075
0.448160535117057,0.207361501982953,0.216039568310596
0.451505016722408,0.193965043371977,0.202764823771021
0.454849498327759,0.180588060806244,0.186753060277981
0.45819397993311,0.16724363499042,0.169282947920623
0.461538461538462,0.153879806143873,0.152547121361299
0.464882943143813,0.140449599635584,0.138424818096344
0.468227424749164,0.127024156763404,0.125478632536937
0.471571906354515,0.113713610339112,0.111010705895298
0.474916387959866,0.100448298157715,0.0944618866843613
0.478260869565217,0.0870078624125192,0.0771066499534744
0.481605351170569,0.0734014680079563,0.0606057037153212
0.48494983277592,0.0600405951624748,0.0471817375505755
0.488294314381271,0.04710240359836,0.038284340139671
0.491638795986622,0.0337635118559545,0.0323371277443961
0.494983277591973,0.0193830402408003,0.0271937967321742
0.498327759197324,0.00672117306615174,0.0217079526716353
0.501672240802676,3.22098538738297e-05,0.0152862496392473
0.505016722408027,-0.000683849394631131,0.00870152736369259
0.508361204013378,0.000318695801550012,0.00407992183363395
0.511705685618729,0.000279661128171511,0.00227843147542696
0.51505016722408,-0.000160073728932028,0.00146417669008687
0.518394648829431,-0.000177127315137761,-0.000111375624430742
0.521739130434783,5.13406619963286e-05,-0.00240358979272026
0.525083612040134,0.000113850000720411,-0.00484547871403013
0.528428093645485,1.23577836377781e-06,-0.00655055659239437
0.531772575250836,-6.61442353962637e-05,-0.00647532157494756
0.535117056856187,-1.86278234587133e-05,-0.00448255508944963
0.538461538461538,3.36522721698396e-05,-0.0014996831983487
0.54180602006689,1.95547706542758e-05,0.00141496052287373
0.545150501672241,-1.39458144319312e-05,0.00303429537120101
0.548494983277592,-1.48897903526858e-05,0.00248995126023111
0.551839464882943,3.64230968131429e-06,0.000931124390348896
0.555183946488294,9.60726498888924e-06,7.44983369835237e-05
0.558528428093645,6.58639841789577e-07,0.000453417621435727
0.561872909698997,-5.44304240444772e-06,0.00177674955042579
0.565217391304348,-1.86568509115163e-06,0.0031564322963332
0.568561872909699,2.66766049415312e-06,0.0029070992799627
0.57190635451505,1.77280921594071e-06,0.000199554732005978
0.575250836120401,-1.03064894696492e-06,-0.00318517857423608
0.578595317725752,-1.29151311235033e-06,-0.00524307407999161
0.581939799331104,2.13361514661096e-07,-0.00549083621750415
0.585284280936455,8.08062831751738e-07,-0.00404854054550738
0.588628762541806,1.0654109463058e-07,-0.00118565141508009
0.591973244147157,-4.44281524189749e-07,0.0026968725046904
0.595317725752508,-1.81332384502351e-07,0.00635959850283762
0.59866220735786,2.08861517377369e-07,0.00721527964174008
0.602006688963211,1.58813211627242e-07,0.00388067969401401
0.605351170568562,-7.41744746360353e-08,-0.000499847059331961
0.608695652173913,-1.11178353510803e-07,-0.0023306141508306
0.612040133779264,1.01577334838679e-08,-0.0019648565567187
0.615384615384615,6.75205899041405e-08,-0.00151407480224968
0.618729096989967,1.31047692437917e-08,-0.0015941929146959
0.622073578595318,-3.59802151154532e-08,-0.0014075632087509
0.625418060200669,-1.71609368015338e-08,-0.000702412316681346
0.62876254180602,1.61281898978803e-08,-0.000370548366259538
0.632107023411371,1.40724366950184e-08,-0.00106574331547708
0.635451505016722,-5.15706740100493e-09,-0.00194355520900786
0.638795986622074,-9.50205897836097e-09,-0.00184952942218478
0.642140468227425,2.07956852310988e-10,-0.000316566344531561
0.645484949832776,5.60454662695275e-09,0.00269502182783535
0.648829431438127,1.435414547329e-09,0.00581523791865118
0.652173913043478,-2.8889200923665e-09,0.00613072763690767
0.655518394648829,-1.591192357677e-09,0.00253143354836869
0.658862876254181,1.22498357037147e-09,-0.00185470822828496
0.662207357859532,1.23504195322291e-09,-0.00397115981343983
0.665551839464883,-3.41287408049049e-10,-0.00395534915678155
0.668896321070234,-8.06553777847625e-10,-0.00289649312359114
0.672240802675585,-3.57605978525855e-11,-0.00157019296799591
0.675585284280936,4.62037093006032e-10,-0.00053739724588364
0.678929765886288,1.47317759125895e-10,0.000112668508418501
0.682274247491639,-2.29739455970622e-10,0.000896045702735957
0.68561872909699,-1.45139409471048e-10,0.00195905216848444
0.688963210702341,9.12511951263671e-11,0.00235191705571915
0.692307692307692,1.07457243103072e-10,0.00125218648740976
0.695652173913043,-2.0888498230475e-11,-0.000339654281313965
0.698996655518395,-6.80061046392692e-11,-0.00085210323166663
0.702341137123746,-7.34396334200053e-12,-0.000116384566663979
0.705685618729097,3.78266371821831e-11,0.000973045787162357
0.709030100334448,1.44656279921614e-11,0.00150970658668442
0.712374581939799,-1.80990798626884e-11,0.000609170166199605
0.71571906354515,-1.30220802235335e-11,-0.00192744292538757
0.719063545150502,6.70647489097418e-12,-0.00411732820058887
0.722408026755853,9.2406903653539e-12,-0.003861201040992
0.725752508361204,-1.23547879166165e-12,-0.00132966249027404
0.729096989966555,-5.69974780175773e-12,0.00229607240468673
0.732441471571906,-7.40984718643593e-13,0.00539744824452414
0.735785953177257,3.1944498652199e-12,0.00598615343089469
0.739130434782609,1.03920616819377e-12,0.00343494938314343
0.74247491638796,-1.79174300946731e-12,-0.000426030738324018
0.745819397993311,-7.37802206787763e-13,-0.00373722193146065
0.749163879598662,1.34090215603537e-12,-0.00550062694282129
0.752508361204013,4.6300812617509e-13,-0.00507486712348828
0.755852842809365,-1.6824216497147e-12,-0.00313107607748031
0.759197324414716,-6.98179724681597e-13,-0.000987082777782359
0.762541806020067,2.60766730468474e-12,0.000753352911889265
0.765886287625418,2.01772243196029e-12,0.00223440240945
0.769230769230769,-3.77157951514502e-12,0.00351158651125836
0.77257525083612,-5.1511754226953e-12,0.00437948477935634
0.775919732441472,4.39176695155209e-12,0.0045695420683698
0.779264214046823,1.08209360775822e-11,0.00367562137739296
0.782608695652174,-2.68366933487567e-12,0.00135663926929001
0.785953177257525,-1.9697602243353e-11,-0.00160907196198274
0.789297658862876,-4.9595796333811e-12,-0.00378432881520274
0.792642140468227,3.15918245329522e-11,-0.00442222179352972
0.795986622073579,2.47099401320278e-11,-0.0036297435324675
0.79933110367893,-4.35960680600046e-11,-0.00190077873012863
0.802675585284281,-6.4533803697078e-11,-0.000568806510625479
0.806020066889632,4.64040505974862e-11,-0.000765540105880994
0.809364548494983,1.3231130518196e-10,-0.00179839285610266
0.812709030100334,-1.79345013011032e-11,-0.00238601026076233
0.816053511705686,-2.34396678116531e-10,-0.00173043096612093
0.819397993311037,-8.54922564840187e-11,0.000602939175107359
0.822742474916388,3.64678981603283e-10,0.00416052506600588
0.826086956521739,3.35219714311353e-10,0.0072296427508688
0.82943143812709,-4.81460187454623e-10,0.00839365887187373
0.832775919732441,-8.15716092384443e-10,0.00740859440953834
0.836120401337793,4.62779937213016e-10,0.00434777907369699
0.839464882943144,1.6105964555979e-09,-5.39918803281912e-05
0.842809364548495,-3.20591420446075e-11,-0.00478042910100396
0.846153846153846,-2.77071352496964e-09,-0.0086160366939813
0.849498327759197,-1.33665294921491e-09,-0.0101899323435758
0.852842809364548,4.17366196446948e-09,-0.0089306050097817
0.8561872909699,4.45479055517035e-09,-0.00561911595332227
0.859531772575251,-5.2373951291731e-09,-0.00133720734169839
0.862876254180602,-1.02068282843315e-08,0.00222257106243525
0.866220735785953,4.38201197121118e-09,0.00351686180856107
0.869565217391304,1.94694218479092e-08,0.00330722799660247
0.872909698996655,1.8267238266391e-09,0.00341113636374955
0.876254180602007,-3.25311353333329e-08,0.00434876619252732
0.879598662207358,-1.96569403421371e-08,0.00536242632610591
0.882943143812709,4.73348534093912e-08,0.0057911588331861
0.88628762541806,5.8149256477517e-08,0.0052722256315332
0.889632107023411,-5.5944754978751e-08,0.00360935386130952
0.892976588628763,-1.26562510286597e-07,0.00116865795830639
0.896321070234114,3.81163525464604e-08,-0.00154964011191234
0.899665551839465,2.33775225579736e-07,-0.0042076744873524
0.903010033444816,4.8419835213316e-08,-0.00654904539104994
0.906354515050167,-3.79281133055133e-07,-0.00798240002072193
0.909698996655518,-2.7751355397265e-07,-0.00753356643098869
0.91304347826087,5.31385501857301e-07,-0.00505072283392933
0.916387959866221,7.47616248358097e-07,-0.00236309014741919
0.919732441471572,-5.83877368597758e-07,-0.00111455635011067
0.923076923076923,-1.55654024673692e-06,-0.000535724986846301
0.926421404682274,2.79916539680226e-07,0.00079635026366868
0.929765886287625,2.78855017102787e-06,0.00283229932659375
0.933110367892977,8.96119113393496e-07,0.00454803935242955
0.936454849498328,-4.38941743784408e-06,0.00551530824335011
0.939799331103679,-3.80291553109449e-06,0.00613245271051703
0.94314381270903,5.89594966523277e-06,0.00654946845312453
0.946488294314381,9.490836862413e-06,0.00605977798861283
0.949832775919732,-5.9094069944498e-06,0.00404316407996964
0.953177257525084,-1.89980640443226e-05,0.00133308178551506
0.956521739130435,1.20971328389269e-06,-0.000747722753501455
0.959866220735786,3.30490571319979e-05,-0.00190594197072403
0.963210702341137,1.43891714889546e-05,-0.00265997419400161
0.966555183946488,-5.04946440204678e-05,-0.00349903833057124
0.969899665551839,-5.05224819102085e-05,-0.00483128441107289
0.973244147157191,6.55352950798468e-05,-0.00676642273592792
0.976588628762542,0.000117653827767881,-0.00844208331954642
0.979933110367893,-6.5391811160305e-05,-0.00886004290137245
0.983277591973244,-0.000227480685820747,-0.00752219602015849
0.986622073578595,4.41456533366381e-05,-0.0041846756693101
0.989966555183946,0.000415001557075123,0.000850175273777881
0.993311036789298,-0.000123628502878486,0.00677723019094399
0.996655518394649,-0.0008173893768269,0.0128615784675307
1,0.00242140660081072,0.0185343666656721


==> Graphics/PlotTableTentOur_p4.csv <==
phyX,uh_start,uh_end
0,0.00360055187410157,0.0115168348083659
0.00334448160535117,0.0126427274429095,0.020550016636937
0.00668896321070234,0.0256271898951479,0.030591656829835
0.0100334448160535,0.04031006745673,0.0419119497792851
0.0133779264214047,0.0542328695096245,0.0548628185924186
0.0167224080267559,0.0669725742726868,0.0688148346302334
0.020066889632107,0.0798323856609633,0.0823925125162475
0.0234113712374582,0.0934669420503191,0.0948865231183437
0.0267558528428094,0.107251107306322,0.106628221230648
0.0301003344481605,0.120584141930025,0.118209111359965
0.0334448160535117,0.13368533444753,0.129986845836446
0.0367892976588629,0.147011474546796,0.14219875676229
0.040133779264214,0.160553688711933,0.155116896404098
0.0434782608695652,0.174012011365629,0.168998501714693
0.0468227424749164,0.187307810994068,0.183949917565164
0.0501672240802676,0.200610430051126,0.19985052248562
0.0535117056856187,0.214018620302703,0.216178314244546
0.0568561872909699,0.227454072137238,0.232023675502131
0.0602006688963211,0.240829681043047,0.246710144757375
0.0635451505016722,0.254169532530782,0.26021822211584
0.0668896321070234,0.267537844576768,0.27272295329974
0.0702341137123746,0.28093759924666,0.283971341315731
0.0735785953177258,0.294327980777392,0.29381800684071
0.0769230769230769,0.307695569452389,0.303663422706901
0.0802675585284281,0.321062484051651,0.316060475979982
0.0836120401337793,0.334443717610325,0.331427881175125
0.0869565217391304,0.347829746420202,0.346951423062907
0.0903010033444816,0.361208012406807,0.36030426030424
0.0936454849498328,0.374580797641805,0.372654202784535
0.096989966555184,0.387956929617029,0.386368681841453
0.100334448160535,0.401337572508138,0.401292993461949
0.103678929765886,0.414717528808601,0.415406069130766
0.107023411371237,0.428094480204678,0.428086316008544
0.110367892976589,0.441470739788371,0.44066204789427
0.11371237458194,0.454848500641484,0.454384808621931
0.117056856187291,0.468227443155162,0.46937822823492
0.120401337792642,0.481606221379176,0.484946864769487
0.123745819397993,0.494983973715128,0.499930082002888
0.127090301003344,0.508360713865449,0.513296875342367
0.130434782608696,0.521737765426728,0.525103596743292
0.133779264214047,0.535116837425679,0.536300211547132
0.137123745819398,0.54849693529191,0.547610920675432
0.140468227424749,0.561874338706366,0.559202983968657
0.1438127090301,0.575248581772115,0.570948806069881
0.147157190635452,0.588625416388837,0.582639679254527
0.150501672240803,0.60200853342852,0.594620450821005
0.153846153846154,0.615390715384975,0.608422863046482
0.157190635451505,0.628762532775817,0.625381203078254
0.160535117056856,0.642130944129904,0.643824418258669
0.163879598662207,0.655514084108204,0.65993729638008
0.167224080267559,0.668909123693624,0.672877037741163
0.17056856187291,0.68228670750498,0.68598338428788
0.173913043478261,0.69563814457549,0.701510629346329
0.177257525083612,0.709004340177972,0.71718927587986
0.180602006688963,0.722417879872011,0.729719208511167
0.183946488294314,0.73583066481407,0.739307022589963
0.187290969899666,0.749168867673503,0.748624300923409
0.190635451505017,0.762474375735047,0.75927485912998
0.193979933110368,0.775881772243583,0.771224829617962
0.197324414715719,0.789384820187518,0.783927600450485
0.20066889632107,0.802773677122915,0.796856695744372
0.204013377926421,0.815964052825051,0.80978524721329
0.207357859531773,0.829238048952899,0.822981197241559
0.210702341137124,0.842859310451666,0.836922443721253
0.214046822742475,0.856512007532996,0.851874669720878
0.217391304347826,0.869634003586999,0.867865285467081
0.220735785953177,0.882468641637948,0.884769362807903
0.224080267558528,0.89600326448753,0.902264066436539
0.22742474916388,0.910289836715988,0.919497942178013
0.230769230769231,0.923832686381874,0.935039877002495
0.234113712374582,0.935878233082788,0.947999872729949
0.237458193979933,0.948390738122058,0.958989028532528
0.240802675585284,0.963508712500784,0.968877633845291
0.244147157190635,0.979189904977508,0.976671602514245
0.247491638795987,0.990120191117338,0.98010739086273
0.250836120401338,0.992497282627124,0.978428472708518
0.254180602006689,0.985557042379585,0.972912538251288
0.25752508361204,0.971591881756569,0.964887720656641
0.260869565217391,0.955637570116704,0.954665899013214
0.264214046822742,0.941872164619792,0.942513791371951
0.267558528428094,0.929982674090341,0.929672234835111
0.270903010033445,0.917261383589016,0.917547901057032
0.274247491638796,0.903118496585911,0.906043125446335
0.277591973244147,0.889104380554318,0.893824797253183
0.280936454849498,0.87602955674633,0.880324539160012
0.284280936454849,0.863149701909694,0.866278328586942
0.287625418060201,0.849725042979952,0.85247320596514
0.290969899665552,0.83600985641437,0.838934030027871
0.294314381270903,0.822563492247668,0.82521160175251
0.297658862876254,0.809384163940363,0.810780876309769
0.301003344481605,0.796107223845031,0.79538936527404
0.304347826086957,0.782631211514967,0.779696992168186
0.307692307692308,0.769160102811271,0.765012997605951
0.311036789297659,0.755817336718547,0.751709251999328
0.31438127090301,0.742509958243586,0.738796292150652
0.317725752508361,0.729130424608011,0.725777199086218
0.321070234113712,0.715706163127624,0.713924852561007
0.324414715719064,0.702315778546594,0.704133867312852
0.327759197324415,0.688964184490407,0.693965060846112
0.331103678929766,0.675601827872054,0.679695155510071
0.334448160535117,0.662211591116134,0.662233555762536
0.337792642140468,0.648820076641552,0.646948127834703
0.341137123745819,0.635445960614782,0.635897585913628
0.344481605351171,0.622077955437529,0.624841900178794
0.347826086956522,0.608700569515708,0.610001066032469
0.351170568561873,0.595316375727802,0.593752139362991
0.354515050167224,0.581936217608937,0.580526982377624
0.357859531772575,0.56856161847912,0.569868523100512
0.361204013377926,0.555186158457886,0.55761275220333
0.364548494983278,0.541806965825931,0.542199552234541
0.367892976588629,0.528427023914563,0.525889176797128
0.37123745819398,0.515049067203885,0.511146003411973
0.374581939799331,0.501672419640583,0.498661930332215
0.377926421404682,0.488295252872639,0.487571512941138
0.381270903010033,0.47491692142409,0.475797741111765
0.384615384615385,0.46153791442446,0.461614985022301
0.387959866220736,0.448159397517091,0.446331249671624
0.391304347826087,0.434782500428227,0.433317343385093
0.394648829431438,0.421406308386164,0.423331137514513
0.397993311036789,0.408027911009206,0.413501943258076
0.40133779264214,0.394646981201268,0.401065231026105
0.404682274247492,0.381268144959207,0.385667954901979
0.408026755852843,0.367894440982926,0.368699097260407
0.411371237458194,0.354520066122204,0.352378132711036
0.414715719063545,0.341137226063977,0.338492728664667
0.418060200668896,0.32775141784847,0.326061173172817
0.421404682274247,0.314377561294252,0.312060521053795
0.424749163879599,0.301013704721406,0.295951533817609
0.42809364548495,0.287635858147154,0.280885986679098
0.431438127090301,0.274236313334477,0.269404149009679
0.434782608695652,0.260848231244398,0.260448387238785
0.438127090301003,0.247499120501817,0.251225915169359
0.441471571906354,0.234150436240497,0.239826370602809
0.444816053511706,0.220740818754305,0.22566861439092
0.448160535117057,0.207302916531366,0.20977221335414
0.451505016722408,0.193947507758836,0.194344002032378
0.454849498327759,0.180672311228383,0.180727406272039
0.45819397993311,0.167306016815639,0.168566223620561
0.461538461538462,0.153775270801616,0.156658068787734
0.464882943143813,0.140308422956273,0.143702858206611
0.468227424749164,0.127127078383291,0.128881777763731
0.471571906354515,0.113978624997677,0.112623369519001
0.474916387959866,0.100396626490931,0.096291857063734
0.478260869565217,0.0865697697753639,0.0810655028873331
0.481605351170569,0.073312138469996,0.0675530320160136
0.48494983277592,0.060683260719836,0.0554837794340474
0.488294314381271,0.0474501749922721,0.0436911508508823
0.491638795986622,0.0329416048271146,0.0315616709294578
0.494983277591973,0.0187496295824554,0.0203415487504464
0.498327759197324,0.00754527629567367,0.0119688887073596
0.501672240802676,0.000856312821644429,0.00693970819593878
0.505016722408027,-0.00131726032176099,0.00434049701397187
0.508361204013378,-0.000503210894578506,0.00306649554606284
0.511705685618729,0.000627432938406578,0.00223340600949524
0.51505016722408,0.000482591430689488,0.00123466279752285
0.518394648829431,-0.000266457605685059,-0.000215189888476945
0.521739130434783,-0.000386751636084596,-0.0019317939208004
0.525083612040134,6.21796351124837e-05,-0.00312408751539366
0.528428093645485,0.000266250448034289,-0.00298006511700882
0.531772575250836,3.67753609243391e-05,-0.00181053901911852
0.535117056856187,-0.000159805389906875,-0.000861514442017096
0.538461538461538,-7.08803219460754e-05,-0.000852373089028006
0.54180602006689,8.19391790239863e-05,-0.00149681546784257
0.545150501672241,7.03015319964823e-05,-0.00200973563075144
0.548494983277592,-3.24307982482244e-05,-0.00150159008719625
0.551839464882943,-5.4940841400019e-05,0.000412022635716803
0.555183946488294,5.04228509455978e-06,0.00290742687947235
0.558528428093645,3.67248092652122e-05,0.00452548632412787
0.561872909698997,7.46734864317256e-06,0.00460538729995575
0.565217391304348,-2.13418665145563e-05,0.00340514074724585
0.568561872909699,-1.11596536018159e-05,0.00123125597039157
0.57190635451505,1.04607163654994e-05,-0.00182646360235514
0.575250836120401,1.03409317807958e-05,-0.00499054888503205
0.578595317725752,-3.75050171978392e-06,-0.00619199520287717
0.581939799331104,-7.76833375826148e-06,-0.00393659243759905
0.585284280936455,1.7125033689511e-07,7.00649662646312e-05
0.588628762541806,5.02981085628964e-06,0.00234342289341152
0.591973244147157,1.36334761358443e-06,0.00209501979152395
0.595317725752508,-2.82479848844936e-06,0.00158746103104999
0.59866220735786,-1.72235506131246e-06,0.00211280253280454
0.602006688963211,1.31550103508801e-06,0.00228489381964578
0.605351170568562,1.50554441948398e-06,0.000822875245500785
0.608695652173913,-4.1304224324049e-07,-0.00100423623385253
0.612040133779264,-1.0901408159506e-06,-0.0011320899791692
0.615384615384615,-4.96200253828949e-08,0.000212679577422255
0.618729096989967,6.83898849931463e-07,0.000971150089018393
0.622073578595318,2.33216888312686e-07,2.09132564708307e-05
0.625418060200669,-3.70410781078138e-07,-0.00210071622239497
0.62876254180602,-2.61345969753303e-07,-0.00397630280837613
0.632107023411371,1.62501036171147e-07,-0.00388132376645397
0.635451505016722,2.17129567511137e-07,-0.00118770334436812
0.638795986622074,-4.20695631138467e-08,0.00229190230629028
0.642140468227425,-1.51865047568192e-07,0.00390536712408019
0.645484949832776,-1.70025709787099e-08,0.00329618638741238
0.648829431438127,9.22966209394696e-08,0.00217157795646304
0.652173913043478,3.82382805612039e-08,0.00155584942665796
0.655518394648829,-4.80689137107533e-08,0.0010067691084511
0.658862876254181,-3.90933019642948e-08,-7.87670993923218e-05
0.662207357859532,1.96257518380596e-08,-0.00162164395729158
0.665551839464883,3.10432607245615e-08,-0.00304492588234679
0.668896321070234,-3.68779531536186e-09,-0.00354912278909001
0.672240802675585,-2.1004636133128e-08,-0.00256420801124997
0.675585284280936,-3.74562053476741e-09,-0.000624548662404081
0.678929765886288,1.23585055734843e-08,0.000847313866849705
0.682274247491639,6.08417671219319e-09,0.00110865662275119
0.68561872909699,-6.16341815182636e-09,0.00063601985603233
0.688963210702341,-5.77718606526901e-09,0.000317128563990774
0.692307692307692,2.29819169746853e-09,0.000819762477089323
0.695652173913043,4.40315962108678e-09,0.00222195590713163
0.698996655518395,-2.06368699553075e-10,0.00358448675561671
0.702341137123746,-2.88379767458679e-09,0.00350313464672946
0.705685618729097,-7.14612436279064e-10,0.00155719489268185
0.709030100334448,1.63711869643737e-09,-0.00147648823349857
0.712374581939799,9.54100091930715e-10,-0.00432340504321106
0.71571906354515,-7.6966225395477e-10,-0.00562918518676681
0.719063545150502,-8.52383132663946e-10,-0.00472267286862775
0.722408026755853,2.39140285860381e-10,-0.00222218538477208
0.725752508361204,6.23398215595151e-10,0.000565714521500916
0.729096989966555,4.48750860741928e-11,0.0026260049872376
0.732441471571906,-3.84755232922961e-10,0.00343505168709138
0.735785953177257,-1.69980344853216e-10,0.00309518719403319
0.739130434782609,1.82018969069862e-10,0.00225087026251252
0.74247491638796,2.00441908792397e-10,0.00145167828211148
0.745819397993311,-1.8948849518654e-11,0.000826165417522919
0.749163879598662,-1.7283932019211e-10,0.000271961279059727
0.752508361204013,-1.17551439303041e-10,-0.00034491102704557
0.755852842809365,9.90221051735709e-11,-0.00109182997563273
0.759197324414716,2.39293779470516e-10,-0.00183052876858317
0.762541806020067,3.16136578252075e-11,-0.00228030818107652
0.765886287625418,-3.42053752153975e-10,-0.00229514377792723
0.769230769230769,-2.47533115469372e-10,-0.0019355809522707
0.77257525083612,3.91970598473682e-10,-0.00133210764109623
0.775919732441472,5.84259817847878e-10,-0.000596389922684233
0.779264214046823,-3.15651204321167e-10,0.000224693523915189
0.782608695652174,-1.06350073340768e-09,0.00119145857592741
0.785953177257525,-1.03182000037414e-11,0.00234944422776647
0.789297658862876,1.65485854851359e-09,0.00347978768436163
0.792642140468227,7.69172693702087e-10,0.00411456322536845
0.795986622073579,-2.21419608064222e-09,0.00378178017250256
0.79933110367893,-2.19299884743945e-09,0.00214895540857338
0.802675585284281,2.40780349240944e-09,-0.000641801826101065
0.806020066889632,4.50719750672486e-09,-0.00376371093121473
0.809364548494983,-1.65178041906668e-09,-0.00607714703067055
0.812709030100334,-7.79063557493156e-09,-0.00662059876970591
0.816053511705686,-9.6890295827836e-10,-0.00490333405145066
0.819397993311037,1.17021445162877e-08,-0.00143071875206684
0.822742474916388,6.74797348875026e-09,0.00238555557405932
0.826086956521739,-1.5048776824462e-08,0.00513852902166171
0.82943143812709,-1.7241158662156e-08,0.00587825920476751
0.832775919732441,1.53012346760922e-08,0.00446871112053558
0.836120401337793,3.38079577060127e-08,0.00183260394068709
0.839464882943144,-8.20120683959379e-09,-0.00066526195896094
0.842809364548495,-5.65293994855911e-08,-0.002132547318069
0.846153846153846,-1.27952001108811e-08,-0.00229652879743693
0.849498327759197,8.21859275379678e-08,-0.00154225640081396
0.852842809364548,5.6653921537396e-08,-0.000747189837804493
0.8561872909699,-1.01245521550865e-07,-0.000424974440098187
0.859531772575251,-1.33620505542608e-07,-0.000349100956715105
0.862876254180602,9.48486819189625e-08,-0.000179027014891207
0.866220735785953,2.51479584864519e-07,-3.46072167006627e-05
0.869565217391304,-3.20969256105741e-08,-0.00019204546204683
0.872909698996655,-4.07251488899834e-07,-0.000508335453280612
0.876254180602007,-1.334975231458e-07,-0.000514031624700411
0.879598662207358,5.72396781642907e-07,1.92886552512835e-05
0.882943143812709,4.63501712583289e-07,0.000907043659341076
0.88628762541806,-6.72215935822556e-07,0.00161907118706695
0.889632107023411,-1.02416041892757e-06,0.00138870628022895
0.892976588628763,5.67478440364496e-07,1.40106589454192e-05
0.896321070234114,1.85639483660375e-06,-0.001341529861731
0.899665551839465,-3.47838026795238e-08,-0.00118870094098177
0.903010033444816,-2.91278458567743e-06,0.00019042817010863
0.906354515050167,-1.25390601901369e-06,0.00107191894252746
0.909698996655518,3.95061097898072e-06,0.000845192826961052
0.91304347826087,3.71706358166497e-06,0.000643356514876062
0.916387959866221,-4.39439827833394e-06,0.00120935188356721
0.919732441471572,-7.77310391529462e-06,0.0015631421345592
0.923076923076923,3.22363229625501e-06,0.000528575813255661
0.926421404682274,1.36033504849925e-05,-0.00137200878209948
0.929765886287625,1.16998769080471e-06,-0.00264444688335877
0.933110367892977,-2.06788654536884e-05,-0.00285514801608501
0.936454849498328,-1.1084410888827e-05,-0.00272942394056801
0.939799331103679,2.69978075966447e-05,-0.00268740246017397
0.94314381270903,2.93303407611773e-05,-0.00231706553925424
0.946488294314381,-2.81952945985189e-05,-0.0011467064035275
0.949832775919732,-5.84689553205512e-05,0.000762595356096932
0.953177257525084,1.6835700378036e-05,0.00298010138394635
0.956521739130435,9.89680672539565e-05,0.00498203559565164
0.959866220735786,1.85751658105783e-05,0.00624944563716599
0.963210702341137,-0.000145715189395794,0.00641667841214619
0.966555183946488,-9.39317591840994e-05,0.00530263894072693
0.969899665551839,0.000182802980214501,0.00287269722436403
0.973244147157191,0.000227696896634541,-0.000746184802955362
0.976588628762542,-0.000178541883447702,-0.00495213689531488
0.979933110367893,-0.000435173228891182,-0.0084272967066882
0.983277591973244,8.29414186163523e-05,-0.00982792329427282
0.986622073578595,0.000721163901534095,-0.00888915230453107
0.989966555183946,0.000176288700548407,-0.00619516322962819
0.993311036789298,-0.00112866293958246,-0.0020295735421233
0.996655518394649,-0.000735199353170532,0.0038489411455997
1,0.00360055187410158,0.0115168348083659


==> Graphics/PlotTableTentZank_p1.csv <==
phyX,uh_start,uh_end
0,-1.3944532634379e-18,0.0433594667245825
0.00334448160535117,0.0133779264214047,0.0611005413673138
0.00668896321070234,0.0267558528428094,0.078841616010045
0.0100334448160535,0.0401337792642141,0.0941842505196042
0.0133779264214047,0.0535117056856187,0.108661468486266
0.0167224080267559,0.0668896321070234,0.121731937586645
0.020066889632107,0.0802675585284281,0.133214141837995
0.0234113712374582,0.0936454849498328,0.144848797667807
0.0267558528428094,0.107023411371237,0.157076320747198
0.0301003344481605,0.120401337792642,0.169303843826588
0.0334448160535117,0.133779264214047,0.181551421745866
0.0367892976588629,0.147157190635452,0.193800293525782
0.040133779264214,0.160535117056856,0.203779722241222
0.0434782608695652,0.173913043478261,0.212662678464838
0.0468227424749164,0.187290969899666,0.220870117289574
0.0501672240802676,0.20066889632107,0.228101808760374
0.0535117056856187,0.214046822742475,0.234973300007662
0.0568561872909699,0.22742474916388,0.239702547820381
0.0602006688963211,0.240802675585284,0.2444317956331
0.0635451505016722,0.254180602006689,0.250308134000311
0.0668896321070234,0.267558528428094,0.256342691754348
0.0702341137123746,0.280936454849498,0.262867581981321
0.0735785953177258,0.294314381270903,0.269701200061624
0.0769230769230769,0.307692307692308,0.277745958909143
0.0802675585284281,0.321070234113712,0.288055024408413
0.0836120401337793,0.334448160535117,0.298421509581058
0.0869565217391304,0.347826086956522,0.309419611160818
0.0903010033444816,0.361204013377926,0.320417712740577
0.0936454849498328,0.374581939799331,0.332524977549668
0.096989966555184,0.387959866220736,0.344878723076389
0.100334448160535,0.40133779264214,0.360111731743705
0.103678929765886,0.414715719063545,0.377671816099997
0.107023411371237,0.42809364548495,0.395604040006577
0.110367892976589,0.441471571906354,0.414456819642819
0.11371237458194,0.454849498327759,0.43330863647553
0.117056856187291,0.468227424749164,0.452119052756359
0.120401337792642,0.481605351170569,0.470929469037188
0.123745819397993,0.494983277591973,0.486886442641203
0.127090301003344,0.508361204013378,0.501930314588637
0.130434782608696,0.521739130434782,0.518897322581731
0.133779264214047,0.535117056856187,0.537846640037274
0.137123745819398,0.548494983277592,0.557139545566461
0.140468227424749,0.561872909698997,0.577600650546041
0.1438127090301,0.575250836120401,0.59806175552562
0.147157190635452,0.588628762541806,0.620477465505702
0.150501672240803,0.602006688963211,0.64297012843856
0.153846153846154,0.615384615384615,0.662719533603435
0.157190635451505,0.62876254180602,0.681276217999623
0.160535117056856,0.642140468227425,0.698875489847481
0.163879598662207,0.655518394648829,0.715215008342271
0.167224080267559,0.668896321070234,0.731557523048804
0.17056856187291,0.682274247491639,0.747915018814049
0.173913043478261,0.695652173913043,0.764272514579293
0.177257525083612,0.709030100334448,0.779795678716874
0.180602006688963,0.722408026755853,0.795227697382524
0.183946488294314,0.735785953177257,0.811716278779698
0.187290969899666,0.749163879598662,0.828808610309171
0.190635451505017,0.762541806020067,0.844958408823856
0.193979933110368,0.775919732441472,0.859511671823697
0.197324414715719,0.789297658862877,0.873850383643052
0.20066889632107,0.802675585284281,0.886380735512585
0.204013377926421,0.816053511705686,0.898911087382118
0.207357859531773,0.82943143812709,0.906053487544249
0.210702341137124,0.842809364548495,0.912176545491467
0.214046822742475,0.8561872909699,0.916413038705883
0.217391304347826,0.869565217391304,0.919259431590866
0.220735785953177,0.882943143812709,0.921477280039769
0.224080267558528,0.896321070234114,0.922300066447618
0.22742474916388,0.909698996655518,0.923118256529208
0.230769230769231,0.923076923076923,0.923839923759359
0.234113712374582,0.936454849498328,0.92456159098951
0.237458193979933,0.949832775919732,0.922708076424512
0.240802675585284,0.963210702341137,0.920129510674472
0.244147157190635,0.976588628762542,0.915762729812975
0.247491638795987,0.989966555183946,0.909712922964226
0.250836120401338,0.996655518394649,0.902760251039933
0.254180602006689,0.983277591973244,0.893098983889012
0.25752508361204,0.969899665551839,0.883437716738092
0.260869565217391,0.956521739130435,0.876048081629962
0.264214046822742,0.94314381270903,0.868693394707106
0.267558528428094,0.929765886287625,0.860614750678819
0.270903010033445,0.916387959866221,0.852254144409471
0.274247491638796,0.903010033444816,0.844392949629513
0.277591973244147,0.889632107023411,0.837131048636822
0.280936454849498,0.876254180602007,0.829145775184213
0.284280936454849,0.862876254180602,0.818064467603157
0.287625418060201,0.849498327759198,0.8069831600221
0.290969899665552,0.836120401337793,0.796030050525486
0.294314381270903,0.822742474916388,0.785087449068581
0.297658862876254,0.809364548494983,0.774881080026042
0.301003344481605,0.795986622073578,0.765055520853002
0.304347826086957,0.782608695652174,0.756127236954483
0.307692307692308,0.769230769230769,0.748579376555226
0.311036789297659,0.755852842809364,0.741023124703564
0.31438127090301,0.74247491638796,0.733410107144454
0.317725752508361,0.729096989966555,0.725797089585343
0.321070234113712,0.71571906354515,0.718324544712541
0.324414715719064,0.702341137123746,0.710874179737577
0.327759197324415,0.688963210702341,0.701087256476354
0.331103678929766,0.675585284280936,0.689732768795237
0.334448160535117,0.662207357859532,0.678027463754917
0.337792642140468,0.648829431438127,0.665620523996191
0.341137123745819,0.635451505016722,0.653080786021562
0.344481605351171,0.622073578595318,0.638726139096244
0.347826086956522,0.608695652173913,0.624371492170927
0.351170568561873,0.595317725752508,0.608091625547057
0.354515050167224,0.581939799331104,0.591339535223541
0.357859531772575,0.568561872909699,0.576675645011568
0.361204013377926,0.555183946488294,0.563805842219372
0.364548494983278,0.54180602006689,0.550612053267582
0.367892976588629,0.528428093645485,0.536554301223543
0.37123745819398,0.51505016722408,0.522511543254897
0.374581939799331,0.501672240802676,0.510433009162769
0.377926421404682,0.488294314381271,0.498354475070641
0.381270903010033,0.474916387959866,0.483238448339482
0.384615384615385,0.461538461538461,0.467068597631517
0.387959866220736,0.448160535117057,0.449780667458227
0.391304347826087,0.434782608695652,0.431268174061009
0.394648829431438,0.421404682274247,0.412079648654608
0.397993311036789,0.408026755852843,0.390380147214101
0.40133779264214,0.394648829431438,0.368680645773593
0.404682274247492,0.381270903010033,0.350997940608402
0.408026755852843,0.367892976588629,0.333540176034629
0.411371237458194,0.354515050167224,0.317444503412824
0.414715719063545,0.341137123745819,0.301984473701937
0.418060200668896,0.327759197324415,0.287120439022964
0.421404682274247,0.31438127090301,0.273090797388669
0.424749163879599,0.301003344481605,0.259486984088334
0.42809364548495,0.287625418060201,0.248267809458176
0.431438127090301,0.274247491638796,0.237048634828018
0.434782608695652,0.260869565217391,0.222289757865979
0.438127090301003,0.247491638795987,0.207077072912673
0.441471571906354,0.234113712374582,0.193249608243386
0.444816053511706,0.220735785953177,0.180266790088744
0.448160535117057,0.207357859531773,0.167632562102256
0.451505016722408,0.193979933110368,0.155628763143281
0.454849498327759,0.180602006688963,0.143916778553873
0.45819397993311,0.167224080267559,0.135122937660128
0.461538461538462,0.153846153846154,0.126329096766384
0.464882943143813,0.140468227424749,0.117945234678006
0.468227424749164,0.127090301003344,0.109647881878834
0.471571906354515,0.11371237458194,0.101821642337936
0.474916387959866,0.100334448160535,0.0943646537291987
0.478260869565217,0.0869565217391304,0.0872884794964587
0.481605351170569,0.0735785953177257,0.0811204010834039
0.48494983277592,0.060200668896321,0.074879509315136
0.488294314381271,0.0468227424749163,0.0663085901800448
0.491638795986622,0.0334448160535117,0.0577376710449536
0.494983277591973,0.020066889632107,0.051144522805413
0.498327759197324,0.00668896321070234,0.045158413157576
0.501672240802676,-2.00834245536345e-18,0.0405429346717495
0.505016722408027,-4.47214312338738e-19,0.0372980873479335
0.508361204013378,6.49047419965359e-19,0.0337638304508876
0.511705685618729,2.30744394760374e-19,0.0292866584926731
0.51505016722408,-1.87558630444612e-19,0.0248094865344586
0.518394648829431,-9.15470054676221e-20,0.0245554070698939
0.521739130434783,2.05369523275538e-20,0.0244332992457558
0.525083612040134,3.24931901932469e-20,0.0237965508800282
0.528428093645485,2.46038421754429e-21,0.0229439855129889
0.531772575250836,-1.08402688730574e-20,0.0227762391633629
0.535117056856187,-2.79300276542694e-21,0.0234822274221608
0.538461538461538,3.47637648662534e-21,0.0238964832747175
0.54180602006689,1.32011803180733e-21,0.022928181202044
0.545150501672241,-8.36140423010678e-22,0.0219598791293706
0.548494983277592,-5.06920544683862e-22,0.0189637382936002
0.551839464882943,7.08471669574261e-23,0.0157648135815201
0.555183946488294,1.76877690810756e-22,0.0129030885402296
0.558528428093645,2.20652990636892e-23,0.0102278150816111
0.561872909698997,-5.83932112083674e-23,0.00657845333725449
0.565217391304348,-1.69113558614097e-23,0.00133158680428753
0.568561872909699,1.8593580736945e-23,-0.00382665014308125
0.57190635451505,7.47855109618251e-24,-0.00829357632278404
0.575250836120401,-3.63647854458003e-24,-0.0127605025024868
0.578595317725752,-2.79356273104347e-24,-0.0112559700696179
0.581939799331104,1.8470048504696e-25,-0.00868510574164658
0.585284280936455,9.60129944652096e-25,-0.00593569786121663
0.588628762541806,1.62106721053315e-25,-0.00305875887188778
0.591973244147157,-3.13963306485299e-25,-9.80184111013288e-05
0.595317725752508,-1.00133628180716e-25,0.00304229663137999
0.59866220735786,9.93182003097085e-26,0.0062405540618773
0.602006688963211,4.20227106901864e-26,0.01047349699266
0.605351170568562,-1.52727789293358e-26,0.0147064399234427
0.608695652173913,-1.5330631742236e-26,0.0150544098020157
0.612040133779264,2.16484312613683e-29,0.0143564253973016
0.615384615384615,5.19856590696001e-27,0.013009114854619
0.618729096989967,1.08493483249489e-27,0.0110689413164001
0.622073578595318,-1.68521323621154e-27,0.00859762937646654
0.625418060200669,-5.82969111848997e-28,0.00459538910217883
0.62876254180602,5.19275012513546e-28,0.000593148827891126
0.632107023411371,2.34517389129746e-28,-0.00291372547856615
0.635451505016722,-6.08280338551589e-29,-0.00641681836542167
0.638795986622074,-8.38221909768301e-29,-0.00712799626635756
0.642140468227425,-4.68462339979324e-30,-0.00679220604757363
0.645484949832776,2.80825857763612e-29,-0.00567750832605148
0.648829431438127,6.8777384531299e-30,-0.00365621334724387
0.652173913043478,-9.03124981694178e-30,-0.00229038634740616
0.655518394648829,-3.34942810105647e-30,-0.00359685187721481
0.658862876254181,2.33239361482885e-30,-0.00490331740702346
0.662207357859532,1.30115370562375e-30,-0.00384374864802097
0.665551839464883,-2.21285834685449e-31,-0.00261105542886159
0.668896321070234,-4.56808051220986e-31,-0.000786881335407417
0.672240802675585,-4.88716058697263e-32,0.00133303319519415
0.675585284280936,1.51384063862638e-31,0.00159874697843702
0.678929765886288,4.2077822766852e-32,-0.000899347899477261
0.682274247491639,-4.83291328569793e-32,-0.00308987779184733
0.68561872909699,-1.90406138251098e-32,-0.00333249610910424
0.688963210702341,1.02479052067597e-32,-0.00357511442636115
0.692307692307692,7.18278244083129e-33,-0.00280023548628658
0.695652173913043,-6.65052590859415e-34,-0.00187494390817167
0.698996655518395,-2.48218693977295e-33,-0.0011959014229653
0.702341137123746,-3.79365844881006e-34,-0.000676920848149487
0.705685618729097,8.14499417248923e-34,0.000158119773444448
0.709030100334448,2.51050069372125e-34,0.00160420981880947
0.712374581939799,-2.58276123618932e-34,0.00308302972626394
0.71571906354515,-1.07299827003768e-34,0.00496115395120982
0.719063545150502,4.36764696113966e-35,0.0068392781761557
0.722408026755853,3.94767172394944e-35,0.00731538510797936
0.725752508361204,-9.79121344343639e-37,0.00746391790589592
0.729096989966555,-1.34515619441715e-35,0.0076505763714073
0.732441471571906,-2.60450422398919e-36,0.00786900622658105
0.735785953177257,4.38013190049893e-36,0.00870764389738652
0.739130434782609,1.44773960360921e-36,0.0111387070407601
0.74247491638796,-1.42685112109473e-36,0.0135046193136288
0.745819397993311,-5.44339653718552e-37,0.0116357250036728
0.749163879598662,3.3817181365763e-37,0.00976683069371683
0.752508361204013,1.10559501040518e-37,0.00567338699023024
0.755852842809365,-4.87094071574366e-37,0.000838426822233592
0.759197324414716,-6.37748462749575e-38,-0.00293490857853519
0.762541806020067,1.44432797680831e-36,-0.00558026766412445
0.765886287625418,1.42710537760937e-36,-0.00830342827316809
0.769230769230769,-4.00765234210862e-36,-0.0113029184310325
0.77257525083612,-9.44241006182661e-36,-0.0143024085888968
0.775919732441472,9.62189591325697e-36,-0.0183648486466582
0.779264214046823,2.98528239690449e-35,-0.0224779053663194
0.782608695652174,-1.59049548909941e-35,-0.0250470614205071
0.785953177257525,-9.1393909394425e-35,-0.0269206138781628
0.789297658862876,-1.5337596550607e-35,-0.0267147421936776
0.792642140468227,2.66387293407318e-34,-0.0236867948877155
0.795986622073579,3.36022445478783e-34,-0.0202189858599691
0.79933110367893,-7.15388159849448e-34,-0.0144261934456488
0.802675585284281,-1.76679876517768e-33,-0.00863340103132848
0.806020066889632,1.62943244865028e-33,-0.0031078127955018
0.809364548494983,5.55334998000513e-33,0.00238607324965615
0.812709030100334,-2.19817714977649e-33,0.00871715281230677
0.816053511705686,-1.6842436669867e-32,0.0155424791503446
0.819397993311037,-6.28764889210487e-33,0.0217344770288657
0.822742474916388,4.83654716569016e-32,0.0268181501032326
0.826086956521739,7.75483084034554e-32,0.0312509254664905
0.82943143812709,-1.26419914272473e-31,0.0297254833203651
0.832775919732441,-3.30388136948401e-31,0.0282000411742398
0.836120401337793,2.69966967734499e-31,0.0267223834745838
0.839464882943144,1.03118673788918e-30,0.0252542826642217
0.842809364548495,-2.54258621556878e-31,0.0239729359257215
0.846153846153846,-3.09516947949956e-30,0.0228335222818363
0.849498327759197,-1.86234260424288e-30,0.0205118288441108
0.852842809364548,8.74008105737276e-30,0.0154708918805525
0.8561872909699,1.74420801943626e-29,0.0104207103913967
0.859531772575251,-2.21267035941558e-29,0.00513571795206475
0.862876254180602,-6.16954873826743e-29,-0.000149274487267249
0.866220735785953,4.34223388186469e-29,-0.00352369739964737
0.869565217391304,1.91095050311099e-28,-0.00633618809821809
0.872909698996655,-1.59235248338625e-29,-0.00719482016894002
0.876254180602007,-5.67045587015134e-28,-0.00615791774995784
0.879598662207358,-4.85940352368832e-28,-0.00519696109575252
0.882943143812709,1.57087518486372e-27,-0.00447333495647492
0.88628762541806,3.62769072209628e-27,-0.00374970881719733
0.889632107023411,-3.82724582774365e-27,-0.00596574634696878
0.892976588628763,-1.15033859144923e-26,-0.00825014814811349
0.896321070234114,6.68748294021266e-27,-0.0109120131233593
0.899665551839465,3.53352277499737e-26,-0.0137264695945183
0.903010033444816,3.39060548578788e-27,-0.0151901826676872
0.906354515050167,-1.03524233666504e-25,-0.0149826369602918
0.909698996655518,-1.18452445373038e-25,-0.0151968599275256
0.91304347826087,2.80559166426353e-25,-0.0173090419305902
0.916387959866221,6.79570778225743e-25,-0.0194212239336548
0.919732441471572,-6.52215561499127e-25,-0.0236743603736646
0.923076923076923,-2.14134716954434e-24,-0.0281221290352148
0.926421404682274,9.6051813790062e-25,-0.030789294080542
0.929765886287625,6.51803295828189e-24,-0.0325040432381222
0.933110367892977,1.91478590603461e-24,-0.0341887638666706
0.936454849498328,-1.88261417674443e-23,-0.0358257921255805
0.939799331103679,-2.76704484049221e-23,-0.0375669062225998
0.94314381270903,4.97357474686113e-23,-0.0400626426459128
0.946488294314381,1.27141943342145e-22,-0.0425583790692258
0.949832775919732,-1.09018344431609e-22,-0.0438126538865776
0.953177257525084,-3.97902200252253e-22,-0.0448581873719536
0.956521739130435,1.20994402199163e-22,-0.0445622234471021
0.959866220735786,1.19912362960817e-21,-0.0433375305459393
0.963210702341137,6.1531514419414e-22,-0.0413479123425989
0.966555183946488,-3.40831790962108e-21,-0.0377750766533563
0.969899665551839,-6.27800938515352e-21,-0.0340257055875239
0.973244147157191,8.73839360269781e-21,-0.027540036184551
0.976588628762542,2.37547965905491e-20,-0.0210543667815781
0.979933110367893,-1.77525132850171e-20,-0.0155691310748218
0.983277591973244,-7.37944921826051e-20,-0.0103411497470926
0.986622073578595,1.07964410789405e-20,-0.00326217729071238
0.989966555183946,2.19947953681433e-19,0.00545624445104449
0.993311036789298,1.66674879586808e-19,0.0155498451114949
0.996655518394649,-6.13889191925547e-19,0.0294546559180387
1,-1.3944532634379e-18,0.0433594667245825


==> Graphics/PlotTableTentZank_p2.csv <==
phyX,uh_start,uh_end
0,-2.06197298675582e-15,-0.0361319456149498
0.00334448160535117,0.0133779264214065,-0.0203438652467574
0.00668896321070234,0.0267558528428116,-0.00501135010059747
0.0100334448160535,0.0401337792642133,0.00986559982353006
0.0133779264214047,0.0535117056856115,0.0242869845256251
0.0167224080267559,0.0668896321070244,0.0378885908934495
0.020066889632107,0.0802675585284422,0.0495200361363536
0.0234113712374582,0.09364548494984,0.059194399078384
0.0267558528428094,0.107023411371218,0.0669116797195409
0.0301003344481605,0.120401337792576,0.0726718780598241
0.0334448160535117,0.133779264214103,0.0825390432672325
0.0367892976588629,0.147157190635529,0.0931478623947199
0.040133779264214,0.160535117056839,0.10417921606503
0.0434782608695652,0.173913043478033,0.115633104278162
0.0468227424749164,0.187290969899652,0.126868665762922
0.0501672240802676,0.200668896321542,0.137440735655481
0.0535117056856187,0.214046822742753,0.148207764096793
0.0568561872909699,0.227424749163287,0.159169751086856
0.0602006688963211,0.240802675583141,0.170326696625672
0.0635451505016722,0.25418060200843,0.180938355685745
0.0668896321070234,0.267558528430806,0.193866211973726
0.0702341137123746,0.280936454849228,0.209355809635353
0.0735785953177258,0.294314381263697,0.227407148670628
0.0769230769230769,0.307692307690102,0.246939685517674
0.0802675585284281,0.321070234129388,0.264996067406779
0.0836120401337793,0.334448160545631,0.282621573177832
0.0869565217391304,0.347826086938828,0.299816202830833
0.0903010033444816,0.361204013308982,0.316579956365783
0.0936454849498328,0.374581939852153,0.331327563517622
0.096989966555184,0.387959866314696,0.345654041334133
0.100334448160535,0.401337792642927,0.359947875002826
0.103678929765886,0.414715718836844,0.374209064523701
0.107023411371237,0.428093645348024,0.388731442801082
0.110367892976589,0.44147157242434,0.403059179328867
0.11371237458194,0.454849498717823,0.415973943954233
0.117056856187291,0.468227424228473,0.427475736677182
0.120401337792642,0.481605348956291,0.437564557497713
0.123745819397993,0.494983279155034,0.448728911984566
0.127090301003344,0.50836120725046,0.459540503415515
0.130434782608696,0.521739130783204,0.469239408224357
0.133779264214047,0.535117049753264,0.477825626411092
0.137123745819398,0.548494976423114,0.486534255210039
0.140468227424749,0.561872926703921,0.498640902713138
0.1438127090301,0.575250850391464,0.510142289079367
0.147157190635452,0.588628747485741,0.521038414308726
0.150501672240803,0.602006617986753,0.531329278401216
0.153846153846154,0.61538466005461,0.543896778434374
0.157190635451505,0.628762652737227,0.557222336097735
0.160535117056856,0.642140490422936,0.570072652668669
0.163879598662207,0.655518173111738,0.582447728147176
0.167224080267559,0.668896010062987,0.594841176438585
0.17056856187291,0.682274801752525,0.609567944993835
0.173913043478261,0.695652690053884,0.624403172736001
0.177257525083612,0.709029674967065,0.639346859665084
0.180602006688963,0.722405756492068,0.654399005781085
0.183946488294314,0.735787164996528,0.672172650381592
0.187290969899666,0.749167661459628,0.691788338286956
0.190635451505017,0.762542892590566,0.711806330585387
0.193979933110368,0.775912858389341,0.732226627276884
0.197324414715719,0.789284326019829,0.753157015974829
0.20066889632107,0.802693506002081,0.77397248123285
0.204013377926421,0.816071997379536,0.792612230432491
0.207357859531773,0.829419800152195,0.809076263573752
0.210702341137124,0.842736914320058,0.823364580656633
0.214046822742475,0.856217417206918,0.836477335713667
0.217391304347826,0.869693489772609,0.84909871012733
0.220735785953177,0.882990696041682,0.860746812090266
0.224080267558528,0.896109036014139,0.871421641602475
0.22742474916388,0.909148221151464,0.881301150239357
0.230769230769231,0.923651030996985,0.892771028528085
0.234113712374582,0.937111331667601,0.901022982054882
0.237458193979933,0.949529123163311,0.906057010819748
0.240802675585284,0.960904405484116,0.907873114822684
0.244147157190635,0.979212266745669,0.907967119903652
0.247491638795987,0.995127666795623,0.906232217276667
0.250836120401338,0.998310746805614,0.901254548767236
0.254180602006689,0.988761506775641,0.893034114375358
0.25752508361204,0.966479946705706,0.881570914101035
0.260869565217391,0.955347077970577,0.872434918257153
0.264214046822742,0.943450541062319,0.86345846909467
0.267558528428094,0.930511494979156,0.854581192477984
0.270903010033445,0.916529939721088,0.845803088407096
0.274247491638796,0.902601131139136,0.838082230838073
0.277591973244147,0.889572224314988,0.83078989658233
0.280936454849498,0.876364451194223,0.822468770150161
0.284280936454849,0.862977811776841,0.813118851541566
0.287625418060201,0.849412306062842,0.802740140756545
0.290969899665552,0.836082193311726,0.790408242198412
0.294314381270903,0.822749734841465,0.776965173999575
0.297658862876254,0.809386587766408,0.762486446159677
0.301003344481605,0.795992752086554,0.746972058678716
0.304347826086957,0.782595866789167,0.732360295670758
0.307692307692308,0.769228533656473,0.719995835985275
0.311036789297659,0.755855935191617,0.707027568150618
0.31438127090301,0.742478071394599,0.693455492166786
0.317725752508361,0.729094942265418,0.679279608033779
0.321070234113712,0.715717828653089,0.66824482910859
0.324414715719064,0.702341295433997,0.656002823007657
0.327759197324415,0.688963858826727,0.641874869002303
0.331103678929766,0.675585518831278,0.62586096709253
0.334448160535117,0.662206956332299,0.609355686743585
0.337792642140468,0.64882935114195,0.594777386200756
0.341137123745819,0.635451590954695,0.579848820923566
0.344481605351171,0.622073675770532,0.564569990912016
0.347826086956522,0.608695605589462,0.548940896166106
0.351170568561873,0.595317686060405,0.535168658036616
0.354515050167224,0.58193980226276,0.521536942632516
0.357859531772575,0.568561891871851,0.50749885480902
0.361204013377926,0.555183954887676,0.493054394566125
0.364548494983278,0.541806007527288,0.47998928436892
0.367892976588629,0.528428090838569,0.470613110349019
0.37123745819398,0.515050169587167,0.459783021374653
0.374581939799331,0.501672243773082,0.447499017445821
0.377926421404682,0.488294313396314,0.433761098562524
0.381270903010033,0.474916386690236,0.422028408204278
0.384615384615385,0.461538461571002,0.410832768627731
0.387959866220736,0.448160535668935,0.399090977790329
0.391304347826087,0.434782608984036,0.386803035692071
0.394648829431438,0.421404681883435,0.373983113249
0.397993311036789,0.408026755756674,0.361314180789382
0.40133779264214,0.394648829495601,0.349162532650838
0.404682274247492,0.381270903100214,0.337528168833367
0.408026755852843,0.367892976570514,0.326411089336969
0.411371237458194,0.354515050126786,0.313783490224156
0.414715719063545,0.34113712374511,0.299768793549909
0.418060200668896,0.32775919734039,0.285132050692756
0.421404682274247,0.314381270912626,0.269873261652697
0.424749163879599,0.301003344469448,0.253645646079023
0.42809364548495,0.287625418056957,0.235837388371489
0.431438127090301,0.274247491640511,0.21911504987208
0.434782608695652,0.260869565220112,0.203478630580797
0.438127090301003,0.247491638795759,0.188928130497639
0.441471571906354,0.234113712373299,0.171809541391832
0.444816053511706,0.220735785953105,0.154188057639284
0.448160535117057,0.207357859532232,0.13844108816644
0.451505016722408,0.193979933110682,0.124568632973301
0.454849498327759,0.180602006688586,0.112614557251684
0.45819397993311,0.167224080267451,0.101507008344855
0.461538461538462,0.153846153846199,0.0895851348487331
0.464882943143813,0.140468227424831,0.0768489367633174
0.468227424749164,0.127090301003346,0.0632984140886079
0.471571906354515,0.113712374581899,0.0502709184805536
0.474916387959866,0.100334448160531,0.0377132907058829
0.478260869565217,0.0869565217391435,0.0246437822289254
0.481605351170569,0.0735785953177358,0.0110623930496812
0.48494983277592,0.0602006688963093,-0.00289978846050903
0.488294314381271,0.0468227424749128,-0.0124085127009395
0.491638795986622,0.0334448160535128,-0.0209334215882738
0.494983277591973,0.0200668896321094,-0.0284745151225117
0.498327759197324,0.00668896321070263,-0.0350317933036534
0.501672240802676,-1.27455252973276e-15,-0.0381196406515433
0.505016722408027,-1.58085728929647e-16,-0.0381536028086633
0.508361204013378,3.72565455237371e-16,-0.0377578104693296
0.511705685618729,3.17401022768298e-16,-0.0369322636335421
0.51505016722408,-3.23579026336866e-16,-0.035676962301301
0.518394648829431,-1.16188031449259e-16,-0.0399759681504201
0.521739130434783,2.81581125208665e-17,-0.0438359559858644
0.525083612040134,7.19941867761515e-17,-0.0470669044118228
0.528428093645485,1.53201913165957e-17,-0.0496688134282954
0.531772575250836,-4.00654254941566e-17,-0.0530128366834545
0.535117056856187,-6.1545719678741e-18,-0.0569362114872945
0.538461538461538,1.05114799054718e-17,-0.0594788249833505
0.54180602006689,9.93273012588116e-18,-0.0606406771716224
0.545150501672241,-7.89082130664607e-18,-0.0604217680521102
0.548494983277592,-3.77287343552491e-18,-0.0591065411655908
0.551839464882943,6.55597898925824e-19,-0.058333084748284
0.555183946488294,2.12532903060049e-18,-0.0581631490852989
0.558528428093645,6.36319959499098e-19,-0.0585967341766354
0.561872909698997,-1.25623086361467e-18,-0.0576153630979585
0.565217391304348,-2.27222504841789e-19,-0.0544151758968364
0.568561872909699,2.94146290211753e-19,-0.0525263272175831
0.57190635451505,3.0787552154596e-19,-0.0519488170601988
0.575250836120401,-1.86034810839168e-19,-0.0526826454246834
0.578595317725752,-1.21763019605161e-19,-0.0527919017666433
0.581939799331104,1.38776218706598e-20,-0.0526451253460695
0.585284280936455,6.2421083806562e-20,-0.0524878773455343
0.588628762541806,2.38673662025419e-20,-0.0523201577650377
0.591973244147157,-3.92960910775172e-20,-0.0532394971544049
0.595317725752508,-8.09924571512315e-21,-0.0558015193345032
0.59866220735786,8.15408612710918e-21,-0.0572929782267027
0.602006688963211,9.46390444917985e-21,-0.0577138738310035
0.605351170568562,-4.16979074891116e-21,-0.0570642061474056
0.608695652173913,-3.90876454082573e-21,-0.0548208073375099
0.612040133779264,2.39511113629158e-22,-0.0535435629942774
0.615384615384615,1.82388518703561e-21,-0.0536316818352249
0.618729096989967,8.44357679393634e-22,-0.0550851638603523
0.622073578595318,-1.22656452585409e-21,-0.0562818598544288
0.625418060200669,-2.81554780617749e-22,-0.0538515220313263
0.62876254180602,2.23558998490069e-22,-0.0522827360905354
0.632107023411371,2.88776811469364e-22,-0.0515755020320561
0.635451505016722,-8.59013416798642e-23,-0.0517298198558884
0.638795986622074,-1.24889832757714e-22,-0.0530206566277431
0.642140468227425,1.79819596140524e-24,-0.0539071185589105
0.645484949832776,5.3012008957889e-23,-0.0540699288882796
0.648829431438127,2.87516062317378e-23,-0.0535090876158504
0.652173913043478,-3.82088434619336e-23,-0.052809190231858
0.655518394648829,-9.60554612238661e-24,-0.0540957781758611
0.658862876254181,6.04842300988519e-24,-0.0552047368372892
0.662207357859532,8.7530639348818e-24,-0.0561360662161423
0.665551839464883,-1.49162334739676e-24,-0.0568897663124204
0.668896321070234,-3.97384067734267e-24,-0.0549670337351969
0.672240802675585,-1.09841562875955e-25,-0.0522647334115941
0.675585284280936,1.53240403057679e-24,-0.0501617596834072
0.678929765886288,9.52896103015555e-25,-0.048658112550636
0.682274247491639,-1.18804526929374e-24,-0.0482955416087797
0.68561872909699,-3.2293994349829e-25,-0.0511695952674387
0.688963210702341,1.6097246348885e-25,-0.0532459178526603
0.692307692307692,2.63691951667681e-25,-0.0545245093644444
0.695652173913043,-1.47814789617968e-26,-0.0550053698027911
0.698996655518395,-1.25974283381292e-25,-0.05643094252182
0.702341137123746,-8.26412462689615e-27,-0.058541209403489
0.705685618729097,4.404204229162e-26,-0.0602893913568034
0.709030100334448,3.09442173742562e-26,-0.061675488381763
0.712374581939799,-3.68815419012639e-26,-0.0624837125328743
0.71571906354515,-1.07249059233871e-26,-0.0601915524140828
0.719063545150502,4.20069784753657e-27,-0.0573408199632562
0.722408026755853,7.89526941150705e-27,-0.0539315151803945
0.725752508361204,3.58808768524363e-28,-0.0499636380654977
0.729096989966555,-3.97247173009108e-27,-0.0470933737258873
0.732441471571906,-3.57783675362959e-28,-0.0458566252078939
0.735785953177257,1.27470297352786e-27,-0.0451120423429311
0.739130434782609,9.24988216581373e-28,-0.044859625130999
0.74247491638796,-1.33417138568729e-27,-0.045040610242354
0.745819397993311,-1.76343180680654e-28,-0.0429966317836178
0.749163879598662,3.19308796255652e-28,-0.0436168833323531
0.752508361204013,1.52784545121611e-28,-0.0469013648885602
0.755852842809365,-6.75915934082766e-28,-0.0528500764522388
0.759197324414716,8.00092521817528e-30,-0.0606156559489209
0.762541806020067,1.35401567561406e-27,-0.066323183948197
0.765886287625418,7.09174463425368e-28,-0.0695469967743353
0.769230769230769,-1.9265227113479e-27,-0.0702870944273358
0.77257525083612,-6.55307584870574e-27,-0.0685434769071986
0.775919732441472,5.5566421268274e-27,-0.0653849678516604
0.779264214046823,7.48635268328131e-27,-0.0620379832027532
0.782608695652174,-1.86689630770159e-27,-0.0585038206250559
0.785953177257525,-2.25031048461213e-26,-0.0547824801185683
0.789297658862876,-1.31763082562272e-28,-0.0519601138407474
0.792642140468227,4.58801534013911e-26,-0.0502754434515613
0.795986622073579,2.618516856331e-26,-0.048194094528494
0.79933110367893,-5.92167175968055e-26,-0.0457160670715452
0.802675585284281,-2.10325505078956e-25,-0.0428413610807152
0.806020066889632,1.72901472785453e-25,-0.0398910866923256
0.809364548494983,2.61185450767747e-25,-0.0387756404503795
0.812709030100334,-3.34890196347123e-26,-0.0395797554386753
0.816053511705686,-7.11121938421925e-25,-0.042303431657213
0.819397993311037,-1.7080287307394e-25,-0.0471633991311912
0.822742474916388,1.52741099584364e-24,-0.0524196345838842
0.826086956521739,9.93581075774738e-25,-0.0568049940999028
0.82943143812709,-1.77229263328064e-24,-0.0603194776792471
0.832775919732441,-6.77021013132251e-24,-0.062963085321917
0.836120401337793,5.27369936520427e-24,-0.0632122842540608
0.839464882943144,9.06118377428759e-24,-0.0627390716293651
0.842809364548495,-1.60636102162876e-25,-0.0618893513602914
0.846153846153846,-2.23917602641471e-23,-0.0606631234468399
0.849498327759197,-1.17355296928461e-23,-0.0599247685310769
0.852842809364548,5.05491284201004e-23,-0.0605589897958564
0.8561872909699,3.70100046088327e-23,-0.0604498790204223
0.859531772575251,-5.23529011266492e-23,-0.0595974362047745
0.862876254180602,-2.17539588786345e-22,-0.0580016613489131
0.866220735785953,1.57149227078684e-22,-0.0557579790383833
0.869565217391304,3.125960450587e-22,-0.0540675974511661
0.872909698996655,2.61094757789759e-23,-0.0530650872902478
0.876254180602007,-7.02310480760487e-22,-0.0527504485556282
0.879598662207358,-6.09679941141122e-22,-0.0522159245117536
0.882943143812709,1.66227261463881e-21,-0.0497386693953468
0.88628762541806,1.3584486287846e-21,-0.0482811164804859
0.889632107023411,-1.52115189870377e-21,-0.047843265767171
0.892976588628763,-6.97652896782628e-21,-0.0484251172554022
0.896321070234114,4.5359076852886e-21,-0.0492520997764824
0.899665551839465,1.07263857430033e-20,-0.0494282786227027
0.903010033444816,1.90413793817326e-21,-0.0490385460447623
0.906354515050167,-2.19308357292015e-20,-0.0480829020426609
0.909698996655518,-2.82009482037054e-20,-0.0469081965793571
0.91304347826087,5.42816240257076e-20,-0.0471726257701257
0.916387959866221,4.92636176214886e-20,-0.0476229025665982
0.919732441471572,-4.3254967416367e-20,-0.0482590269687746
0.923076923076923,-2.23274131087853e-19,-0.049080998976655
0.926421404682274,1.24951357171634e-19,-0.0488280827358507
0.929765886287625,3.66153910531201e-19,-0.0485179985235675
0.933110367892977,9.73657179515376e-20,-0.0489161083300104
0.936454849498328,-6.81413220567355e-19,-0.0500224121551791
0.939799331103679,-1.22335210485748e-18,-0.0517157940760457
0.94314381270903,1.75877540568725e-18,-0.0532641956558972
0.946488294314381,1.76845901923027e-18,-0.055565236157882
0.949832775919732,-1.19430126422843e-18,-0.0586189155820002
0.953177257525084,-7.12950544468884e-18,-0.0624252339282516
0.956521739130435,3.19126713918986e-18,-0.0654051060455354
0.959866220735786,1.24350337729458e-17,-0.0673445758979516
0.963210702341137,4.35412777063107e-18,-0.0691569004106803
0.966555183946488,-2.10514508677542e-17,-0.0708420795837213
0.969899665551839,-5.09429419932023e-17,-0.0725281575540665
0.973244147157191,5.64813405713129e-17,-0.0749864807375788
0.976588628762542,6.29300312164089e-17,-0.0752711049912868
0.979933110367893,-3.15968700579139e-17,-0.0733820303151907
0.983277591973244,-2.27099363251656e-16,-0.0693192567092905
0.986622073578595,7.04628010623066e-17,-0.0654095482155244
0.989966555183946,4.20147172428416e-16,-0.0613747294406659
0.993311036789298,1.81302664914098e-16,-0.0551501894156172
0.996655518394649,-6.46070721480648e-16,-0.0467359281403785
1,-2.06197298675582e-15,-0.0361319456149498


==> Graphics/PlotTableTentZank_p3.csv <==
phyX,uh_start,uh_end
0,3.35927756636658e-18,0.0224144023684348
0.00334448160535117,0.0133779264214047,0.0256631181925602
0.00668896321070234,0.0267558528428094,0.0317960962141175
0.0100334448160535,0.040133779264214,0.0403068847422061
0.0133779264214047,0.0535117056856187,0.0506890320859257
0.0167224080267559,0.0668896321070234,0.0624360865543757
0.020066889632107,0.0802675585284281,0.0750415964566558
0.0234113712374582,0.0936454849498328,0.0883875727964566
0.0267558528428094,0.107023411371237,0.102781098099815
0.0301003344481605,0.120401337792642,0.116553191369631
0.0334448160535117,0.133779264214047,0.129948592129344
0.0367892976588629,0.147157190635452,0.143212039902388
0.040133779264214,0.160535117056856,0.156588274212202
0.0434782608695652,0.173913043478261,0.170322034582222
0.0468227424749164,0.187290969899666,0.184220443760422
0.0501672240802676,0.20066889632107,0.199086224198436
0.0535117056856187,0.214046822742475,0.215342803139844
0.0568561872909699,0.22742474916388,0.232277320847922
0.0602006688963211,0.240802675585284,0.249176917585944
0.0635451505016722,0.254180602006689,0.265328733617187
0.0668896321070234,0.267558528428094,0.280019909204925
0.0702341137123746,0.280936454849498,0.291650098866584
0.0735785953177258,0.294314381270903,0.301081929430492
0.0769230769230769,0.307692307692308,0.309690587830896
0.0802675585284281,0.321070234113712,0.318175881328736
0.0836120401337793,0.334448160535117,0.327237617184955
0.0869565217391304,0.347826086956522,0.337575602660495
0.0903010033444816,0.361204013377926,0.349889645016297
0.0936454849498328,0.374581939799331,0.363214068189055
0.096989966555184,0.387959866220736,0.377200101699255
0.100334448160535,0.401337792642141,0.391793374588712
0.103678929765886,0.414715719063545,0.406746391585033
0.107023411371237,0.42809364548495,0.421811657415827
0.110367892976589,0.441471571906354,0.436741676808702
0.11371237458194,0.454849498327759,0.451334101457527
0.117056856187291,0.468227424749164,0.468006480078295
0.120401337792642,0.481605351170569,0.485206901171328
0.123745819397993,0.494983277591973,0.502542823680322
0.127090301003344,0.508361204013378,0.519621706548971
0.130434782608696,0.521739130434782,0.536051008720969
0.133779264214047,0.535117056856187,0.55143818914001
0.137123745819398,0.548494983277592,0.564871439966143
0.140468227424749,0.561872909698997,0.575867585359365
0.1438127090301,0.575250836120401,0.586728994760364
0.147157190635452,0.588628762541806,0.597334939319332
0.150501672240803,0.602006688963211,0.607564690186458
0.153846153846154,0.615384615384616,0.617297518511932
0.157190635451505,0.62876254180602,0.626412695445943
0.160535117056856,0.642140468227425,0.6353592918101
0.163879598662207,0.65551839464883,0.645076646399665
0.167224080267559,0.668896321070234,0.655272478835518
0.17056856187291,0.682274247491639,0.666108474371635
0.173913043478261,0.695652173913043,0.677746318261991
0.177257525083612,0.709030100334448,0.690347695760561
0.180602006688963,0.722408026755853,0.704074292121322
0.183946488294314,0.735785953177258,0.718415541318579
0.187290969899666,0.749163879598662,0.734310501171215
0.190635451505017,0.762541806020067,0.751782728761994
0.193979933110368,0.775919732441471,0.770275877949266
0.197324414715719,0.789297658862877,0.789233602591382
0.20066889632107,0.802675585284281,0.808099556546693
0.204013377926421,0.816053511705685,0.826317393673549
0.207357859531773,0.82943143812709,0.845117314877353
0.210702341137124,0.842809364548495,0.863333092268945
0.214046822742475,0.8561872909699,0.880332233861421
0.217391304347826,0.869565217391304,0.895758370234556
0.220735785953177,0.882943143812709,0.909255131968126
0.224080267558528,0.896321070234114,0.920466149641904
0.22742474916388,0.909698996655519,0.928917640110812
0.230769230769231,0.923076923076923,0.934406497836152
0.234113712374582,0.936454849498328,0.9409366940341
0.237458193979933,0.949832775919732,0.947580796649086
0.240802675585284,0.963210702341137,0.953411373625539
0.244147157190635,0.976588628762542,0.957500992907889
0.247491638795987,0.989966555183947,0.958922222440566
0.250836120401338,0.996655518394649,0.959150039342414
0.254180602006689,0.983277591973244,0.961700237860111
0.25752508361204,0.96989966555184,0.959511492423128
0.260869565217391,0.956521739130435,0.953376756624207
0.264214046822742,0.94314381270903,0.94408898405609
0.267558528428094,0.929765886287625,0.932441128311518
0.270903010033445,0.916387959866221,0.919226142983232
0.274247491638796,0.903010033444817,0.904989296201991
0.277591973244147,0.889632107023412,0.89120315326151
0.280936454849498,0.876254180602007,0.878305073441693
0.284280936454849,0.862876254180602,0.86595592985617
0.287625418060201,0.849498327759198,0.85381659561857
0.290969899665552,0.836120401337793,0.841547943842522
0.294314381270903,0.822742474916388,0.828810847641654
0.297658862876254,0.809364548494983,0.815891390744098
0.301003344481605,0.795986622073578,0.801507824379725
0.304347826086957,0.782608695652174,0.785806047668931
0.307692307692308,0.769230769230769,0.769507538192989
0.311036789297659,0.755852842809365,0.753333773533171
0.31438127090301,0.74247491638796,0.738006231270752
0.317725752508361,0.729096989966555,0.724246388987005
0.321070234113712,0.71571906354515,0.70856010263088
0.324414715719064,0.702341137123746,0.695602174540085
0.327759197324415,0.688963210702341,0.684974494393828
0.331103678929766,0.675585284280937,0.675498933293551
0.334448160535117,0.662207357859532,0.665997362340699
0.337792642140468,0.648829431438127,0.655291652636715
0.341137123745819,0.635451505016723,0.642353541633627
0.344481605351171,0.622073578595318,0.629481966502788
0.347826086956522,0.608695652173913,0.615772476071563
0.351170568561873,0.595317725752509,0.601417182554305
0.354515050167224,0.581939799331104,0.586608198165365
0.357859531772575,0.568561872909699,0.571537635119096
0.361204013377926,0.555183946488295,0.556397605629849
0.364548494983278,0.54180602006689,0.540333678101303
0.367892976588629,0.528428093645485,0.52327636582457
0.37123745819398,0.51505016722408,0.508382103040134
0.374581939799331,0.501672240802676,0.494953738077659
0.377926421404682,0.488294314381271,0.482294119266807
0.381270903010033,0.474916387959866,0.469706094937243
0.384615384615385,0.461538461538462,0.456492513418629
0.387959866220736,0.448160535117057,0.44258516381088
0.391304347826087,0.434782608695652,0.429598402003179
0.394648829431438,0.421404682274247,0.417312492088941
0.397993311036789,0.408026755852843,0.405477789850239
0.40133779264214,0.394648829431438,0.393844651069141
0.404682274247492,0.381270903010034,0.382163431527718
0.408026755852843,0.367892976588629,0.370184487008041
0.411371237458194,0.354515050167224,0.357566164841846
0.414715719063545,0.341137123745819,0.344729245711771
0.418060200668896,0.327759197324415,0.33197005770492
0.421404682274247,0.31438127090301,0.319470173331261
0.424749163879599,0.301003344481605,0.307411165100758
0.42809364548495,0.287625418060201,0.295974605523377
0.431438127090301,0.274247491638796,0.285342067109083
0.434782608695652,0.260869565217391,0.270225028279897
0.438127090301003,0.247491638795987,0.254561774074678
0.441471571906354,0.234113712374582,0.238945991251266
0.444816053511706,0.220735785953177,0.223322056901958
0.448160535117057,0.207357859531773,0.207634348119049
0.451505016722408,0.193979933110368,0.191827241994835
0.454849498327759,0.180602006688963,0.175775789498056
0.45819397993311,0.167224080267559,0.159271098339682
0.461538461538462,0.153846153846154,0.143477527190178
0.464882943143813,0.140468227424749,0.128532429825019
0.468227424749164,0.127090301003344,0.114573160019678
0.471571906354515,0.11371237458194,0.10173707154963
0.474916387959866,0.100334448160535,0.0901615181903467
0.478260869565217,0.0869565217391304,0.0804117680294167
0.481605351170569,0.0735785953177257,0.070368511194482
0.48494983277592,0.0602006688963211,0.058521297031425
0.488294314381271,0.0468227424749164,0.0462126654427138
0.491638795986622,0.0334448160535117,0.0347851563308162
0.494983277591973,0.020066889632107,0.0255813095982002
0.498327759197324,0.00668896321070234,0.0199436651473336
0.501672240802676,1.06885652155314e-17,0.013720581079757
0.505016722408027,-6.24188541113841e-20,0.00661791182098435
0.508361204013378,-3.26231978058464e-18,0.003037162021416
0.511705685618729,-1.90242068907149e-18,0.00205328531070755
0.51505016722408,1.02599529524492e-18,0.00274123531851462
0.518394648829431,2.53164504718148e-18,0.00417596567449279
0.521739130434783,-3.76754558444922e-19,0.00543243000829767
0.525083612040134,-9.81781953189162e-19,0.00399471940087126
0.528428093645485,1.56680199071985e-19,0.00251859671079889
0.531772575250836,4.13744605204614e-19,0.00158133156855902
0.535117056856187,1.69354038315693e-19,0.000673421492107969
0.538461538461538,-1.96548728487807e-19,-0.000714636000597899
0.54180602006689,-3.04020922098918e-19,-0.00309234339160224
0.545150501672241,2.2688023058933e-19,-0.0069692031629487
0.548494983277592,8.36672856799099e-20,-0.0095498455561662
0.551839464882943,-3.41110212549296e-20,-0.0097260702697135
0.555183946488294,-4.98083071128969e-20,-0.00824644977036988
0.558528428093645,-1.1683631566712e-20,-0.00575171682374409
0.561872909698997,3.20039457109053e-20,-0.00288260419544484
0.565217391304348,3.2995365047235e-20,-0.000279844651080845
0.568561872909699,-3.58647959762073e-20,0.00222986293043051
0.57190635451505,-6.21390466508762e-21,0.00778537019666159
0.575250836120401,5.59509580543135e-21,0.00931433425628699
0.578595317725752,5.6919097101551e-21,0.00804299100642244
0.581939799331104,2.06241323889105e-22,0.00519757634418367
0.585284280936455,-4.73220507856128e-21,0.00200432616668629
0.588628762541806,-2.99372522239006e-21,-0.000310523628953703
0.591973244147157,3.56280401468314e-21,-0.000541249907282092
0.595317725752508,3.23531071825474e-22,-0.00101887171538296
0.59866220735786,-8.08778479387921e-22,-0.00267245017597282
0.602006688963211,-6.126991646812e-22,-0.00475640960328195
0.605351170568562,1.33194490221486e-22,-0.00652517431154058
0.608695652173913,6.50327959595989e-22,-0.00723316861497897
0.612040133779264,1.60126717718159e-22,-0.00613481682782739
0.615384615384615,-3.41790285207432e-22,-0.00182301345412952
0.618729096989967,6.86579928276581e-24,0.00207211193896779
0.622073578595318,1.08130339074322e-22,0.00412227360566877
0.625418060200669,6.08952651551494e-23,0.00481571113775219
0.62876254180602,-3.59474914868367e-23,0.00464066412699678
0.632107023411371,-8.35059998637226e-23,0.00408537216518131
0.635451505016722,1.71116710124058e-23,0.00363807484408452
0.638795986622074,3.11868087917193e-23,0.00360351890463407
0.642140468227425,-5.64904749109503e-24,0.0026579038651348
0.645484949832776,-1.36313371038738e-23,0.00103140181501298
0.648829431438127,-5.32098222580282e-24,-0.000812671326077307
0.652173913043478,6.72109496393215e-24,-0.00241099963848197
0.655518394648829,9.93397228614529e-24,-0.00330026720254693
0.658862876254181,-8.24327243834922e-24,-0.00301715809861808
0.662207357859532,-2.62839280217562e-24,-0.00272741926934612
0.665551839464883,1.17094430075246e-24,-0.0025392622818906
0.668896321070234,1.63173908564399e-24,-0.0024024215884656
0.672240802675585,3.49437998074064e-25,-0.0023230400346325
0.675585284280936,-1.08051251638223e-24,-0.00230726046595272
0.678929765886288,-1.06266601214979e-24,-0.00236122572798763
0.682274247491639,1.15537958900052e-24,-0.00200718384861219
0.68561872909699,1.90774795965354e-25,0.00111617528742033
0.688963210702341,-1.88580211398357e-25,0.0036374716487751
0.692307692307692,-1.8533481850594e-25,0.00535614708446946
0.695652173913043,-2.13841077271624e-27,0.00607164344352073
0.698996655518395,1.58359626385991e-25,0.00558340257494624
0.702341137123746,9.35099075548585e-26,0.00369086632776334
0.705685618729097,-1.14390916876799e-25,0.000248589319947651
0.709030100334448,-9.16148540845906e-27,-0.00202092147865631
0.712374581939799,2.69838726986467e-26,-0.00247392548822704
0.71571906354515,1.97937951920725e-26,-0.00190129942588806
0.719063545150502,-4.98308018062784e-27,-0.0010939200087629
0.722408026755853,-2.15981156719003e-26,-0.000842663953975067
0.725752508361204,-4.30267353419108e-27,-0.00193840797864809
0.729096989966555,1.09010556316764e-26,-0.00418072694298645
0.732441471571906,-4.39189065749384e-28,-0.00434514754783533
0.735785953177257,-3.5887457344859e-27,-0.00289029166764357
0.739130434782609,-1.88733093964281e-27,-0.000690996038234361
0.74247491638796,1.32533875367018e-27,0.00137790260456911
0.745819397993311,2.70954678034337e-27,0.00244156752494364
0.749163879598662,-1.07442342473296e-27,0.00162516198706606
0.752508361204013,-6.78035788761969e-28,0.00280803207607691
0.755852842809365,6.11817175664062e-28,0.00340249871334393
0.759197324414716,3.91696390715219e-28,0.00254435121304534
0.762541806020067,-3.69303370283986e-28,0.000872134043683964
0.765886287625418,-7.02087334009036e-28,-0.000975608326237367
0.769230769230769,3.62439272864585e-28,-0.00236033142821583
0.77257525083612,3.79337122366139e-27,-0.00264349079374862
0.775919732441472,-3.10439505008258e-27,-0.000761864992329724
0.779264214046823,-2.73579552599375e-27,-7.30089754324355e-05
0.782608695652174,1.30236220287357e-27,-7.62571723729201e-05
0.785953177257525,4.59703651503276e-27,-0.000167719738173542
0.789297658862876,2.73518578899718e-27,0.000256493172143336
0.792642140468227,-8.69623159671981e-27,0.00180027140355535
0.795986622073579,-1.47312692434148e-26,0.00477735532598487
0.79933110367893,2.82449117665488e-26,0.00566315544651523
0.802675585284281,1.5864255662435e-26,0.00452249647942994
0.806020066889632,-1.75379993571875e-26,0.00198749334578949
0.809364548494983,-3.76266150937498e-26,-0.00130973903334562
0.812709030100334,-1.00663533486831e-26,-0.00473708573691489
0.816053511705686,9.94780240765815e-26,-0.00766243184385782
0.819397993311037,-2.07020143129836e-27,-0.009425874796222
0.822742474916388,-2.29075365476531e-25,-0.00904190473473392
0.826086956521739,-7.56880324606229e-26,-0.00685913885599231
0.82943143812709,1.87822933649351e-25,-0.00362549141949917
0.832775919732441,2.91188668886316e-25,-8.88766847565216e-05
0.836120401337793,-3.58596907168053e-26,0.00300279108873363
0.839464882943144,-1.06359100912709e-24,0.00490159764146926
0.842809364548495,7.29124943273234e-25,0.00463369094187377
0.846153846153846,1.73062750305729e-24,0.00499419391238838
0.849498327759197,1.72558830694748e-25,0.0064170056098043
0.852842809364548,-1.8172654002763e-24,0.00821193340639192
0.8561872909699,-2.11102951631774e-24,0.00968878467442163
0.859531772575251,1.41908215610851e-24,0.0101573667861638
0.862876254180602,1.09008852905406e-23,0.00892748711388885
0.866220735785953,-9.80822711039128e-24,0.0053849495504608
0.869565217391304,-1.22082963294441e-23,0.000780269923488105
0.872909698996655,2.11649615381212e-24,-0.00414961621219808
0.876254180602007,1.64138938150392e-23,-0.00880325572173466
0.879598662207358,1.39316401298988e-23,-0.0125791954702585
0.882943143812709,-2.20825214259471e-23,-0.0148759823229066
0.88628762541806,-1.08380847376837e-22,-0.0150921631448158
0.889632107023411,9.82187668911268e-23,-0.0125713240877719
0.892976588628763,7.94513326446565e-23,-0.00971333282314553
0.896321070234114,-4.40131106329454e-23,-0.00664103068273126
0.899665551839465,-1.40284326420508e-22,-0.00344736051844254
0.903010033444816,-7.74720781968587e-23,-0.000225265182192883
0.906354515050167,2.76313870559173e-22,0.00293231247410423
0.909698996655518,3.88754302467994e-22,0.00595571801809359
0.91304347826087,-8.60666573743655e-22,0.00891780160403718
0.916387959866221,-4.5983379494726e-22,0.0115015929488053
0.919732441471572,5.52883003212149e-22,0.0133699771340174
0.923076923076923,1.13911418508941e-21,0.0141858392412929
0.926421404682274,2.604901150395e-22,0.0136120643522512
0.929765886287625,-3.12135884258266e-21,0.0113115375485117
0.933110367892977,4.06399764289583e-22,0.00833558314098499
0.936454849498328,6.92046044090251e-21,0.00563807202501504
0.939799331103679,2.11427433911847e-21,0.00180112611225138
0.94314381270903,-5.83709169242314e-21,-0.00236272739696872
0.946488294314381,-8.75857080508292e-21,-0.00604096130230796
0.949832775919732,1.52490384977851e-21,-0.00842104840342905
0.953177257525084,3.31883991208006e-20,-0.00869046149999473
0.956521739130435,-2.40739636950718e-20,-0.00732583479440957
0.959866220735786,-5.18930475325205e-20,-0.00788254862888322
0.963210702341137,-3.75300533553464e-21,-0.00971030352565585
0.966555183946488,5.59839977424129e-20,-0.0117992071228533
0.969899665551839,6.29557965478492e-20,-0.0131393670586016
0.973244147157191,-4.71997740726983e-20,-0.0127208909710265
0.976588628762542,-3.38844879272703e-19,-0.0095338864982539
0.979933110367893,3.07656257499247e-19,-0.00417849123159796
0.983277591973244,3.63128628741547e-19,0.000255338959806186
0.986622073578595,-7.57762004274607e-20,0.00407552479608403
0.989966555183946,-5.02335975628619e-19,0.00774179516616069
0.993311036789298,-4.09828442482771e-19,0.0117138789589613
0.996655518394649,7.08468653389243e-19,0.0164515050634109
1,3.35927756636658e-18,0.0224144023684348


==> Graphics/PlotTableTentZank_p4.csv <==
phyX,uh_start,uh_end
0,-6.15929396119831e-11,0.00329129258989992
0.00334448160535117,0.0133779264780167,0.00937606140893428
0.00668896321070234,0.02675585286711,0.0192376213528192
0.0100334448160535,0.0401337792268642,0.0308744880570249
0.0133779264214047,0.0535117056282547,0.0428868671005391
0.0167224080267559,0.0668896320920553,0.0544766540058676
0.020066889632107,0.0802675585888382,0.0654474342390338
0.0234113712374582,0.0936454850389738,0.076204483209579
0.0267558528428094,0.107023411312631,0.0877547662705624
0.0301003344481605,0.120401337229777,0.101706938718561
0.0334448160535117,0.133779264760594,0.110976804256062
0.0367892976588629,0.147157190913302,0.1198819324011
0.040133779264214,0.160535116717031,0.130328156395569
0.0434782608695652,0.173913042904481,0.143163375798669
0.0468227424749164,0.187290969711411,0.158572192476804
0.0501672240802676,0.200668896876633,0.176075910603585
0.0535117056856187,0.214046823642014,0.19453253665983
0.0568561872909699,0.227424748752476,0.212136779433563
0.0602006688963211,0.240802670455998,0.226420050020014
0.0635451505016722,0.254180607223912,0.243904211691505
0.0668896321070234,0.267558531536566,0.258406154161779
0.0702341137123746,0.280936451797,0.270393362410015
0.0735785953177258,0.29431437555635,0.281244390221078
0.0769230769230769,0.307692305446507,0.292064632943644
0.0802675585284281,0.321070239180113,0.30368632749019
0.0836120401337793,0.334448169550568,0.316668552337
0.0869565217391304,0.347826084432023,0.331297227524163
0.0903010033444816,0.361203966779385,0.347585114655573
0.0936454849498328,0.374581988947768,0.362540532544614
0.096989966555184,0.387959900403151,0.373867960940821
0.100334448160535,0.401337765650424,0.383737052577838
0.103678929765886,0.414715662389369,0.393687125386835
0.107023411371237,0.428093619624256,0.404652461171821
0.110367892976589,0.441471617663839,0.416962305609637
0.11371237458194,0.454849588121357,0.430340868249961
0.117056856187291,0.468227413914533,0.443907322515306
0.120401337792642,0.481604929265577,0.45617580570102
0.123745819397993,0.494983733267313,0.469573683574869
0.127090301003344,0.508361574623763,0.485022157089649
0.130434782608696,0.521738896459579,0.50108570607594
0.133779264214047,0.53511649713762,0.517233511995296
0.137123745819398,0.548494692984846,0.533156427437888
0.140468227424749,0.561873318292312,0.548766976122503
0.1438127090301,0.575251725315173,0.564199352896547
0.147157190635452,0.58862878427268,0.579809423736042
0.150501672240803,0.602002883348185,0.596174725745626
0.153846153846154,0.61538875679139,0.609590437172374
0.157190635451505,0.628766512172834,0.621168598942405
0.160535117056856,0.642138492502584,0.632445557400329
0.163879598662207,0.655512889949945,0.64336975571374
0.167224080267559,0.66889312502072,0.653947011100055
0.17056856187291,0.682277846557201,0.66424051482651
0.173913043478261,0.695660931738176,0.674370832210163
0.177257525083612,0.709031486078925,0.684515902617893
0.180602006688963,0.722373843431223,0.694911039466398
0.183946488294314,0.735822626106847,0.706227925153522
0.187290969899666,0.749205973147052,0.718047730370635
0.190635451505017,0.762525720174044,0.730499111201168
0.193979933110368,0.775865824006706,0.743965910023157
0.197324414715719,0.78926300686476,0.758709455548801
0.20066889632107,0.802706756368771,0.774868562824463
0.204013377926421,0.81613932554014,0.79245953323067
0.207357859531773,0.829455732801113,0.811376154482112
0.210702341137124,0.842503761974771,0.831389700627643
0.214046822742475,0.856500584525208,0.849033094729364
0.217391304347826,0.870007358411129,0.865564143426976
0.220735785953177,0.882819160530921,0.882161105258618
0.224080267558528,0.895795415550442,0.89769495584911
0.22742474916388,0.909327973807458,0.911454279431157
0.230769230769231,0.923341111311647,0.92314526884534
0.234113712374582,0.937291529744594,0.932891725540121
0.237458193979933,0.950168356459796,0.941235059571841
0.240802675585284,0.960493144482655,0.949134289604722
0.244147157190635,0.980872544324681,0.952657123598922
0.247491638795987,0.995922277081884,0.952593151032769
0.250836120401338,0.994823981115618,0.951772896370057
0.254180602006689,0.984576627906356,0.948503912266995
0.25752508361204,0.970407571327613,0.94196349953749
0.260869565217391,0.955772547645953,0.932198707153139
0.264214046822742,0.942355675520985,0.920126332243232
0.267558528428094,0.930069456005368,0.907532920094755
0.270903010033445,0.917054772544803,0.897074764152386
0.274247491638796,0.90267224380013,0.886202299968328
0.277591973244147,0.889666155362125,0.872517952713022
0.280936454849498,0.87635349070828,0.86095595216067
0.284280936454849,0.862909970460988,0.850325952312703
0.287625418060201,0.849456269228802,0.839651401119804
0.290969899665552,0.836058015606433,0.828169540481907
0.294314381270903,0.822725792174753,0.815331406248198
0.297658862876254,0.809415135500793,0.800801828217113
0.301003344481605,0.796026536137742,0.784459430136339
0.304347826086957,0.782570814672803,0.766744416219945
0.307692307692308,0.769233023235531,0.749853417889785
0.311036789297659,0.755863003367338,0.733917635792561
0.31438127090301,0.742478847015033,0.718815284663361
0.317725752508361,0.729093083595026,0.704507677566316
0.321070234113712,0.715712679993324,0.691039225894598
0.324414715719064,0.702339040565536,0.678537439370423
0.327759197324415,0.688968007136867,0.667212926045051
0.331103678929766,0.675589859002123,0.657359392298784
0.334448160535117,0.662203132313016,0.647775572504635
0.337792642140468,0.648829546609637,0.634168115903736
0.341137123745819,0.635452540192731,0.619480077788122
0.344481605351171,0.622074010894444,0.60490545925744
0.347826086956522,0.608695277256755,0.591119948022767
0.351170568561873,0.595317078531475,0.578280918406606
0.354515050167224,0.58193957468025,0.566027431342889
0.357859531772575,0.568562346374562,0.553480234376975
0.361204013377926,0.555184394995724,0.539241761665652
0.364548494983278,0.541805531283408,0.522795220171664
0.367892976588629,0.528428284927147,0.509777536182652
0.37123745819398,0.515050294433533,0.497916251815899
0.374581939799331,0.501672123016046,0.48601840052971
0.377926421404682,0.488294103516905,0.47333151665937
0.381270903010033,0.474916338407069,0.459543635417143
0.384615384615385,0.461538699786233,0.444783292892272
0.387959866220736,0.44816082938283,0.429619526050981
0.391304347826087,0.434782138554032,0.415061872736472
0.394648829431438,0.421404076913323,0.402665585543799
0.397993311036789,0.408028721861005,0.389062508345284
0.40133779264214,0.394649200171162,0.373021377140238
0.404682274247492,0.381269315548409,0.356882723613424
0.408026755852843,0.367891147274914,0.342160830953953
0.411371237458194,0.354515050210394,0.329543733855291
0.414715719063545,0.341139654792115,0.318893218515252
0.418060200668896,0.327761867034895,0.309244822636003
0.421404682274247,0.314376868531102,0.298807835424062
0.424749163879599,0.300993919836784,0.286137939110905
0.42809364548495,0.28764501590961,0.276167217238196
0.431438127090301,0.27425241416947,0.264129432597262
0.434782608695652,0.260854605629768,0.250818509393613
0.438127090301003,0.247473067450677,0.236822417019383
0.441471571906354,0.234112262939131,0.222523170053326
0.444816053511706,0.220759641548833,0.20809682826082
0.448160535117057,0.20738563888025,0.193513496593866
0.451505016722408,0.193943676680617,0.178537325191085
0.454849498327759,0.180466203141456,0.162505888845414
0.45819397993311,0.16741769421673,0.14542864752833
0.461538461538462,0.153908155965894,0.130509721531899
0.464882943143813,0.140328797223674,0.116643600703217
0.468227424749164,0.126902412714908,0.103110682367186
0.471571906354515,0.113683383054538,0.0895772713265104
0.474916387959866,0.100557674747618,0.0760955798617024
0.478260869565217,0.087242840189308,0.0631037277310776
0.481605351170569,0.0732880176648766,0.0514257421707572
0.48494983277592,0.058464378441394,0.0418334259794789
0.488294314381271,0.0491651454149787,0.0237308312687394
0.491638795986622,0.0332571347844775,0.0115579232018902
0.494983277591973,0.0169643565974637,0.00343181831165173
0.498327759197324,0.00443615088686755,-0.00215636828942948
0.501672240802676,-0.00225281232902429,-0.00634152290898124
0.505016722408027,-0.00310253304656826,-0.00988453327480554
0.508361204013378,-0.000187681276764093,-0.0131722885348786
0.511705685618729,0.0023424029547452,-0.0162176792573507
0.51505016722408,-0.00173629039232666,-0.0186595974305466
0.518394648829431,-0.000290577719118391,-0.0203623463321988
0.521739130434783,0.000286318420662809,-0.0203700334126734
0.525083612040134,0.000223226629664614,-0.0196629719185286
0.528428093645485,-2.89914602689393e-05,-0.0189547053378883
0.531772575250836,-0.00018788826927912,-0.0186599229110184
0.535117056856187,-0.000139430269492501,-0.0188944596303262
0.538461538461538,6.20020149790396e-05,-0.019475296240361
0.54180602006689,0.000193614008038318,-0.0199205592378136
0.545150501672241,-0.000135802918397152,-0.0194495208715166
0.548494983277592,-3.62570562937811e-05,-0.0198232983285623
0.551839464882943,2.77790035212828e-05,-0.0190386155856993
0.555183946488294,2.38559736507403e-05,-0.0175444550857801
0.558528428093645,-1.448764392715e-06,-0.0159097322068329
0.561872909698997,-1.85711032657985e-05,-0.0145623542036276
0.565217391304348,-1.49602097946348e-05,-0.0137892202076753
0.568561872909699,4.92147502524219e-06,-0.0137362212272287
0.57190635451505,1.95982360288895e-05,-0.0144082401472818
0.575250836120401,-9.41891611804502e-06,-0.0156691517295702
0.578595317725752,-4.40831382206519e-06,-0.0205179954281322
0.581939799331104,2.66588502940431e-06,-0.0233870132361769
0.585284280936455,2.5344157772336e-06,-0.0241496632719905
0.588628762541806,6.71247546132804e-09,-0.0234506337252265
0.591973244147157,-1.82648053066825e-06,-0.0218568445815074
0.595317725752508,-1.59310860470527e-06,-0.019857447622425
0.59866220735786,3.60193181005847e-07,-0.01786382642554
0.602006688963211,1.96810004532635e-06,-0.0162095963643825
0.605351170568562,-5.53402501676827e-07,-0.0151506046084517
0.608695652173913,-5.25694850269387e-07,-0.0143453144771401
0.612040133779264,2.52508642865882e-07,-0.0128469663742389
0.615384615384615,2.67766124478674e-07,-0.0117178007226628
0.618729096989967,1.64516979659138e-08,-0.0117045039884327
0.622073578595318,-1.7868345180968e-07,-0.0131079652387408
0.625418060200669,-1.68511058519595e-07,-0.0157832761419507
0.62876254180602,2.24742256304779e-08,-0.0191397309675975
0.632107023411371,1.96154829900638e-07,-0.0221408265863875
0.635451505016722,-1.92097349832177e-08,-0.0233042624701988
0.638795986622074,-6.17508054630648e-08,-0.022172400594424
0.642140468227425,2.35336163050102e-08,-0.0229967895190532
0.645484949832776,2.81420998167221e-08,-0.0240445472843824
0.648829431438127,3.28161092741995e-09,-0.0237614052297675
0.652173913043478,-1.73803610553429e-08,-0.0214560528214319
0.655518394648829,-1.7715803371809e-08,-0.017300137652466
0.658862876254181,8.63820189983849e-10,-0.0123282654428272
0.662207357859532,1.94075692942019e-08,-0.00843800003934043
0.665551839464883,1.42502705721575e-09,-0.00838986341569766
0.668896321070234,-7.16630844594292e-09,-0.0115473938294311
0.672240802675585,2.14847381470809e-09,-0.0150608856050411
0.675585284280936,2.94287251229614e-09,-0.0183677189717684
0.678929765886288,4.97226343373264e-10,-0.0205024405576308
0.682274247491639,-1.67997293926414e-09,-0.0210784297415988
0.68561872909699,-1.85208052657529e-09,-0.0202878986535955
0.688963210702341,-5.42985532750159e-11,-0.0189018921744965
0.692307692307692,1.90632390216624e-09,-0.0182702879361302
0.695652173913043,4.50890817522395e-10,-0.0203217963212776
0.698996655518395,-8.23436186936266e-10,-0.0229599107835789
0.702341137123746,1.90808940112778e-10,-0.0229259686724307
0.705685618729097,3.06239142299045e-10,-0.0217303019005408
0.709030100334448,6.71250050666304e-11,-0.0195541284866402
0.712374581939799,-1.61255775901738e-10,-0.0167317793828747
0.71571906354515,-1.92618394684703e-10,-0.0137506984748057
0.719063545150502,-1.96709351222755e-11,-0.0112514425814094
0.722408026755853,1.85885629184161e-10,-0.0100276814550776
0.725752508361204,7.33574348718556e-11,-0.011026197781617
0.729096989966555,-9.38310529460927e-11,-0.0158204617747591
0.732441471571906,1.62977512629949e-11,-0.0189373983697703
0.735785953177257,3.17143905437611e-11,-0.0196861755085758
0.739130434782609,8.49723551868865e-12,-0.0194185106521572
0.74247491638796,-1.53572970478414e-11,-0.0190690550790353
0.745819397993311,-1.99347442495497e-11,-0.0191553938852702
0.749163879598662,-3.40259703825802e-12,-0.0197780459844618
0.752508361204013,1.79896997761104e-11,-0.020620464107749
0.755852842809365,9.91074752552785e-12,-0.0209490348038106
0.759197324414716,-1.06165414868447e-11,-0.0212475703751948
0.762541806020067,1.31099557201502e-12,-0.0212836976460217
0.765886287625418,3.26861506053917e-12,-0.0200691515977268
0.769230769230769,1.03208982361012e-12,-0.0182460795474358
0.77257525083612,-1.44945611354022e-12,-0.0163388519051152
0.775919732441472,-2.05354754533031e-12,-0.0147540621735727
0.779264214046823,-4.84358085829003e-13,-0.0137805269484572
0.782608695652174,1.72728983124444e-12,-0.0135892859182584
0.785953177257525,1.22392495252039e-12,-0.0142336018643073
0.789297658862876,-1.19387985617221e-12,-0.0146747276613607
0.792642140468227,9.49164403295057e-14,-0.0150638874676449
0.795986622073579,3.35244058364532e-13,-0.0163200864696257
0.79933110367893,1.21768732172626e-13,-0.0178313551967301
0.802675585284281,-1.35378142409307e-13,-0.0191884513586006
0.806020066889632,-2.10599507947225e-13,-0.0201848598450954
0.809364548494983,-6.28326454099438e-14,-0.0208167927262883
0.812709030100334,1.64450825830862e-13,-0.0212831892524686
0.816053511705686,1.43244948000657e-13,-0.0219857158541411
0.819397993311037,-1.33533135952643e-13,-0.0223897294419627
0.822742474916388,5.4718840236432e-15,-0.0197778595318596
0.826086956521739,3.42142324958369e-14,-0.0166159424665588
0.82943143812709,1.40054218114609e-14,-0.0143133777955945
0.832775919732441,-1.25376000602427e-14,-0.0136465619096962
0.836120401337793,-2.1492449528314e-14,-0.0147588880407896
0.839464882943144,-7.63130738007399e-15,-0.0171607462619957
0.842809364548495,1.55790812188744e-14,-0.0197295234876314
0.846153846153846,1.59774067246468e-14,-0.0207096034732093
0.849498327759197,-1.48737020698933e-14,-0.0182832078145717
0.852842809364548,6.75957273213536e-16,-0.0166788069671411
0.8561872909699,3.52095219973714e-15,-0.0165653644175163
0.859531772575251,1.07291236801285e-15,-0.0171447587415812
0.862876254180602,-1.66783794358356e-15,-0.017811391619674
0.866220735785953,-2.11227983663597e-15,-0.0181521878365871
0.869565217391304,-8.26997926879149e-17,-0.0179465952815675
0.872909698996655,2.18731032675748e-15,-0.0171665849483166
0.876254180602007,5.2853280237449e-17,-0.0159766509349898
0.879598662207358,-2.76620262279604e-15,-0.0148561214453999
0.882943143812709,5.90989963267827e-15,-0.0148251135497071
0.88628762541806,1.23718527450754e-15,-0.0154346860244224
0.889632107023411,-4.78417206492845e-15,-0.0163213281037516
0.892976588628763,-5.57248817456526e-15,-0.0172594936828918
0.896321070234114,3.54317353462235e-17,-0.0181616013180315
0.899665551839465,7.78429303323975e-15,-0.0190780342263504
0.903010033444816,8.00031166623373e-15,-0.0201971402860194
0.906354515050167,-1.44087858398688e-14,-0.021845232036201
0.909698996655518,-2.27065620100824e-14,-0.0250488503990261
0.91304347826087,5.94885136871444e-14,-0.0278592745563055
0.916387959866221,1.29480085260122e-14,-0.0265847078187864
0.919732441471572,-4.67463172853946e-14,-0.0232633247808023
0.923076923076923,-5.57862923721806e-14,-0.0194092148776835
0.926421404682274,-2.13733419265391e-15,-0.0160123823857565
0.929765886287625,7.4461550961685e-14,-0.0135387464223445
0.933110367892977,8.24977679661408e-14,-0.0119301409457674
0.936454849498328,-1.21314867137177e-13,-0.0106043147553416
0.939799331103679,-3.47011881346195e-13,-0.00855048006072094
0.94314381270903,5.90167373791595e-13,-0.00673758407192314
0.946488294314381,1.68473037609256e-13,-0.00593442028895529
0.949832775919732,-4.37556315415038e-13,-0.00656972677433049
0.953177257525084,-5.65699509713767e-13,-0.00882067920609657
0.956521739130435,-6.60527686300655e-14,-0.0126128908778361
0.959866220735786,6.98970285582277e-13,-0.0176204126986665
0.963210702341137,8.54638631758815e-13,-0.0232657331932397
0.966555183946488,-9.86096150175552e-13,-0.0287197785017427
0.969899665551839,-4.77175455383723e-12,-0.0329647223422596
0.973244147157191,5.8060459848011e-12,-0.035310835816866
0.976588628762542,2.06487602502343e-12,-0.0348356942440024
0.979933110367893,-4.06124064184235e-12,-0.0324343916552635
0.983277591973244,-5.70968062474179e-12,-0.0287560399143975
0.986622073578595,-1.08922093289398e-12,-0.0242037687173064
0.989966555183946,6.51996102420857e-12,-0.0189347255920454
0.993311036789298,8.76628743679981e-12,-0.0128600758988235
0.996655518394649,-7.77321990515976e-12,-0.00564500283000307
1,-6.15929396119831e-11,0.00329129258989992

